Blind Source Separation in Polyphonic Music Recordings Using Deep Neural Networks Trained via Policy Gradients

We propose a method for the blind separation of sounds of musical instruments in audio signals. We describe the individual tones via a parametric model, training a dictionary to capture the relative amplitudes of the harmonics. The model parameters are predicted via a U-Net, which is a type of deep neural network. The network is trained without ground truth information, based on the difference between the model prediction and the individual time frames of the short-time Fourier transform. Since some of the model parameters do not yield a useful backpropagation gradient, we model them stochastically and employ the policy gradient instead. To provide phase information and account for inaccuracies in the dictionary-based representation, we also let the network output a direct prediction, which we then use to resynthesize the audio signals for the individual instruments. Due to the flexibility of the neural network, inharmonicity can be incorporated seamlessly and no preprocessing of the input spectra is required. Our algorithm yields high-quality separation results with particularly low interference on a variety of different audio samples, both acoustic and synthetic, provided that the sample contains enough data for the training and that the spectral characteristics of the musical instruments are sufficiently stable to be approximated by the dictionary.

==> mozart-cl-nob-s11.11.dat <==
0.000000000000000000e+00 5.655586573993787169e-05 6.827148172305896878e-05
2.500000000000000000e+03 3.137805470032617450e-05 3.543063940014690161e-05
5.000000000000000000e+03 2.957402102765627205e-05 3.473243123153224587e-05
7.500000000000000000e+03 2.721800774452276528e-05 3.581711280276067555e-05
1.000000000000000000e+04 2.925201079051475972e-05 3.497399302432313561e-05
1.250000000000000000e+04 2.705724000406917185e-05 3.501641913317143917e-05
1.500000000000000000e+04 2.632923497003503144e-05 3.520206519169732928e-05
1.750000000000000000e+04 2.752406908257398754e-05 3.468724389676935971e-05
2.000000000000000000e+04 2.649150337674655020e-05 3.463470420683734119e-05
2.250000000000000000e+04 2.659748497535474598e-05 3.510581518639810383e-05
2.500000000000000000e+04 2.628090987855102867e-05 3.475619814707897604e-05
2.750000000000000000e+04 2.550945100665558130e-05 3.522093174979090691e-05
3.000000000000000000e+04 2.531484096834901720e-05 3.511129034450277686e-05
3.250000000000000000e+04 2.501954986655618995e-05 3.505874337861314416e-05
3.500000000000000000e+04 2.581620719865895808e-05 3.449703581281937659e-05
3.750000000000000000e+04 2.419953852950129658e-05 3.357562309247441590e-05
4.000000000000000000e+04 2.380995101702865213e-05 3.381658098078332841e-05
4.250000000000000000e+04 2.403793041594326496e-05 3.381867281859740615e-05
4.500000000000000000e+04 2.406285966571886092e-05 3.350820043124258518e-05
4.750000000000000000e+04 2.451025829941499978e-05 3.329729588585905731e-05
5.000000000000000000e+04 2.412232424831017852e-05 3.322353586554527283e-05
5.250000000000000000e+04 2.421180397504940629e-05 3.325932630104944110e-05
5.500000000000000000e+04 2.373220740992110223e-05 3.363626456120982766e-05
5.750000000000000000e+04 2.396323725406546146e-05 3.347808888065628707e-05
6.000000000000000000e+04 2.430449967505410314e-05 3.326004662085324526e-05
6.250000000000000000e+04 2.401806523266714066e-05 3.319510869914665818e-05
6.500000000000000000e+04 2.431378379696980119e-05 3.325261423015035689e-05
6.750000000000000000e+04 2.405282975814770907e-05 3.310920146759599447e-05
7.000000000000000000e+04 2.397456955804955214e-05 3.324829231132753193e-05
7.250000000000000000e+04 2.401698657195083797e-05 3.318634117022156715e-05
7.500000000000000000e+04 2.394154034845996648e-05 3.319695679238066077e-05
7.750000000000000000e+04 2.421746830805204809e-05 3.314968489576131105e-05
8.000000000000000000e+04 2.390152258158195764e-05 3.322399061289615929e-05
8.250000000000000000e+04 2.379038778599351645e-05 3.321822441648691893e-05
8.500000000000000000e+04 2.411639434285461903e-05 3.318969902466051280e-05
8.750000000000000000e+04 2.430444328638259321e-05 3.316263973829336464e-05
9.000000000000000000e+04 2.384743675065692514e-05 3.321745680295862257e-05
9.250000000000000000e+04 2.385875450272578746e-05 3.321015901747159660e-05
9.500000000000000000e+04 2.380171827098820359e-05 3.329694663989357650e-05
9.750000000000000000e+04 2.396184027020353824e-05 3.310426836833357811e-05
1.000000000000000000e+05 2.389311339356936514e-05 3.320366522530093789e-05


==> mozart-cl-s11.11.dat <==
0.000000000000000000e+00 5.676470027538016438e-05 6.830836355220526457e-05
2.500000000000000000e+03 3.148723772028461099e-05 3.434699101489968598e-05
5.000000000000000000e+03 2.915318873419892043e-05 3.405019015190191567e-05
7.500000000000000000e+03 2.747434336924925447e-05 3.353389183757826686e-05
1.000000000000000000e+04 2.589681389508768916e-05 3.323821511003188789e-05
1.250000000000000000e+04 2.572424637037329376e-05 3.323531564092263579e-05
1.500000000000000000e+04 2.459607640048488975e-05 3.318056769785471261e-05
1.750000000000000000e+04 2.561614019214175642e-05 3.234792529838159680e-05
2.000000000000000000e+04 2.522942850191611797e-05 3.222962550353258848e-05
2.250000000000000000e+04 2.339534512429963797e-05 3.249855217291042209e-05
2.500000000000000000e+04 2.367516754020471126e-05 3.239811849198304117e-05
2.750000000000000000e+04 2.429030064377002418e-05 3.273618858656845987e-05
3.000000000000000000e+04 2.355062133574392647e-05 3.223976091248914599e-05
3.250000000000000000e+04 2.300336927874013782e-05 3.224224928999319673e-05
3.500000000000000000e+04 2.293286161147989333e-05 3.257589924032799900e-05
3.750000000000000000e+04 2.280751868966035545e-05 3.220063081244006753e-05
4.000000000000000000e+04 2.354324169573374093e-05 3.201690924470312893e-05
4.250000000000000000e+04 2.365536056458950043e-05 3.252319947932846844e-05
4.500000000000000000e+04 2.278925057908054441e-05 3.202451262040995061e-05
4.750000000000000000e+04 2.291012788191437721e-05 3.202061998308636248e-05
5.000000000000000000e+04 2.316274549230001867e-05 3.224129250156693161e-05
5.250000000000000000e+04 2.279371619806624949e-05 3.196647594450041652e-05
5.500000000000000000e+04 2.295914782735053450e-05 3.224970350856892765e-05
5.750000000000000000e+04 2.261260851810220629e-05 3.226788248866796494e-05
6.000000000000000000e+04 2.289210715389344841e-05 3.214657772332429886e-05
6.250000000000000000e+04 2.260628389194607735e-05 3.192215444869361818e-05
6.500000000000000000e+04 2.254871105833444744e-05 3.208735870430245996e-05
6.750000000000000000e+04 2.261122972413431853e-05 3.235597250750288367e-05
7.000000000000000000e+04 2.243713788629975170e-05 3.188586561009287834e-05
7.250000000000000000e+04 2.280672197230160236e-05 3.187184847774915397e-05
7.500000000000000000e+04 2.291185046487953514e-05 3.213119634892791510e-05
7.750000000000000000e+04 2.249745921290013939e-05 3.219439167878590524e-05
8.000000000000000000e+04 2.258312451886013150e-05 3.179258055752143264e-05
8.250000000000000000e+04 2.240935100417118520e-05 3.226875196560285985e-05
8.500000000000000000e+04 2.250744728371500969e-05 3.189052222296595573e-05
8.750000000000000000e+04 2.234276144008617848e-05 3.184514571330510080e-05
9.000000000000000000e+04 2.288839823449961841e-05 3.200378341716714203e-05
9.250000000000000000e+04 2.260344444948714226e-05 3.208572888979688287e-05
9.500000000000000000e+04 2.253087041026446968e-05 3.190792267560027540e-05
9.750000000000000000e+04 2.264886825287248939e-05 3.204887616448104382e-05
1.000000000000000000e+05 2.256640254927333444e-05 3.186169124091975391e-05


==> mozart-cl-s12.12-losses.dat <==
0.000000000000000000e+00 1.241210266016423702e-04 1.791221729945391417e-04 2.268861862830817699e-06 1.241210266016423702e-04
2.500000000000000000e+03 4.995562630938366055e-05 5.591994704445824027e-05 5.598179996013641357e-06 4.995562630938366055e-05
5.000000000000000000e+03 4.686730608227662742e-05 5.365254037315025926e-05 4.985941359336720780e-06 4.686730608227662742e-05
7.500000000000000000e+03 4.334261393523775041e-05 5.448480806080624461e-05 5.493345724971732125e-06 4.334261393523775041e-05
1.000000000000000000e+04 4.008393443655222654e-05 5.403251270763576031e-05 5.714246071875095367e-06 4.008393443655222654e-05
1.250000000000000000e+04 4.135673589189536870e-05 5.357595364330336452e-05 6.278255568759050220e-06 4.135673589189536870e-05
1.500000000000000000e+04 3.904773620888590813e-05 5.290016997605562210e-05 6.336424576147692278e-06 3.904773620888590813e-05
1.750000000000000000e+04 3.787372043007053435e-05 5.354011955205351114e-05 6.461133580160094425e-06 3.787372043007053435e-05
2.000000000000000000e+04 3.673249011626467109e-05 5.357990085030905902e-05 6.395638138201320544e-06 3.673249011626467109e-05
2.250000000000000000e+04 3.684283728944137692e-05 5.242209590505808592e-05 6.582990408787736669e-06 3.684283728944137692e-05
2.500000000000000000e+04 3.551503323251381516e-05 5.215042983763851225e-05 7.131139682314824313e-06 3.551503323251381516e-05
2.750000000000000000e+04 3.570234912331216037e-05 5.280845289235003293e-05 6.479872808995423838e-06 3.570234912331216037e-05
3.000000000000000000e+04 3.495632336125709116e-05 5.219231388764455914e-05 7.411834303638897836e-06 3.495632336125709116e-05
3.250000000000000000e+04 3.537386510288342834e-05 5.215752753429114819e-05 7.195965281425742432e-06 3.537386510288342834e-05
3.500000000000000000e+04 3.494429256534203887e-05 5.228858208283782005e-05 7.366692443611100316e-06 3.494429256534203887e-05
3.750000000000000000e+04 3.604080120567232370e-05 5.274792420095764101e-05 6.545395990542601794e-06 3.604080120567232370e-05
4.000000000000000000e+04 3.543141792761161923e-05 5.185174086363986135e-05 6.602092526009073481e-06 3.543141792761161923e-05
4.250000000000000000e+04 3.427825504331849515e-05 5.195230914978310466e-05 7.281077614607056603e-06 3.427825504331849515e-05
4.500000000000000000e+04 3.483926775516010821e-05 5.256922668195329607e-05 9.296488315158057958e-06 3.483926775516010821e-05
4.750000000000000000e+04 3.374323205207474530e-05 5.209465234656818211e-05 7.930286301416344941e-06 3.374323205207474530e-05
5.000000000000000000e+04 3.426243347348645329e-05 5.246432920102961361e-05 7.046433438517851755e-06 3.426243347348645329e-05
5.250000000000000000e+04 3.378696055733598769e-05 5.240033351583406329e-05 6.875600774947088212e-06 3.378696055733598769e-05
5.500000000000000000e+04 3.329068204038776457e-05 5.193200559006072581e-05 7.727201591478660703e-06 3.329068204038776457e-05
5.750000000000000000e+04 3.488925358396954834e-05 5.409284494817256927e-05 7.261166501848492771e-06 3.488925358396954834e-05
6.000000000000000000e+04 3.345497680129483342e-05 5.173733006813563406e-05 7.577157248306320980e-06 3.345497680129483342e-05
6.250000000000000000e+04 3.306895450805313885e-05 5.191811578697524965e-05 7.637554517714306712e-06 3.306895450805313885e-05
6.500000000000000000e+04 3.328588718432001770e-05 5.191130912862718105e-05 7.713038939982652664e-06 3.328588718432001770e-05
6.750000000000000000e+04 3.308906161691993475e-05 5.255922224023379385e-05 7.935257599456235766e-06 3.308906161691993475e-05
7.000000000000000000e+04 3.283240948803722858e-05 5.199674706091172993e-05 7.805266250215936452e-06 3.283240948803722858e-05
7.250000000000000000e+04 3.292028486612252891e-05 5.196448910282924771e-05 8.010976671357639134e-06 3.292028486612252891e-05
7.500000000000000000e+04 3.264776387368328869e-05 5.193377000978216529e-05 8.429506124230101705e-06 3.264776387368328869e-05
7.750000000000000000e+04 3.253619433962740004e-05 5.218113801674917340e-05 7.810976057953666896e-06 3.253619433962740004e-05
8.000000000000000000e+04 3.265916529926471412e-05 5.187965507502667606e-05 7.692415238125249743e-06 3.265916529926471412e-05
8.250000000000000000e+04 3.265185659984126687e-05 5.232658804743550718e-05 8.278211680590175092e-06 3.265185659984126687e-05
8.500000000000000000e+04 3.271022433182224631e-05 5.199433508096262813e-05 8.335661732417065650e-06 3.271022433182224631e-05
8.750000000000000000e+04 3.282856778241693974e-05 5.169695577933453023e-05 8.217315553338266909e-06 3.282856778241693974e-05
9.000000000000000000e+04 3.233304232708178461e-05 5.157664054422639310e-05 7.890786946518346667e-06 3.233304232708178461e-05
9.250000000000000000e+04 3.246698179282248020e-05 5.162473462405614555e-05 8.014774721232242882e-06 3.246698179282248020e-05
9.500000000000000000e+04 3.239184661651961505e-05 5.177426646696403623e-05 8.703091225470416248e-06 3.239184661651961505e-05
9.750000000000000000e+04 3.213676245650276542e-05 5.147477713762782514e-05 8.430127309111412615e-06 3.213676245650276542e-05
1.000000000000000000e+05 3.214073149138130248e-05 5.156846236786805093e-05 8.208510735130403191e-06 3.214073149138130248e-05


==> mozart-cl/mozart-real-s10.10-measures.dat <==
0.000000000000000000e+00 -4.765047776515008771e+00 -1.072652047220684146e+01 -1.151194155609129410e+01 -1.239881355748983793e+01 4.656830916907081175e+00 -3.611416385319627498e+00 7.337467636809808624e+00 -3.609257983260286906e+00 -2.959949804266125639e+00 -4.607159000100540247e+00 -1.071921508661262479e+01 -6.603743834671142565e+00
1.000000000000000000e+00 6.030489914455751388e-02 -4.370586871036150178e+00 1.615597497587381026e+00 -3.465899206734158078e+00 5.213873475000343483e+00 -1.357917323240359408e+00 4.756824605180123733e+00 -1.064184165180526387e+00 2.784844051081942329e+00 2.379461455622905675e+00 5.751790961751850340e+00 3.827292393986401642e+00
2.000000000000000000e+00 2.954586949987703548e+00 -1.276507677369280724e+00 4.451902453498451706e+00 3.089505448188890890e-02 1.168745083175560140e+01 5.756829014109053233e+00 1.005959812306520007e+01 6.781958443868668418e+00 3.863718225270587059e+00 7.049029671528770358e-01 6.256677075215060668e+00 1.888894509510413044e+00
3.000000000000000000e+00 4.477108291219145109e+00 9.273977871795620054e-01 6.278503777104593730e+00 2.147094207504923080e+00 1.425756921247154452e+01 1.126092219180801735e+01 1.225105999570575044e+01 1.199571030370790581e+01 5.119733478111672120e+00 1.662728242768268139e+00 7.795245979998485453e+00 2.887798434286814153e+00
4.000000000000000000e+00 6.091003281626963251e+00 4.256303659514620641e+00 9.166282858474463779e+00 5.376801635426753379e+00 2.162282248773616189e+01 1.644942337947804489e+01 1.904768295373681042e+01 1.636801975053207414e+01 6.244028724522120655e+00 4.623917276772393059e+00 9.690981218687886312e+00 5.836092797382552710e+00
5.000000000000000000e+00 7.402149616064003013e+00 5.625045268460759473e+00 1.095628005651440517e+01 7.213776965595454449e+00 2.648836560009353391e+01 2.818991830292741341e+01 2.396332481837406547e+01 3.062163668791820115e+01 7.465820663411571800e+00 5.655755836539029247e+00 1.119661668845888514e+01 7.237399621568323838e+00
6.000000000000000000e+00 7.537789211614335017e+00 5.711091884069075419e+00 1.107252006938153954e+01 7.201963522372089699e+00 2.710292834698048381e+01 2.731931918254164060e+01 2.444651694301559175e+01 2.947619016915398404e+01 7.594513825027457088e+00 5.749228469731986202e+00 1.129253272026000587e+01 7.232662278408517054e+00
7.000000000000000000e+00 7.565446852119239729e+00 5.707582195786320867e+00 1.103787960221420406e+01 7.114483611071323210e+00 2.767548345119450914e+01 2.731843691624005643e+01 2.479716764814500962e+01 3.015742497158990432e+01 7.615408331332620406e+00 5.745702150648423157e+00 1.123895163720393953e+01 7.140275714969258836e+00
8.000000000000000000e+00 6.959035193024743826e+00 5.028870932982569819e+00 9.984212812970431727e+00 6.286139742812268061e+00 2.724437382812958575e+01 2.381551805506276054e+01 2.459581149508621678e+01 2.488895936751759308e+01 7.008078050752296839e+00 5.104683927712768465e+00 1.015210234450458771e+01 6.360533690852249400e+00
9.000000000000000000e+00 6.793834075316237175e+00 4.725393992035260560e+00 9.451438629503382316e+00 5.978133972649852801e+00 2.799329037036040191e+01 2.155282274257313446e+01 2.521912596391645778e+01 2.280150460367566012e+01 6.833796708109814766e+00 4.846777132573036440e+00 9.581113354732188725e+00 6.092059558607330949e+00
1.000000000000000000e+01 6.927354427472579346e+00 4.775574417879990818e+00 9.647761334954960688e+00 5.977984504436491875e+00 2.782420028344662910e+01 2.331541759947768355e+01 2.491855804575221711e+01 2.447376946079421600e+01 6.969986851265491445e+00 4.856983786611723808e+00 9.792722266084274096e+00 6.055303138896471538e+00
1.100000000000000000e+01 6.637351184530229986e+00 4.640098793191739901e+00 9.793589308113007874e+00 6.076708585249455119e+00 2.793242988608028199e+01 2.209885557932766176e+01 2.512600332230811517e+01 2.387834968873560726e+01 6.676687990785282523e+00 4.745476912523005630e+00 9.936026524550758410e+00 6.167105033128557956e+00
1.200000000000000000e+01 6.636524690669185489e+00 4.205599056017237380e+00 9.064515929352896961e+00 5.249857188952371523e+00 2.386096142720822399e+01 2.339453900691367494e+01 2.169707500934908850e+01 2.436840483938301105e+01 6.737418516412060576e+00 4.278094632319003665e+00 9.337383787515257438e+00 5.319242378190073062e+00
1.300000000000000000e+01 6.872448074298931786e+00 4.494456542457938575e+00 9.374238111548713448e+00 5.719096322718691283e+00 2.610564954641906610e+01 2.375089191214050288e+01 2.337246817981158742e+01 2.495235449941455741e+01 6.935209476559364816e+00 4.564576167563382469e+00 9.570674492901922292e+00 5.785086208943672759e+00
1.400000000000000000e+01 6.956992657965539451e+00 4.489186671873090617e+00 9.575564319994668949e+00 5.848166952576021593e+00 2.753237089210864497e+01 2.328686428916027396e+01 2.453164970008412027e+01 2.486440486802410277e+01 7.002859624048191733e+00 4.567176941620417985e+00 9.731830805748874269e+00 5.917127908682536130e+00
1.500000000000000000e+01 6.906274709045185922e+00 4.683470741920421787e+00 9.570643736673810409e+00 5.822767177672151462e+00 2.743145821200008072e+01 2.416764755612489779e+01 2.439270324677514878e+01 2.514108673461746690e+01 6.952767702273856543e+00 4.749257801749108054e+00 9.731899677403994531e+00 5.887151418570779171e+00
1.600000000000000000e+01 6.820980508986068003e+00 4.146613511216575176e+00 9.108232550286373908e+00 5.083193609585653583e+00 2.575349746524042871e+01 2.349669468591522303e+01 2.257040052002436070e+01 2.416497147026816705e+01 6.888399974064013165e+00 4.216719569512303423e+00 9.332431171205579190e+00 5.153795658793227652e+00
1.700000000000000000e+01 6.972447822820364571e+00 4.608068558460760578e+00 9.539904187785349876e+00 5.852875552638440837e+00 2.715248544280370879e+01 2.430238825394473423e+01 2.408922852933712733e+01 2.560051068354010084e+01 7.022673155894906927e+00 4.671013561354601329e+00 9.711899037241071397e+00 5.911092678626868491e+00
1.800000000000000000e+01 6.899674198074360554e+00 4.540825455525206777e+00 9.536369164756187899e+00 5.775801847254373733e+00 2.693389855592080906e+01 2.428852818436120486e+01 2.410021037502478336e+01 2.562167842526488926e+01 6.951767236435592245e+00 4.603246428207595997e+00 9.707794541086570916e+00 5.832920572276538707e+00
1.900000000000000000e+01 6.922975193433557273e+00 4.631243122856663064e+00 9.440077902913040830e+00 5.625784734376577667e+00 2.725570569267008381e+01 2.435609278484303530e+01 2.408248460282020176e+01 2.502250440715992852e+01 6.971551227304679799e+00 4.693660719287162664e+00 9.608752164755221870e+00 5.689616164152225153e+00
2.000000000000000000e+01 6.756957005487389978e+00 4.047614958443482180e+00 9.086255922390481743e+00 5.221079879628235609e+00 2.537523459227657696e+01 2.385215216832832397e+01 2.223029326663751704e+01 2.470299614791308684e+01 6.829647242666303519e+00 4.111134519637216655e+00 9.328003348578610243e+00 5.284970418850663876e+00
2.100000000000000000e+01 6.920647783801521236e+00 4.371037096246833009e+00 9.513754097002793841e+00 5.639937502341823006e+00 2.698894841406696088e+01 2.402469697489445366e+01 2.387588689006627263e+01 2.533708724336959150e+01 6.972290098782361945e+00 4.435485936979817190e+00 9.693558297130532964e+00 5.699444386783302008e+00
2.200000000000000000e+01 6.926117301149302463e+00 4.411336878168762965e+00 9.527644237086787982e+00 5.614409708077018557e+00 2.706027912518896628e+01 2.391376623242264543e+01 2.405361435831105510e+01 2.524820036402875800e+01 6.976968583409506763e+00 4.477913991046537312e+00 9.700629450247204133e+00 5.674870393431793225e+00
2.300000000000000000e+01 6.944660363753628829e+00 4.328373245368057454e+00 9.498021217743929157e+00 5.653404789520223517e+00 2.674852024887668023e+01 2.364792329626491352e+01 2.395311273186147005e+01 2.517614722797985038e+01 6.999507725635590205e+00 4.398177859542450996e+00 9.674017964649848977e+00 5.715319212177392139e+00
2.400000000000000000e+01 6.860136683137588065e+00 4.351264374809906244e+00 9.520822721115450804e+00 5.494553771391574415e+00 2.722077034237991100e+01 2.354115204086575375e+01 2.420295859001799244e+01 2.476524936109435515e+01 6.908518552669999480e+00 4.423091551698684398e+00 9.687628630914291605e+00 5.560702854905947845e+00
2.500000000000000000e+01 6.872277317055454304e+00 4.516960238557194529e+00 9.478392217876240977e+00 5.639606081532999582e+00 2.678144214710984983e+01 2.405173443604212125e+01 2.390068144029875441e+01 2.540304938470912077e+01 6.925955666377515030e+00 4.582622628956118049e+00 9.655824869347872763e+00 5.698208962183620940e+00
2.600000000000000000e+01 6.987675871247337689e+00 4.391573713539088430e+00 9.491670390363278642e+00 5.630573561936198956e+00 2.708489030713210610e+01 2.395430174321864669e+01 2.412342027592772808e+01 2.514072188429494048e+01 7.038842256472827685e+00 4.457308566802914207e+00 9.660565531605856293e+00 5.692738033827589916e+00
2.700000000000000000e+01 6.866288404165738157e+00 4.370001033831139026e+00 9.530333114042031539e+00 5.673774894065974905e+00 2.669368071994621516e+01 2.400377135271407525e+01 2.410056262628106793e+01 2.531859070643441711e+01 6.921004076792010018e+00 4.434750850288030399e+00 9.701525851462420746e+00 5.733906545312605907e+00
2.800000000000000000e+01 7.039232181612076644e+00 4.721712768869647192e+00 9.607430819611776585e+00 5.819945685106530320e+00 2.684167003837659848e+01 2.464191134062151889e+01 2.408728957165476103e+01 2.554974403137524774e+01 7.093900146070980739e+00 4.781062843168085941e+00 9.781979749388794332e+00 5.878494511269507505e+00
2.900000000000000000e+01 6.817374912674546650e+00 4.450213923858728826e+00 9.211851976257394270e+00 5.256752788897705031e+00 2.491705755892774121e+01 2.320993472659279888e+01 2.233816141036770730e+01 2.338385919499825860e+01 6.899146391459308525e+00 4.529076190968793547e+00 9.453870898162893610e+00 5.343997732554286451e+00
3.000000000000000000e+01 6.297019238456654122e+00 2.857851214747135327e+00 7.924800918615417800e+00 3.968692835082543446e+00 2.060891966332148684e+01 2.121777356200581011e+01 1.774516166587489607e+01 2.230885935848339585e+01 6.498574987688048310e+00 2.954361265097301903e+00 8.475186480460221716e+00 4.058255641872561270e+00
3.100000000000000000e+01 6.954872397432709796e+00 4.603881581631177333e+00 9.631803794676526920e+00 5.770373423523151857e+00 2.620247498121063856e+01 2.472273634999661240e+01 2.382312235259477262e+01 2.598326710287175345e+01 7.017226020531801112e+00 4.660959881391826265e+00 9.818453078562249914e+00 5.822860712840070008e+00
3.200000000000000000e+01 6.867263832522358946e+00 1.683896897416579552e+00 8.530104555446989423e+00 2.780240667189636028e+00 1.825754549884548794e+01 2.681272987911297534e+01 1.535600996218141212e+01 3.018554998340634654e+01 7.259008696963089591e+00 1.706287308403880321e+00 9.665856070943707579e+00 2.792300364095131826e+00
3.300000000000000000e+01 7.862034426332970227e+00 5.650984737258346158e+00 1.146125734536419571e+01 7.259925877592681154e+00 2.692226215493047903e+01 3.581901804487380048e+01 2.442971985021537051e+01 3.849523234911281833e+01 7.925106281341688153e+00 5.656302039673056115e+00 1.170186704077359607e+01 7.263808981694799272e+00
3.400000000000000000e+01 7.803899289951096385e+00 6.031448528690149580e+00 1.149594692912828364e+01 7.392635672241589795e+00 2.705375652809919274e+01 3.569024237710181779e+01 2.469261384103328538e+01 3.811907879237426755e+01 7.864376478348256150e+00 6.037320373975603616e+00 1.172383607169124886e+01 7.396980876747440092e+00
3.500000000000000000e+01 7.948689519170275553e+00 6.213867929805200419e+00 1.172834383192219221e+01 7.515670339620427853e+00 2.725732560691603723e+01 4.988484748144955461e+01 2.503789834905354184e+01 6.714203851992805028e+01 8.008073346448215446e+00 6.214099033185815024e+00 1.194950751530706512e+01 7.515675911392085240e+00
3.600000000000000000e+01 7.826846605938532875e+00 6.145300348578612848e+00 1.168209193514560340e+01 7.497155740556143755e+00 2.689079958973490392e+01 4.959232160638147491e+01 2.457309046881945491e+01 9.609790142821545089e+01 7.889935658932438756e+00 6.145544429651467411e+00 1.192635242689826214e+01 7.497155747616809585e+00
3.700000000000000000e+01 7.623423082377831506e+00 5.637087383275723340e+00 1.106160282329833500e+01 7.126181064867656012e+00 2.718080783621959284e+01 3.000421985056988206e+01 2.469188425343335069e+01 3.212580600943309861e+01 7.680084334257543333e+00 5.657341144782883191e+00 1.126878262211575077e+01 7.142598770612118564e+00
3.800000000000000000e+01 6.867234744789527667e+00 4.378484468794719753e+00 9.498210346158224127e+00 5.769724998651197367e+00 2.683389561554952962e+01 2.349311187712046944e+01 2.418183930280591198e+01 2.513742363583133610e+01 6.920214703088046093e+00 4.451450540814950507e+00 9.665043803886071316e+00 5.833539222489363851e+00
3.900000000000000000e+01 7.646983930197662538e+00 5.654220357706787325e+00 1.145625679804500763e+01 7.075075055077277852e+00 2.698228612968174289e+01 3.301904078360132644e+01 2.477716139877576040e+01 3.507685717379816026e+01 7.706585249779307034e+00 5.664361377097958616e+00 1.167770527261551727e+01 7.083309850255742113e+00
4.000000000000000000e+01 7.856219034894156295e+00 5.972635514974981241e+00 1.156292879893854320e+01 7.379128212383148089e+00 2.615100651277083443e+01 4.294853700237783301e+01 2.369726735998088785e+01 4.856776003642742978e+01 7.931537435119853541e+00 5.973727207330087552e+00 1.185557555678398245e+01 7.379518930092039852e+00


==> mozart-cl/mozart-real-s11.11-measures.dat <==
0.000000000000000000e+00 -5.603919155704854660e+00 -5.655484417512917972e+00 -3.350997579530338832e+00 -5.396930462734948364e+00 6.103142255929805415e+00 -2.528212917905415580e+00 5.024695797498830885e+00 -2.978805201633719868e+00 -4.347698047646132657e+00 1.696750423251257356e+00 -1.481463929904482502e+00 3.049473114526293660e+00
1.000000000000000000e+00 -4.782177236341864646e-01 -9.694501171618854940e+00 1.430067989344298018e-01 -8.061559829300250613e+00 4.541421546467288906e+00 -1.670295149570258042e+00 3.859675211017405516e+00 -8.180001695793953642e-01 2.471599929623110370e+00 -5.024384550335872390e+00 4.041741750731928207e+00 -3.715141353299975968e+00
2.000000000000000000e+00 3.798108847832386559e-01 -8.228363327460963106e+00 7.883624622279856720e-01 -6.449607545249830487e+00 6.297713347451237453e+00 4.877529421218319561e-01 5.121269077519666979e+00 1.710395134305931375e+00 2.579051552445075224e+00 -4.828285435611756604e+00 3.950698770235125945e+00 -3.490924894604835238e+00
3.000000000000000000e+00 1.153311546063830573e+00 -7.169150912071755144e+00 1.373082332545769946e+00 -5.499932265207424287e+00 7.718730050914095031e+00 1.913922428633554107e+00 6.118946819361382516e+00 3.220741282093942282e+00 2.913783117845724746e+00 -4.438704981765480895e+00 4.096332759220935316e+00 -3.181936487248869128e+00
4.000000000000000000e+00 1.936573753781046792e+00 -5.449694524071909463e+00 2.005387331454785205e+00 -4.288042241971843360e+00 9.615158136156718882e+00 4.534244212063586410e+00 7.624606386970786964e+00 4.804641142232223494e+00 3.199624009688787574e+00 -3.680478746351028896e+00 4.089491029614762851e+00 -2.475823364202963006e+00
5.000000000000000000e+00 2.475346496072727831e+00 -4.869850125856787670e+00 2.493306210882141993e+00 -3.558059923771387911e+00 1.096437094780527843e+01 5.362612974870692995e+00 8.632832051969437259e+00 6.276785837829645942e+00 3.473094033468177244e+00 -3.328438107452874384e+00 4.261364552218171120e+00 -2.162683102267044521e+00
6.000000000000000000e+00 2.632872485508050531e+00 -4.282978506750683145e+00 2.774680984764066327e+00 -3.089700829852594310e+00 1.136374551297416602e+01 6.505176144829337481e+00 9.165291454204060884e+00 6.987625685390021602e+00 3.563599542975417478e+00 -3.028346188288441709e+00 4.404216660395330329e+00 -1.848475128279082114e+00
7.000000000000000000e+00 3.021511195726594323e+00 -3.965567718098045980e+00 3.209469967263482104e+00 -2.373782046054869088e+00 1.258285702477151879e+01 7.160665210918766732e+00 1.026437966709869976e+01 8.076469333905611947e+00 3.763907380200240738e+00 -2.853063226986145118e+00 4.552965983263471017e+00 -1.334933019866508364e+00
8.000000000000000000e+00 2.710859047067533112e+00 -3.958161318523184313e+00 3.062425338130942531e+00 -2.349447777732327935e+00 1.181686674243441537e+01 6.923160396978083497e+00 9.928019864908163683e+00 8.034143325212676601e+00 3.556965224667238967e+00 -2.785348734360233447e+00 4.483634034108058941e+00 -1.298210545687701556e+00
9.000000000000000000e+00 3.017952772208000845e+00 -3.415184992729583868e+00 3.151775253716894820e+00 -2.203246083599832872e+00 1.254009088400929173e+01 7.464709482568617993e+00 1.018910110560953264e+01 8.182985496980109019e+00 3.767497377465298225e+00 -2.329053870875640087e+00 4.506122163311924389e+00 -1.172202691486995407e+00
1.000000000000000000e+01 3.108346026271947338e+00 -3.510710905824099282e+00 3.227339065297170073e+00 -2.182612456911456000e+00 1.274122725302049020e+01 7.270519767001022871e+00 1.034062483826313183e+01 8.309742879823547312e+00 3.833786715396344746e+00 -2.385609926195690456e+00 4.550126142615837921e+00 -1.178623714538039602e+00
1.100000000000000000e+01 3.045924006550140284e+00 -3.534776430235886835e+00 3.041766722243202103e+00 -2.230029330355145500e+00 1.226061590652878408e+01 7.094742148589392450e+00 9.902422849716307596e+00 8.229093532610290751e+00 3.850895986776711855e+00 -2.367350682869625356e+00 4.466624628690141208e+00 -1.212313060629047312e+00
1.200000000000000000e+01 3.198146107258023285e+00 -3.675915790989358278e+00 3.315914588550869624e+00 -2.129790842583285659e+00 1.314984734130099397e+01 7.653234502119307336e+00 1.057124740323828149e+01 8.324869242154894877e+00 3.866469424714695791e+00 -2.655709694128471909e+00 4.586060775151578284e+00 -1.124031289632725139e+00
1.300000000000000000e+01 2.911715528454847490e+00 -3.505225096316559874e+00 3.228955163368745662e+00 -2.233479522539352669e+00 1.229777568318128012e+01 7.442786772740589640e+00 1.029736054052031058e+01 8.211248834115451700e+00 3.691797318924900484e+00 -2.421759749458925803e+00 4.566319685394297778e+00 -1.212001182580039860e+00
1.400000000000000000e+01 3.465619688397359344e+00 -3.315047378122259580e+00 3.545680610942198552e+00 -2.013406208309848289e+00 1.301020943981455247e+01 7.900432794492000532e+00 1.046940723332262557e+01 8.842793464236255119e+00 4.188771707657129362e+00 -2.321026482382036349e+00 4.904721106182936552e+00 -1.108494098487712076e+00
1.500000000000000000e+01 3.426756450593225978e+00 -3.352866178023501398e+00 3.644442782167558459e+00 -1.911691235629422669e+00 1.275275991767510497e+01 7.381313470142147004e+00 1.052404756768928529e+01 8.841485010500184316e+00 4.190618114690646934e+00 -2.240756121885020935e+00 5.010323191764475048e+00 -9.972922194142262997e-01
1.600000000000000000e+01 3.119709580578551744e+00 -3.055224638238691170e+00 3.497321537785500922e+00 -1.680949793250434698e+00 1.284157888802840830e+01 7.834146905087687074e+00 1.079693264345998216e+01 8.899587720834933435e+00 3.829394476908370315e+00 -2.024112680607047299e+00 4.739507591288238508e+00 -7.570247129865524949e-01
1.700000000000000000e+01 3.469413751972652449e+00 -2.980287104803471365e+00 3.564183061895204396e+00 -1.706616253412911899e+00 1.305530725043713502e+01 8.050760118170707358e+00 1.048421495080050292e+01 9.072151471004927359e+00 4.185296219734225609e+00 -1.991499616621368318e+00 4.922947787676973164e+00 -8.205817989496089204e-01
1.800000000000000000e+01 4.094672287891913953e+00 -2.244656460493342109e+00 4.313317060990447871e+00 -1.087501771994299649e+00 1.353890457288623139e+01 1.040021085723523875e+01 1.111561350856466568e+01 1.092187736287330679e+01 4.806757223804764223e+00 -1.622750089792163175e+00 5.654112078119220008e+00 -4.673316428313935011e-01
1.900000000000000000e+01 3.422904988870892229e+00 -3.095741234084110172e+00 3.596160066801251887e+00 -1.668791008840643908e+00 1.338262072561443361e+01 7.639337422819563628e+00 1.082349124474987079e+01 9.047130254749028211e+00 4.079847901741776361e+00 -2.022595253451764830e+00 4.853022290044092912e+00 -7.742151436305984014e-01
2.000000000000000000e+01 3.557860419047701228e+00 -3.153373949184655523e+00 3.652510041327248214e+00 -1.819332475987964548e+00 1.274922092077403946e+01 8.145964758005030504e+00 1.029402445841066083e+01 9.164002204334126489e+00 4.340021104434613974e+00 -2.199577643094267287e+00 5.101205019911752458e+00 -9.615104048069336162e-01
2.100000000000000000e+01 3.725497374127397787e+00 -2.979969494031660115e+00 3.777794665710141775e+00 -1.522654214327827660e+00 1.307668637894213326e+01 8.400681351633465965e+00 1.049135716424451203e+01 9.602729250376469849e+00 4.470284880413821327e+00 -2.065619139910302771e+00 5.190248076371264396e+00 -7.222782274277240733e-01
2.200000000000000000e+01 3.850714629476553519e+00 -2.689047356574335801e+00 4.097379121815174052e+00 -1.260864317528594958e+00 1.374835147366522747e+01 8.851555143426590888e+00 1.120873030620421495e+01 1.008869809484302849e+01 4.499264526906991080e+00 -1.841420547086045856e+00 5.353525110879334470e+00 -5.243657444887830366e-01
2.300000000000000000e+01 4.957300104867490731e+00 -9.709064025284742661e-01 5.607023947023592747e+00 4.701608733179792887e-01 1.484527937570076439e+01 1.372172154814947653e+01 1.245308612686720551e+01 1.479629550790455639e+01 5.567536760538804863e+00 -6.404064556411144249e-01 6.852900801402816988e+00 7.751826195549358367e-01
2.400000000000000000e+01 3.649966288812536153e+00 -2.478688794219012781e+00 3.806958129017998793e+00 -1.334563350545694638e+00 1.376473310437561892e+01 8.900422403757064060e+00 1.126354781539265204e+01 9.590640837177362599e+00 4.273763576587789714e+00 -1.624238575617495739e+00 4.979875779081916143e+00 -5.158261863087139076e-01
2.500000000000000000e+01 5.945803603499745904e+00 1.061685101408633924e+00 7.048990524738521835e+00 2.476099871924112961e+00 1.641702357513317878e+01 1.954269035627380546e+01 1.406070203291071508e+01 2.100624126327641150e+01 6.452030595061558849e+00 1.171726887659569671e+00 8.179839553266575081e+00 2.571764442472292966e+00
2.600000000000000000e+01 5.929962770620871737e+00 1.219934756709682322e+00 7.419946869509561616e+00 2.955504611443554808e+00 1.974369055486805280e+01 1.537523507367296638e+01 1.755876864538839399e+01 1.717940281171132000e+01 6.160119564246059554e+00 1.514221496063896666e+00 7.937898553961791670e+00 3.205258196166062667e+00
2.700000000000000000e+01 5.478335252911456621e+00 7.100848875195757692e-01 6.754351110081734610e+00 2.528401564745440311e+00 1.995598233110630204e+01 1.365185959501039648e+01 1.751967448769087810e+01 1.522984486573098906e+01 5.679705142753396885e+00 1.119884208909665890e+00 7.210860905020953560e+00 2.896387314503251709e+00
2.800000000000000000e+01 5.662756137043314375e+00 1.411270768786496488e+00 7.200186693068846289e+00 3.199025184136408129e+00 2.215546998919854360e+01 1.488933772620935514e+01 1.976799748762773135e+01 1.609028687139970515e+01 5.787612771437399495e+00 1.749401015119587122e+00 7.493109377357136225e+00 3.533697814096667500e+00
2.900000000000000000e+01 6.600884688369099251e+00 3.325799531658627295e+00 9.255578194073088127e+00 5.139349819307195588e+00 2.558206058212608980e+01 1.933885543637775228e+01 2.372098361364261976e+01 2.066968555348872627e+01 6.668141122285494937e+00 3.486225495272437414e+00 9.432147527683142130e+00 5.299696748425525072e+00
3.000000000000000000e+01 6.461094634724098285e+00 2.752128744702329488e+00 8.788689315992501250e+00 4.723932242935374504e+00 2.560316800451404973e+01 1.719202958929619385e+01 2.352581080328389618e+01 1.887205046449162538e+01 6.526270736580370269e+00 2.993372915055878991e+00 8.956343807293388082e+00 4.950277528585055542e+00
3.100000000000000000e+01 6.090725457718455971e+00 2.271402988512333909e+00 8.091752608818673309e+00 4.036867801169695014e+00 2.310875105181342448e+01 1.643564340508544319e+01 2.108881543560109151e+01 1.777406149850443740e+01 6.199064841771408929e+00 2.538730672528021870e+00 8.348882440123666981e+00 4.296454641007899866e+00
3.200000000000000000e+01 6.547334629954601581e+00 3.000013555016767697e+00 8.951624721121456574e+00 4.873626036653902815e+00 2.453624415219329791e+01 1.848089231181836212e+01 2.250777566422618747e+01 1.996284914615524997e+01 6.632150247249745334e+00 3.185911358769899060e+00 9.171785659129554347e+00 5.053880568827226583e+00
3.300000000000000000e+01 7.716948202031796100e+00 4.962568194171884883e+00 1.138303741037079675e+01 7.083653858118960756e+00 2.502546805410766595e+01 3.655521878162771543e+01 2.290844959478317833e+01 3.974512508103875064e+01 7.812050411221168389e+00 4.966538784561233655e+00 1.172216332487061763e+01 7.086468098807556792e+00
3.400000000000000000e+01 7.641523693009774298e+00 4.925779313043511465e+00 1.127194879258462912e+01 6.787709107361921568e+00 2.322842773073976019e+01 3.796282620647497197e+01 2.156779537039504646e+01 4.480953306125326208e+01 7.783790002683575793e+00 4.928632161305199766e+00 1.172802665524578103e+01 6.788537512272634800e+00
3.500000000000000000e+01 7.604111779310106733e+00 4.954839202925855446e+00 1.128278554487219054e+01 6.976868335653188424e+00 2.358714737119419169e+01 4.158868128379114637e+01 2.179877836752643105e+01 5.361645194207749654e+01 7.734005422874865587e+00 4.956083295010314416e+00 1.171524369664858511e+01 6.976981373814776788e+00
3.600000000000000000e+01 7.773349062336492921e+00 5.384479045604968483e+00 1.190588556685336385e+01 7.505539561777924362e+00 2.523548053735925478e+01 3.759368809978770543e+01 2.362537374549005165e+01 4.629290742056178232e+01 7.864951665390500501e+00 5.387846920134887085e+00 1.222729828795435836e+01 7.506215752797925411e+00
3.700000000000000000e+01 7.848164788073031417e+00 5.627481791552625623e+00 1.198834748317921850e+01 7.574024325406734093e+00 2.626888722377959695e+01 3.932141224596258411e+01 2.449680310783437065e+01 4.628442448250915930e+01 7.921336322956826770e+00 5.629845102498230780e+00 1.225459489486255116e+01 7.574710983751181459e+00
3.800000000000000000e+01 7.747200159565407418e+00 5.257073113064580028e+00 1.189702729780709412e+01 7.441192785536459020e+00 2.482332416828029409e+01 4.464588084075820973e+01 2.358395191076536435e+01 5.750747585464522871e+01 7.847473744225080594e+00 5.257722066185315235e+00 1.222097919638533803e+01 7.441243267076828261e+00
3.900000000000000000e+01 7.648782890159431247e+00 5.190625670697426308e+00 1.156649323790871087e+01 7.154758785692835410e+00 2.425467031248290084e+01 4.402844983160736803e+01 2.283689859961134516e+01 4.652417625783439092e+01 7.760993658876240708e+00 5.191365018311207002e+00 1.192591687409644052e+01 7.155357660857276869e+00
4.000000000000000000e+01 7.644978146647762429e+00 4.841663781268951361e+00 1.146535684760377194e+01 7.016526052983220296e+00 2.530377643275631527e+01 3.220285118060623830e+01 2.403952893981390559e+01 3.450358210503441825e+01 7.732867567942310671e+00 4.852259293141861107e+00 1.172943360159438519e+01 7.025818382362776227e+00


==> mozart-cl/mozart-real-s12.12-measures.dat <==
0.000000000000000000e+00 -1.162459939761455985e+01 -8.134503501323431252e+00 -6.399019919130993550e+00 -8.299557750998447503e+00 2.066303748580482047e+00 -1.557017114843532113e+00 2.289446148617352517e+00 -1.515076134480667136e+00 -9.335969488792930093e+00 -3.197717597205500084e+00 -3.753174403353140676e+00 -3.444026977508655385e+00
1.000000000000000000e+00 -1.240686218159599452e+00 -3.636773826055686332e+00 -3.644735974345371110e-01 -3.314292606791008566e+00 6.471561722239755454e+00 -4.770212119802391681e-01 6.154700921684771231e+00 -6.535963573186525100e-01 4.476890031438078843e-01 2.484402575200931995e+00 1.673287522279731210e+00 3.425619265808002023e+00
2.000000000000000000e+00 -3.912315997246809118e-01 -3.174527530399575692e+00 5.156798194616362130e-01 -2.358099517017025804e+00 9.818990040700331434e+00 1.006042189494668060e-01 8.667998042468536113e+00 4.373604300516069632e-01 4.742989250957116432e-01 2.546455174072136174e+00 1.790362316199608506e+00 3.675346963384289456e+00
3.000000000000000000e+00 1.295893366210659758e+00 -1.222835712270640585e+00 2.321723641890092171e+00 -7.158001777977106572e-01 1.614755770484312336e+01 5.178718411714024583e+00 1.411439862521211808e+01 5.384157396294641629e+00 1.544564014367664440e+00 1.057686808957555957e+00 2.784313997296783860e+00 1.611522735683172058e+00
4.000000000000000000e+00 2.164493922220417588e+00 -2.803369623703382274e-01 2.990045724098424174e+00 -2.880217361349716315e-02 2.075178123694539778e+01 6.869797461153588358e+00 1.759600816935838452e+01 6.726293688816713967e+00 2.261412662706106413e+00 1.461591328960635039e+00 3.217981930072743246e+00 1.837822072815214813e+00
5.000000000000000000e+00 2.282933985353214901e+00 -5.828696489417335008e-02 3.251673938709724432e+00 3.414400725409778015e-01 2.198740688551423261e+01 7.519092710558636483e+00 1.884481697182593862e+01 7.248330930896997870e+00 2.357067285631228692e+00 1.483470527370713610e+00 3.429457981306041070e+00 2.081254380084955447e+00
6.000000000000000000e+00 2.443709071323491244e+00 5.156997118070792002e-02 3.284464471544393138e+00 4.043132682807074607e-01 2.183273552806242179e+01 7.438463613684971776e+00 1.860166606030265868e+01 7.301090081127517450e+00 2.522373954739369761e+00 1.646964331862773800e+00 3.473557809990111878e+00 2.138398222042123376e+00
7.000000000000000000e+00 5.415930885507043158e+00 3.202872884119591035e+00 7.417253629651376023e+00 4.096866460724842618e+00 2.783060870856290947e+01 1.535846874197514822e+01 2.436995416301027362e+01 1.563634043403826901e+01 5.448060283614570842e+00 3.600289161719004483e+00 7.521600050391031189e+00 4.529783234941707093e+00
8.000000000000000000e+00 7.557380484463857684e+00 5.620920908964248675e+00 1.103727070222998918e+01 7.415460369431922771e+00 2.871583319079962848e+01 2.538163223498461818e+01 2.520467823823406306e+01 2.926500104988474504e+01 7.596603026515108326e+00 5.679614654479766322e+00 1.121998026828579498e+01 7.449062282452155515e+00
9.000000000000000000e+00 5.859518301571730703e+00 3.598021418689679507e+00 8.078480121973568018e+00 4.919978541669785876e+00 2.983100385117433362e+01 1.609964728220843000e+01 2.670049227532054559e+01 1.675750489004489197e+01 5.881469658220002117e+00 3.954609585341791078e+00 8.147813836807420884e+00 5.304865690257076771e+00
1.000000000000000000e+01 5.649109626261585859e+00 3.335191665130461391e+00 7.716433077203962654e+00 4.578037296168175452e+00 3.106351651744841647e+01 1.494084064720773242e+01 2.689665872127690349e+01 1.547095511791996714e+01 5.665009619354521853e+00 3.783164167611806405e+00 7.778069284573712494e+00 5.068353606901114361e+00
1.100000000000000000e+01 6.070329273563558559e+00 3.836419614494772645e+00 8.471266445459473715e+00 5.267253810829347849e+00 3.090351758868120058e+01 1.745653765218643372e+01 2.699008306544950742e+01 1.775239676353816876e+01 6.088149925985518962e+00 4.106656305156015208e+00 8.541457003365103162e+00 5.591762737979850684e+00
1.200000000000000000e+01 5.904401985409363007e+00 3.670107505326385855e+00 8.140577906733101443e+00 5.012140619841641609e+00 3.063769346123808646e+01 1.672857939255107595e+01 2.683300521118195547e+01 1.729692106791422290e+01 5.922778274154816280e+00 3.981626408304841380e+00 8.208660673102709637e+00 5.356846789121724406e+00
1.300000000000000000e+01 5.097304026413283395e+00 2.944297254003858111e+00 7.081682409283863500e+00 4.064435580687812966e+00 3.106627529640269003e+01 1.436350604772220585e+01 2.742780277937337274e+01 1.433876375595569286e+01 5.111701302825545135e+00 3.425568788672901377e+00 7.129816625033753574e+00 4.649620115652746577e+00
1.400000000000000000e+01 5.233580167146733686e+00 3.007635108866300477e+00 7.134804684506123706e+00 4.265709211559284952e+00 3.144618800340676756e+01 1.475739983905021369e+01 2.795203673183351611e+01 1.456358909257419576e+01 5.247092196293243305e+00 3.450915363195713681e+00 7.177888521513045461e+00 4.840672333845797759e+00
1.500000000000000000e+01 5.503621571798900547e+00 3.030541128575224619e+00 7.862653138053100399e+00 4.517788997923553040e+00 3.157280291984171328e+01 1.572936648943321103e+01 2.841548443724602180e+01 1.579676720176092175e+01 5.517393857003519031e+00 3.384913275285577505e+00 7.907311625324329185e+00 4.966818738198445438e+00
1.600000000000000000e+01 6.019033544038059347e+00 3.636152142538189747e+00 8.255431874085491728e+00 5.110146185278447994e+00 3.193807933257409815e+01 1.671866567629171740e+01 2.816450642791609482e+01 1.690990253452659786e+01 6.032940701835163289e+00 3.946630426598144226e+00 8.306630351384436395e+00 5.494597664557306693e+00
1.700000000000000000e+01 6.190073109369182980e+00 3.731806361209223155e+00 8.755117348039735958e+00 5.400131399100422946e+00 2.994798323705215282e+01 1.802733357542438597e+01 2.641755980004554161e+01 1.855662953396190318e+01 6.212785463913277795e+00 3.964274740739644365e+00 8.840053952882268362e+00 5.675468137282307701e+00
1.800000000000000000e+01 7.733940689097147825e+00 5.322087752417099082e+00 1.195663458202286122e+01 7.965845128896530625e+00 3.084908826070682508e+01 2.635397169287428198e+01 2.760828323080644253e+01 2.863178298370969088e+01 7.758759585716584084e+00 5.366511876221818689e+00 1.208399969279758857e+01 8.009208502386956141e+00
1.900000000000000000e+01 5.949884822715214128e+00 3.443198028205590511e+00 8.404874703195279295e+00 5.119086436088727154e+00 3.107902221345240079e+01 1.672793513790393405e+01 2.756180503312418040e+01 1.727691984590487806e+01 5.966622767731529997e+00 3.743276310033742504e+00 8.465538722775185931e+00 5.472257074133553445e+00
2.000000000000000000e+01 7.046664036234985495e+00 3.948659464719568302e+00 1.006844667757284206e+01 6.330314959287476562e+00 2.910654239729862525e+01 2.431926403762923883e+01 2.618140328464910738e+01 2.495894299810770178e+01 7.079107070822455938e+00 4.004755315266954163e+00 1.018650815693591838e+01 6.404124491652804174e+00
2.100000000000000000e+01 8.049384147143369361e+00 5.194586969109968422e+00 1.211102001641340919e+01 8.010644255538663216e+00 2.913141653687906540e+01 4.452012472726999448e+01 2.603273075903665301e+01 4.436599879153040149e+01 8.088669755199935807e+00 5.195247637028995946e+00 1.230154172239395294e+01 8.011808482743036919e+00
2.200000000000000000e+01 8.020931101313488298e+00 5.472417153296584402e+00 1.253375227592757213e+01 8.353185235823000099e+00 3.075637664557671513e+01 4.370422142357037387e+01 2.808752909446505797e+01 4.430301171918331704e+01 8.047773587803099815e+00 5.473254814631686394e+00 1.266310189810080544e+01 8.354450191425046413e+00
2.300000000000000000e+01 8.065128939472742786e+00 5.537492799492368611e+00 1.220988438206184235e+01 7.862115431012334454e+00 2.884871086135597551e+01 4.707411524439806527e+01 2.596785353471454982e+01 4.604953058406044875e+01 8.107198591290238454e+00 5.537882871431206055e+00 1.240762407717820892e+01 7.862882571324680825e+00
2.400000000000000000e+01 8.040274313453190658e+00 5.236667993540191191e+00 1.241509964152806056e+01 8.258653280975815747e+00 3.088488985268167397e+01 5.240941665034963393e+01 2.809950855675410963e+01 4.759654850571245532e+01 8.066433197053838100e+00 5.236776205181138621e+00 1.254074743942333470e+01 8.259234660104997516e+00
2.500000000000000000e+01 8.031347025103269033e+00 5.156360660381786865e+00 1.243494122987431538e+01 8.143864037457737126e+00 3.081161621521595251e+01 4.366760958833467043e+01 2.799440478464850202e+01 4.299263575788849323e+01 8.057904635706998775e+00 5.157159217846782440e+00 1.256427410719508231e+01 8.145504321791966262e+00
2.600000000000000000e+01 8.049465800098952073e+00 5.567352519581094228e+00 1.243617037074448461e+01 8.321578221027714051e+00 3.136780037591277548e+01 3.850616979126202466e+01 2.851613670224096353e+01 4.096039494797147995e+01 8.072909399279840414e+00 5.570173133496293616e+00 1.255072014247106615e+01 8.324292373521917199e+00
2.700000000000000000e+01 7.951488434227016455e+00 6.039973366654301401e+00 1.192463929767074404e+01 7.908581215145304988e+00 2.926379361041090732e+01 7.397923503666372369e+01 2.591063654290692853e+01 5.279273306799027665e+01 7.988853469912734262e+00 6.039974238383097216e+00 1.211277383109026040e+01 7.908745096355929149e+00
2.800000000000000000e+01 7.992553484291951449e+00 5.552615414359012291e+00 1.242711795163561916e+01 8.130047598527713859e+00 3.070416433325608452e+01 4.081434130207068733e+01 2.795383588874866376e+01 4.216680015973530971e+01 8.019568057117705706e+00 5.554268670783429229e+00 1.255745542720239349e+01 8.132026013199524783e+00
2.900000000000000000e+01 7.912216198489999464e+00 5.213810801170744469e+00 1.229504743957584800e+01 8.137076204805103075e+00 3.060491601631315461e+01 4.017220992304910254e+01 2.815451201661398173e+01 4.123687279565656638e+01 7.939418118446795347e+00 5.215614991258634703e+00 1.241585005316741608e+01 8.139530556461272326e+00
3.000000000000000000e+01 7.946524549497505419e+00 5.200286202509306399e+00 1.241122960728840141e+01 8.108358135622932394e+00 3.172494495570690631e+01 3.501700350023839547e+01 2.899996447504938146e+01 3.683675254711815938e+01 7.967675752664247213e+00 5.206186494720269842e+00 1.251301398199300152e+01 8.115081962804197246e+00
3.100000000000000000e+01 7.702894279119857579e+00 5.254983673622570350e+00 1.201766534182631752e+01 7.943506473708453086e+00 3.098017506471809668e+01 3.114974837372351857e+01 2.801445487641622023e+01 3.313978509876893241e+01 7.726826584955405863e+00 5.269506155251903579e+00 1.213508624691739435e+01 7.958760252864025553e+00
3.200000000000000000e+01 6.885809764157938773e+00 4.248347824665293260e+00 1.001724373915745936e+01 6.269114485714784024e+00 2.999770664845405221e+01 2.321036645613625637e+01 2.720616683496814048e+01 2.380756673047780581e+01 6.911417440494487252e+00 4.324543467607639080e+00 1.010926658383095855e+01 6.364381460709116922e+00
3.300000000000000000e+01 6.959443785836668894e+00 4.093566301734998802e+00 9.876417227760969197e+00 6.121456027081856099e+00 3.024452787722204405e+01 2.214822462600634623e+01 2.713904745941561458e+01 2.357599066466390170e+01 6.983978370677443870e+00 4.188476255354918187e+00 9.967145406300572219e+00 6.219229214701639918e+00
3.400000000000000000e+01 6.915126170680851558e+00 4.061413358752441916e+00 9.897568928880875916e+00 6.116481736752460208e+00 2.960830561584963405e+01 2.432919930413767773e+01 2.676499432030290038e+01 2.468499343398612211e+01 6.943299118989108010e+00 4.118436946998636827e+00 9.996977282710062696e+00 6.192032748055287250e+00
3.500000000000000000e+01 6.970525846904136458e+00 4.342652617278104366e+00 1.001657043666099156e+01 6.227634326047840396e+00 3.021364419592526573e+01 2.342417740619984201e+01 2.726923139233372950e+01 2.414990150304808481e+01 6.995288557251575057e+00 4.416340671929625650e+00 1.010724230108724697e+01 6.314950870620751999e+00
3.600000000000000000e+01 6.850681384659630169e+00 4.186207401924666449e+00 9.903520026786388541e+00 6.151398506225077334e+00 3.062267789772492677e+01 2.280242937759881627e+01 2.749828820493795689e+01 2.376680531697406806e+01 6.872702457502127160e+00 4.269067531529882942e+00 9.987466963049220325e+00 6.245466831514791650e+00
3.700000000000000000e+01 7.094877647724846526e+00 4.474451158550494689e+00 1.039052896157431505e+01 6.687381763255424438e+00 3.085739148266090837e+01 2.393013079425070089e+01 2.797516950626386389e+01 2.480284417339426639e+01 7.116740920368869183e+00 4.541495298514108825e+00 1.047385334999915152e+01 6.769277244296038276e+00
3.800000000000000000e+01 6.932011976331721392e+00 4.280455132275949204e+00 9.882642213810642673e+00 6.164627153803753146e+00 3.009021130884358186e+01 2.272372676914120504e+01 2.702425991126888860e+01 2.373367429333339373e+01 6.957302112281031903e+00 4.366190642924507870e+00 9.975944270581898365e+00 6.259655983090100406e+00
3.900000000000000000e+01 6.930457578106481442e+00 4.395918014195953738e+00 9.737973636093803620e+00 6.107946319007183433e+00 2.917222258892885023e+01 2.494479471725059483e+01 2.603454887100888726e+01 2.474530488299633646e+01 6.961705298475901138e+00 4.448248082889221244e+00 9.851885824217124110e+00 6.182331360047158775e+00
4.000000000000000000e+01 6.921783433923933693e+00 4.012297307425409798e+00 9.837778926392022782e+00 6.130420245456333461e+00 3.109872891370361714e+01 2.222323612360586864e+01 2.782831251704180886e+01 2.332682420675873303e+01 6.941785413603122734e+00 4.104316575447080950e+00 9.914468625869673701e+00 6.234183430217795419e+00


==> mozart-cl/mozart-real-s13.13-measures.dat <==
0.000000000000000000e+00 -1.395444026817337502e+01 -8.213309085462906722e+00 -9.363377448778368972e+00 -7.753402182531647036e+00 3.854700365245522953e+00 -3.248810487595117813e+00 3.979872238890723501e+00 -3.635044656820776598e+00 -1.238463894150653211e+01 -1.614240531599206108e+00 -7.696304154120092278e+00 -4.276131808103902365e-01
1.000000000000000000e+00 3.060442344637278822e+00 3.139020758295292535e-02 5.322895434217469912e+00 9.893853990621364058e-01 1.233438970528897372e+01 1.046998736650907880e+01 1.130812471340475689e+01 1.147349969949215165e+01 3.853305118207318358e+00 8.160991586093915284e-01 6.894149685521404614e+00 1.695174171827576792e+00
2.000000000000000000e+00 5.545078558153228698e+00 3.817652403114937254e+00 8.900905921621530936e+00 5.555388352687415043e+00 2.124306559165071207e+01 1.667600587770574094e+01 2.049880529185174538e+01 2.010527043015151349e+01 5.696125665474635724e+00 4.140938205081075019e+00 9.250965103985560489e+00 5.752641761868688697e+00
3.000000000000000000e+00 5.393823385823852234e+00 3.387282317728748104e+00 7.848572032132152820e+00 4.558500449975906754e+00 2.287422384093613204e+01 1.598457831884281433e+01 2.094604378712584491e+01 1.788262891678997946e+01 5.494451947748149934e+00 3.741031318613001755e+00 8.101584892852075726e+00 4.835505972733683322e+00
4.000000000000000000e+00 5.863971806909437312e+00 3.212652982786389888e+00 8.049879384570514773e+00 4.562287467622676118e+00 2.360269282664512502e+01 1.672344193195260686e+01 2.081608537617471555e+01 1.897818924808883878e+01 5.956597805044168581e+00 3.501990049839458941e+00 8.321719616360232052e+00 4.776911062108879058e+00
5.000000000000000000e+00 5.804279987131282681e+00 3.362514882243340608e+00 7.996245553704270925e+00 4.376022468328674364e+00 2.161931376285533801e+01 1.794660595247855284e+01 1.948453978137206377e+01 2.014372180112356858e+01 5.949444823903839108e+00 3.585475330007398043e+00 8.364650482618207761e+00 4.534472418993998666e+00
6.000000000000000000e+00 6.214213143562121289e+00 3.496019968615248885e+00 8.176249922615753007e+00 4.596130446728606600e+00 2.276610062900149245e+01 1.955300795450999729e+01 2.027141961068380738e+01 2.174960581263863446e+01 6.334273581691636679e+00 3.652917455046511108e+00 8.493570788214043432e+00 4.709522669367363079e+00
7.000000000000000000e+00 6.532130838174455612e+00 3.934658597914937772e+00 8.851602348824147981e+00 5.009637488820112949e+00 2.228064733597809877e+01 2.270035518099332350e+01 1.988666482585303896e+01 2.445803870669778490e+01 6.674902024126176059e+00 4.016009250487680760e+00 9.252385775565832304e+00 5.074761766408972363e+00
8.000000000000000000e+00 6.584307046535324837e+00 3.859810205391768889e+00 8.851746109540414409e+00 4.951625205380256745e+00 2.255819064580780164e+01 2.258176104982878485e+01 2.016736047308446800e+01 2.436686099346997025e+01 6.719495896378116839e+00 3.942395071675282026e+00 9.226590948526109059e+00 5.017460766312048293e+00
9.000000000000000000e+00 6.511971222040083163e+00 3.788718107510803179e+00 8.854061358146115168e+00 4.877544096633187110e+00 2.280019104958448040e+01 2.261458745900322498e+01 2.041627560994032109e+01 2.434476474826126946e+01 6.638006760764952219e+00 3.869726765023758119e+00 9.207522129076956219e+00 4.942862376643709865e+00
1.000000000000000000e+01 6.285399652938820303e+00 3.851866797371382489e+00 8.523136022788257549e+00 4.817449548036420559e+00 2.357999675844610366e+01 2.123106700822069826e+01 2.078126738652105843e+01 2.212354741733738450e+01 6.386137581770729099e+00 3.964596952140146957e+00 8.825467768836997351e+00 4.925518001380324584e+00
1.100000000000000000e+01 6.493838248197549845e+00 3.673980308656185301e+00 8.630576335005738287e+00 4.718234117019335372e+00 2.298247976662675995e+01 2.270032103048263394e+01 2.057374364120736487e+01 2.401358032841930168e+01 6.614229431306161366e+00 3.751925884272775402e+00 8.955367512793499074e+00 4.786818226315119773e+00
1.200000000000000000e+01 6.404146387437096521e+00 3.481765991885994449e+00 8.483964214216852540e+00 4.522950330638400018e+00 2.252946407685869445e+01 2.211265713974020386e+01 1.987047049540160515e+01 2.333619524692622704e+01 6.535637636244877591e+00 3.568320810875821536e+00 8.856131909468807351e+00 4.600503847569282989e+00
1.300000000000000000e+01 6.377978465371747063e+00 3.404959659946782402e+00 8.537383259560190396e+00 4.496199333783740038e+00 2.228924804760114853e+01 2.217123700326222746e+01 2.009663316856507009e+01 2.369333208412776770e+01 6.516333337894852029e+00 3.489306946390072994e+00 8.894052161548547275e+00 4.567279385343764986e+00
1.400000000000000000e+01 6.397362399574229919e+00 3.531069948176607021e+00 8.586367225595381569e+00 4.647778793487811200e+00 2.270432600276375368e+01 2.256581960707635304e+01 2.030443884178112413e+01 2.396424809172589221e+01 6.523453730972629927e+00 3.609638655952136066e+00 8.929377499634918891e+00 4.716308238293636990e+00
1.500000000000000000e+01 6.642743812168626860e+00 3.785871519765890980e+00 8.732805341623121720e+00 4.709116361031477460e+00 2.298287323347317113e+01 2.315918463510978142e+01 2.066172416530276479e+01 2.417520275193963286e+01 6.766603406032074552e+00 3.857266984221733974e+00 9.057814686802780457e+00 4.775081091052249427e+00


==> mozart-cl/mozart-real-s14.14-measures.dat <==
0.000000000000000000e+00 -7.188764461554661978e+00 -1.928211782208678216e+01 -1.257527207073056275e+01 -1.058747933422852583e+01 3.503465374752259276e+00 -2.975950597749639659e+00 4.587605544756217846e+00 -3.543714078798429590e+00 -5.199045758279831730e+00 -1.443090171122387311e+01 -1.119497419283563033e+01 -4.497791788067070584e+00
1.000000000000000000e+00 -3.323573141520779206e+00 -4.952513045593663676e+00 -2.839725126549910605e+00 -4.092821921993868628e+00 8.253101110215228076e+00 -1.057369650739809597e+00 6.916387796472078797e+00 -6.821888922080866502e-01 -2.405323959334973782e+00 8.941527646305208465e-01 -1.550069055552731001e+00 1.915728584371200860e+00
2.000000000000000000e+00 -3.410671152781473037e+00 -5.219076198485275597e+00 -2.909498151046845393e+00 -4.344183257686905719e+00 8.344470189413270234e+00 -1.327614450406739754e+00 7.109349642409288350e+00 -9.409045062052294739e-01 -2.517249416962571651e+00 7.836833673804061151e-01 -1.681914027084877805e+00 1.811948871828763297e+00
3.000000000000000000e+00 -2.996024930312251477e+00 -5.320403172034189332e+00 -2.721951078353148645e+00 -4.071576039338973274e+00 9.822202026359384774e+00 -1.577528781619683906e+00 7.743943999106636333e+00 -7.248332656215096259e-01 -2.332518214959895975e+00 9.335435686884581141e-01 -1.638332246565363803e+00 2.014302207122228960e+00
4.000000000000000000e+00 -3.415263926578621323e+00 -5.952835641463841476e+00 -3.198651049580741201e+00 -4.742316491528171696e+00 8.166295405251016604e+00 -2.229682793449766720e+00 6.497152938467515071e+00 -1.355588799622939433e+00 -2.485990311568482714e+00 7.119759394947967612e-01 -1.828041525557920544e+00 1.662368382228127439e+00
5.000000000000000000e+00 -3.864453647410601711e+00 -6.058965177173875283e+00 -3.126355335066887786e+00 -4.745089974286001322e+00 8.051437123331140810e+00 -2.306708228381864512e+00 6.732916657872659805e+00 -1.374523720436544361e+00 -2.943763248711535496e+00 6.328665537561133370e-01 -1.817180785772167795e+00 1.684268832219189438e+00
6.000000000000000000e+00 -3.565856468888391362e+00 -5.860576636438561415e+00 -3.129745621712383130e+00 -4.729603104147751758e+00 7.862504837588178752e+00 -2.125113199492912219e+00 6.620796767210920031e+00 -1.357645596176076719e+00 -2.583477406130718190e+00 7.300600105372444526e-01 -1.788033859713413776e+00 1.688814483808140920e+00
7.000000000000000000e+00 -3.486822749719549197e+00 -5.849110209560831386e+00 -3.205532029919686110e+00 -4.694160244882128907e+00 7.888726306697702029e+00 -2.169402641350474781e+00 6.513879417059542654e+00 -1.319529458819402867e+00 -2.503997830975861927e+00 8.103898525883828086e-01 -1.840806575853320082e+00 1.700008871672261002e+00
8.000000000000000000e+00 -3.613391931250686806e+00 -5.893013061252915463e+00 -2.984485788463325129e+00 -4.472111489824480479e+00 8.590326389633597515e+00 -2.162741683879505938e+00 7.216972060353572971e+00 -1.065443357707567484e+00 -2.780982271646696535e+00 7.248016330876825286e-01 -1.793978802775209491e+00 1.750602346540973686e+00
9.000000000000000000e+00 -3.419857444554057491e+00 -5.687220410683520910e+00 -2.901263942536411733e+00 -4.505116940150461602e+00 8.671254992888588475e+00 -1.979969299873031163e+00 7.278501062218154516e+00 -1.127987380153238961e+00 -2.589888976719711522e+00 8.348165989145804877e-01 -1.718218233580530718e+00 1.777751577780466441e+00
1.000000000000000000e+01 -2.754697754585123448e+00 -4.423522552845139622e+00 -1.923932995040451122e+00 -3.356176056686888121e+00 1.150993284404563965e+01 -5.128500795480106511e-01 1.005211020092407104e+01 1.529091181170863234e-01 -2.292491981166773662e+00 1.115685910314613061e+00 -1.230051715471311535e+00 2.141286304176646560e+00
1.100000000000000000e+01 -2.331009843908077972e+00 -3.877152637855927786e+00 -1.569680435001908902e+00 -2.891940072031325748e+00 1.338165125679496370e+01 1.287128377302615700e-01 1.161406462690082186e+01 6.742306074972753693e-01 -2.017954382466741414e+00 1.270200798230734396e+00 -1.066243938861764162e+00 2.311887341978818178e+00
1.200000000000000000e+01 -2.698448848396441502e+00 -4.365617922413573382e+00 -1.955594855429651169e+00 -3.199809933576613918e+00 1.255543521594366396e+01 -5.171544979724319591e-01 1.092945327868094196e+01 2.198662944112617645e-01 -2.332271707218211088e+00 1.218977010991210141e+00 -1.388950767882988213e+00 2.338158242183087321e+00
1.300000000000000000e+01 -2.236664655566148241e+00 -3.789832154800229169e+00 -1.587880622390833940e+00 -2.860936014788729054e+00 1.427742561226600770e+01 1.640121163588619257e-01 1.213693888593562598e+01 6.521996036091597393e-01 -1.979414356338911496e+00 1.374844577343558916e+00 -1.141938873256526765e+00 2.395184863387439300e+00
1.400000000000000000e+01 -1.805048978233391832e+00 -3.352016981523774142e+00 -9.979564498667248262e-01 -2.347937828454591092e+00 1.638605009242680666e+01 7.047959340765858061e-01 1.431155315280367546e+01 1.263852971090368094e+00 -1.639994849839139679e+00 1.487801664648304101e+00 -7.101294559954556274e-01 2.558319773301427791e+00
1.500000000000000000e+01 -1.708863513213431995e+00 -3.050610210568502456e+00 -7.969986729081673937e-01 -2.085007722960150467e+00 1.722544193588176853e+01 1.073227131204239404e+00 1.519668007197953230e+01 1.536020670164319535e+00 -1.571497755730196788e+00 1.580941614944195273e+00 -5.570415669658678182e-01 2.699801102254681506e+00
1.600000000000000000e+01 -8.693493844603854548e-01 -2.452327960621169645e+00 1.653401877535028153e-01 -1.305769596067567262e+00 2.003005399001160569e+01 1.994390131823631007e+00 1.745777348855311573e+01 2.707578584786454634e+00 -7.909822733996753064e-01 1.606998534931391109e+00 3.244080807970906033e-01 2.754414470963460371e+00
1.700000000000000000e+01 -7.674916540764086248e-01 -2.059496479430469762e+00 2.124939254763830165e-01 -1.157234102510221518e+00 2.185798282932409720e+01 2.446822375264044780e+00 1.934989785533614537e+01 2.816214384410383076e+00 -7.154788128685484194e-01 1.797153770562136765e+00 3.159429004772473237e-01 2.891801914942992546e+00
1.800000000000000000e+01 3.254844171690210453e-01 -1.560603429087956684e+00 1.384108020845697729e+00 -5.138186944514305798e-01 2.313469734565304137e+01 3.593798696753307542e+00 2.052217941484994412e+01 4.248690127492322333e+00 3.693384413736369165e-01 1.595679298437894245e+00 1.475736820000107530e+00 2.637481288159744697e+00
1.900000000000000000e+01 6.947713040499704507e-01 -9.996621089674297966e-01 1.755583289138090475e+00 -1.988177945929714974e-01 2.391619948861509926e+01 4.440913951581750396e+00 2.150523968125241936e+01 4.790827705816561810e+00 7.330958066913664251e-01 1.796006767341447485e+00 1.832435713223595775e+00 2.701356529233309711e+00
2.000000000000000000e+01 7.955881860280039630e-01 -1.058295147294754379e+00 1.731570538130874581e+00 -1.459256847124314471e-01 2.474023229198833107e+01 4.276302901576254811e+00 2.226444105807977891e+01 4.738520240950595763e+00 8.276906462537131359e-01 1.824656259669080738e+00 1.795863291677508355e+00 2.817041977404579622e+00
2.100000000000000000e+01 4.088322177402437529e-01 -1.087240919708305054e+00 1.392820987421082846e+00 -2.170962433088250987e-01 2.537671125840840602e+01 3.920547393767504385e+00 2.287746722249746512e+01 4.244846573533322953e+00 4.352641668008526699e-01 2.038224231937295183e+00 1.446117331856634713e+00 3.094201930275342960e+00
2.200000000000000000e+01 1.089869939388653952e+00 -6.605828677946222749e-01 2.042650259622232234e+00 3.089498417505349634e-02 2.539724655100655681e+01 5.041435055969083479e+00 2.277685063773408558e+01 5.204423115073578465e+00 1.118523156512641670e+00 1.883803984371403839e+00 2.102334169924450435e+00 2.748882305805349979e+00
2.300000000000000000e+01 1.135056344538547313e+00 -8.197127492153661876e-01 2.068531403844769745e+00 1.263198571938631554e-01 2.639203098685944582e+01 4.775854352108065193e+00 2.389873263487872634e+01 5.251804156097607645e+00 1.157976184916157836e+00 1.829354611190313618e+00 2.114781503834275878e+00 2.854508482871777275e+00
2.400000000000000000e+01 1.546702420587156457e+00 -3.158094162470425625e-01 2.405663016877891636e+00 3.591075901781037860e-01 2.608262174029099967e+01 5.525182710906982209e+00 2.314832039641774486e+01 5.684009860246933776e+00 1.572702042791572774e+00 2.067944655632111939e+00 2.463405990414615498e+00 2.906114946138430355e+00
2.500000000000000000e+01 1.502800418547985739e+00 -4.883282547238112503e-01 2.486404342550558422e+00 4.702137290579388451e-01 2.721197229438556064e+01 5.278222639021890039e+00 2.449960609902976572e+01 5.780542524119526959e+00 1.522725336593900858e+00 1.977230727049735570e+00 2.529193056528428851e+00 3.002935216094579918e+00
2.600000000000000000e+01 1.171887464176244231e+00 -6.281189125147422780e-01 2.130490917886919799e+00 2.055473154269418790e-01 2.679642331270293809e+01 5.089622890154693380e+00 2.405496254939309608e+01 5.415249013579219728e+00 1.192869550085948971e+00 1.899050085980470648e+00 2.175502335526535269e+00 2.859881277426720381e+00
2.700000000000000000e+01 1.341275992015680263e+00 -3.824863083117091556e-01 2.286487902705518938e+00 3.210844435883779546e-01 2.815621086570642362e+01 5.264941246254041474e+00 2.543054380095876255e+01 5.453404470829412709e+00 1.356962822034321281e+00 2.129891535811089476e+00 2.320014884376895736e+00 3.000732678272081788e+00
2.800000000000000000e+01 9.479656270927628858e-01 -8.248988444254200525e-01 1.868125274426263527e+00 1.316738736110684704e-01 2.734889757261215948e+01 4.502998835319645288e+00 2.465217381149968645e+01 4.952388105813802177e+00 9.659130609262662759e-01 2.000337318221513616e+00 1.905915039486933082e+00 3.072842725426621513e+00
2.900000000000000000e+01 1.568505786931578605e+00 -3.271059557934279938e-01 2.557798665632344370e+00 4.026422752651298564e-01 2.881976174538535673e+01 5.513921692859470092e+00 2.610297904737842956e+01 5.729106634262159936e+00 1.582387103710259701e+00 2.059102879254713692e+00 2.587679990244564632e+00 2.939448604872989090e+00
3.000000000000000000e+01 1.699732391372886786e+00 -2.262045035277089888e-01 2.590779619120132438e+00 6.017824362735857413e-01 2.871982094412078723e+01 5.615932040504940659e+00 2.584761715407930183e+01 5.976408312696522174e+00 1.714194175213171523e+00 2.137444876227511781e+00 2.622628479670679358e+00 3.067743014299060267e+00
3.100000000000000000e+01 3.264882606446732005e+00 9.759487949471191692e-01 4.672490250781605958e+00 1.918715597362993464e+00 3.025667249751294463e+01 7.888967605357334101e+00 2.779295384651714684e+01 8.274471740612263204e+00 3.277664788217782732e+00 2.618711655758387380e+00 4.700926057796317004e+00 3.664274929837654238e+00
3.200000000000000000e+01 1.985344453117755759e+00 -1.090454810660614199e-01 2.984119234319387193e+00 7.701250209460130947e-01 2.974802897551176883e+01 6.037353988198901789e+00 2.701925253459840448e+01 6.433345295582487466e+00 1.997220165608158737e+00 2.064960123944442838e+00 3.009921885830795230e+00 3.035116805479651791e+00
3.300000000000000000e+01 2.010469244166867675e+00 1.430307955379856166e-01 3.098160337529153097e+00 9.999894931232010675e-01 3.129716063521398439e+01 6.264540029030167823e+00 2.879716368613245692e+01 6.540155446811432682e+00 2.018810818642418514e+00 2.280692075798974372e+00 3.115593055227887653e+00 3.292147907133220031e+00
3.400000000000000000e+01 1.667873102194172619e+00 -1.146148264923346621e-01 2.644720841139622802e+00 6.939056493403367165e-01 2.803157634462150583e+01 5.889065708734195326e+00 2.551743203287653827e+01 6.167884436549750049e+00 1.684745189444294855e+00 2.136154614949782982e+00 2.679366531161577747e+00 3.081977938605990897e+00
3.500000000000000000e+01 1.823554620448383901e+00 -2.102665388716836725e-01 2.849013349356394720e+00 7.617495905324356276e-01 3.005080660735565701e+01 5.565074279786461631e+00 2.700963514345884420e+01 6.021963971642158242e+00 1.834382046851905201e+00 2.188159314212851037e+00 2.874344716983036285e+00 3.266197165974850769e+00


==> mozart-cl/mozart-real-s15.15-measures.dat <==
0.000000000000000000e+00 -1.651331777320083738e+00 -2.178916077143935581e+01 -2.218528305775113285e+00 -2.011042476948222202e+01 3.160205718781869955e+00 5.710098629922372382e+00 3.255969043641520067e+00 4.723101288697145961e+00 1.801074586642854802e+00 -2.074842784501372961e+01 9.098558261744016384e-01 -1.883466577941953801e+01
1.000000000000000000e+00 6.752677952852336185e-01 -4.672971800546582344e+00 1.504909761490065057e+00 -3.543982494141471040e+00 4.112390776975539453e+00 -2.670988329817041151e+00 3.576110460429538840e+00 -2.318134004802038461e+00 4.720661257689076962e+00 4.200848895594612387e+00 7.295429049744575956e+00 6.870243160681011041e+00
2.000000000000000000e+00 6.907385990133353415e-01 -5.004027442996028086e+00 1.481752222252269213e+00 -3.778703508006069356e+00 3.912340197490178362e+00 -2.969589591799757677e+00 3.472116407932470228e+00 -2.524198152252182137e+00 4.980088573396558971e+00 4.011068037604775149e+00 7.439874850524711647e+00 6.679841641896945070e+00
3.000000000000000000e+00 1.093998645808123227e+00 -5.324885955454216280e+00 1.652479937020012501e+00 -3.633683147482527520e+00 4.501497101478949325e+00 -3.335856908129568144e+00 3.820734783308620486e+00 -2.446383403014176228e+00 5.058805450241186108e+00 4.014109131872193537e+00 7.215543365484833771e+00 6.982207316779945216e+00
4.000000000000000000e+00 4.239006717510463429e-01 -5.746114905881690049e+00 1.358648190762790087e+00 -4.384056281611989014e+00 4.402881147036339371e+00 -4.166167155856845383e+00 3.509740441457300353e+00 -3.174520480720083526e+00 3.987107935830599637e+00 4.986252061968850846e+00 7.041874052044288845e+00 6.639720502429948823e+00
5.000000000000000000e+00 9.531732733715519990e-01 -6.211844986669082580e+00 1.401425794591309781e+00 -4.663121573652233565e+00 4.431969366206820027e+00 -3.395117630467747727e+00 3.685842912216956702e+00 -2.700877306550174772e+00 4.877345872582571573e+00 2.032567774660746895e+00 6.830968893243776208e+00 4.298833778180524590e+00
6.000000000000000000e+00 -5.120905257571474467e-02 -5.560248026983840575e+00 5.512362262404461033e-01 -4.337345773019761097e+00 4.846407810187969289e+00 -3.912288072023570873e+00 3.604816534435260067e+00 -3.152474996454821987e+00 2.878565046280070483e+00 4.838933661755585369e+00 5.090324023505835349e+00 6.749273012162088747e+00
7.000000000000000000e+00 2.217863967177731710e-01 -5.710392620167702660e+00 7.512140895652569261e-01 -4.266860902942636535e+00 4.895789077359182784e+00 -4.080556681134758890e+00 3.568678940097428587e+00 -3.066445031610188998e+00 3.250708885080690447e+00 4.848648736022573402e+00 5.545956510746901102e+00 6.712779690286533096e+00
8.000000000000000000e+00 1.679461704028404112e+00 -8.149792868886443387e+00 1.937352048698683493e+00 -6.272813486112629455e+00 6.058808495804840710e+00 2.499868023661603851e-04 4.819068757545852399e+00 9.249833916935066291e-01 4.611902321054203391e+00 -4.417902129301191749e+00 6.317631387175027591e+00 -2.781828218935841868e+00
9.000000000000000000e+00 2.066453332400038700e+00 -7.699149740357032812e+00 2.208463058486507702e+00 -6.063405907779633175e+00 6.705200858836705358e+00 1.871801224657776208e+00 5.279155855752041049e+00 2.740421914877175791e+00 4.735687178772794326e+00 -5.016705896300763357e+00 6.287060275941708021e+00 -3.597308215613550519e+00
1.000000000000000000e+01 2.663282541479865539e+00 -6.001274338101274530e+00 2.865363000439126839e+00 -4.345860758919498856e+00 7.918803264164802513e+00 4.047907639171693717e+00 6.411404294771778645e+00 5.384668385955029279e+00 4.851013865444305573e+00 -4.107313080402413163e+00 6.292513984409600525e+00 -2.753331464701713305e+00
1.100000000000000000e+01 3.544759504091667068e+00 -4.417116359545381066e+00 3.673215508124259010e+00 -3.099442629321885079e+00 9.497544464320675672e+00 7.061624538778097815e+00 7.540024791902873780e+00 8.399915888272662556e+00 5.279073128377413049e+00 -3.316702281489327664e+00 6.673217762158573763e+00 -2.194175636982175437e+00
1.200000000000000000e+01 4.052917556282598532e+00 -3.300589179111127258e+00 4.257394996204222792e+00 -2.126229065251641792e+00 1.010701769856258991e+01 9.077296029605172123e+00 8.149198261589637227e+00 1.037459846048127510e+01 5.695501570503585853e+00 -2.535451611462442578e+00 7.154086723099071676e+00 -1.493744421039400416e+00
1.300000000000000000e+01 4.265509298320510290e+00 -2.759647103317233618e+00 4.692127552969204807e+00 -1.449609367334742105e+00 1.077310517973734072e+01 1.288048334068978384e+01 8.797619161264869092e+00 1.391223926246686560e+01 5.713050822250174576e+00 -2.421322038536271926e+00 7.366615785218267654e+00 -1.148441911847603913e+00
1.400000000000000000e+01 4.578545008907095593e+00 -1.881182778143200895e+00 5.188916834769901953e+00 -6.415018306288500227e-01 1.153665083791358192e+01 1.723871066190552881e+01 9.599413384941362537e+00 1.807430819114804876e+01 5.850227762559653044e+00 -1.746414815356074346e+00 7.593992080125897104e+00 -5.155925118292072895e-01
1.500000000000000000e+01 5.237389068573707007e+00 -3.509495895666072673e-01 6.081454202320330182e+00 9.098368701532275615e-01 1.306517508010507989e+01 2.035865921623780750e+01 1.078626640635890865e+01 2.170859899452861441e+01 6.229301251822171537e+00 -2.741053252956848763e-01 8.223999523978440251e+00 9.753267743037179471e-01
1.600000000000000000e+01 5.449633919587836495e+00 -9.446347085293119172e-02 6.177056019908629736e+00 9.857731862115888255e-01 1.344861733264465897e+01 2.184080930009804078e+01 1.106831516966419215e+01 2.298837590896376426e+01 6.391223021429417450e+00 -3.822786537315282090e-02 8.206132686842773083e+00 1.035015574220096601e+00
1.700000000000000000e+01 5.968636951679151537e+00 1.271304230938847590e+00 7.341909085137228175e+00 2.592823645981393810e+00 1.520955226384611336e+01 3.077820040381475408e+01 1.303354534569605505e+01 3.000153233283404219e+01 6.648300101521583905e+00 1.279801056023345929e+00 8.917520368056605307e+00 2.605057089655554492e+00
1.800000000000000000e+01 6.124682152524979273e+00 1.319209372182118756e+00 7.634284186362096492e+00 2.947053643923764454e+00 1.603451459535370560e+01 3.253396038523059985e+01 1.364611508238867188e+01 3.155202042571438881e+01 6.699292019979382395e+00 1.324916422360941093e+00 9.070234839168630714e+00 2.956082755930160566e+00
1.900000000000000000e+01 6.199263303436165273e+00 1.666982045567327209e+00 7.841033327396939256e+00 3.271788714584855651e+00 1.641085103181072569e+01 3.724902853149325210e+01 1.414628569570734484e+01 3.391252776271159064e+01 6.732078280335191955e+00 1.669001477404563838e+00 9.163568758501469347e+00 3.277301338267167630e+00
2.000000000000000000e+01 6.326768485987429358e+00 1.665125903475644265e+00 7.918881125989085668e+00 3.367335285506946718e+00 1.657087295238132896e+01 3.932949802085451552e+01 1.429754499555890135e+01 3.459391474012231527e+01 6.852663099397950042e+00 1.666376348345496528e+00 9.213705108421946122e+00 3.372118588752849533e+00
2.100000000000000000e+01 6.268366668762572758e+00 1.681569989437164736e+00 7.770278288318015925e+00 3.281720042375465773e+00 1.626192419162637037e+01 3.559495888488478954e+01 1.397332886939612884e+01 3.472667907195575765e+01 6.828167459104875547e+00 1.684531502284412063e+00 9.131080277743157225e+00 3.286297265544863677e+00
2.200000000000000000e+01 6.441886377681934839e+00 1.828746189462480354e+00 8.049035186498439742e+00 3.531678316308246579e+00 1.703503063147199015e+01 3.903172448377807058e+01 1.459251057073344882e+01 3.667375522253216502e+01 6.923409044972558490e+00 1.830115963095305887e+00 9.285527624781906297e+00 3.534719433608923822e+00
2.300000000000000000e+01 6.508047017042831506e+00 1.910149175049268511e+00 8.165329517009263682e+00 3.564827464396768786e+00 1.710342840587617985e+01 3.562098149713660433e+01 1.490582236093798585e+01 3.619585317576199657e+01 6.988038660860114604e+00 1.913187782930910075e+00 9.337158384420277457e+00 3.568240417609383819e+00
2.400000000000000000e+01 6.766145298615322545e+00 2.301961022477491348e+00 8.665828655081144305e+00 4.209695362671542540e+00 1.825231401384218088e+01 3.828155444736088953e+01 1.574949097833680689e+01 3.820384691823902301e+01 7.150548786331956563e+00 2.303702251986275762e+00 9.725808925360841073e+00 4.212083694845248694e+00
2.500000000000000000e+01 6.732755175033165784e+00 2.460982541757065878e+00 8.931827496287864321e+00 4.433406145839416723e+00 1.831008736495952149e+01 4.119853789277834721e+01 1.609345215119193284e+01 4.307610412238733488e+01 7.109421652576505046e+00 2.461892927979806522e+00 9.964465486011715001e+00 4.434213691167748550e+00
2.600000000000000000e+01 6.432038971185226828e+00 1.852979682586024079e+00 8.129767410953396833e+00 3.542894895494252960e+00 1.662559222718289220e+01 3.281316085147328465e+01 1.467560802454609004e+01 3.621367066805341750e+01 6.962073449497728106e+00 1.858734296280372789e+00 9.362822825453918085e+00 3.546281978727817474e+00
2.700000000000000000e+01 6.729648463895594901e+00 2.702710765347704935e+00 8.796744001756071185e+00 4.447475203676784616e+00 1.826966335526788399e+01 3.577895994504232391e+01 1.608680132410597352e+01 4.026490924007704564e+01 7.109707633043490738e+00 2.705997745785576392e+00 9.799527832742487732e+00 4.449021663278264427e+00
2.800000000000000000e+01 7.166261611528020659e+00 3.467217676656537240e+00 9.793826019448580666e+00 5.639476582697840357e+00 2.076793330293072870e+01 4.108782883584580503e+01 1.831156543363419331e+01 5.289955412072779950e+01 7.396263021959073036e+00 3.468306938399840611e+00 1.051586458317873252e+01 5.639580475216585675e+00
2.900000000000000000e+01 6.471051427051809135e+00 3.349015085709947215e+00 8.864812758547380156e+00 4.969618593949071794e+00 2.021278990341309623e+01 3.072052635153900368e+01 1.723185862684658076e+01 3.355614192927244943e+01 6.699686774429807201e+00 3.360654710374056720e+00 9.629809824281959862e+00 4.977550909595958473e+00
3.000000000000000000e+01 3.908599225222160189e+00 1.736129093213016339e-01 5.714644644946263341e+00 1.594901192859949024e+00 1.533839186648620512e+01 7.666454635415060892e+00 1.308053837716228784e+01 8.403496951067321419e+00 4.358096360799655677e+00 1.711628135215968793e+00 6.803150195523501864e+00 3.196365900782137892e+00
3.100000000000000000e+01 5.282306596720274250e+00 1.192829996656986635e+00 6.521539680444108811e+00 2.574879060670369313e+00 1.555082942379127964e+01 1.333234177782085972e+01 1.353784830315282584e+01 1.392514008789332003e+01 5.830367523660909157e+00 1.663728798453564472e+00 7.672185870369926164e+00 3.077817458401855166e+00
3.200000000000000000e+01 5.670078578168365802e+00 5.754206748706485186e-01 6.718749443032299595e+00 2.256604395637894278e+00 1.619028742788430364e+01 1.759789705094858547e+01 1.347160185752372286e+01 1.732147093406544869e+01 6.176696741951732683e+00 7.373529680600041658e-01 7.940138714470297288e+00 2.473790896711950626e+00
3.300000000000000000e+01 4.015136715022880942e+00 -3.300310152478014847e-01 4.716239584987135913e+00 1.724331921810646762e-01 1.321767958801499532e+01 1.032160256278277544e+01 1.124269289013410145e+01 1.000356867564741492e+01 4.773319404887984341e+00 4.464800802910993127e-01 6.123858198289379828e+00 1.062785180817555908e+00
3.400000000000000000e+01 3.469625357442049474e+00 -1.737000273836192932e+00 3.661605290276492841e+00 -1.497520983343382905e+00 1.025711048327264763e+01 1.077019888953882543e+01 8.680280078893643392e+00 1.033992847536888959e+01 4.881957509298687548e+00 -1.136784053774672287e+00 5.855791534252620778e+00 -8.192038740254612428e-01
3.500000000000000000e+01 3.887526726995039095e+00 -1.529563069330356351e+00 4.272543643401939484e+00 -7.725078445167852248e-01 1.118734672744406744e+01 1.048775398825665661e+01 9.478767467448021122e+00 1.114660913640219242e+01 5.100879498398020573e+00 -8.758979130218083053e-01 6.295252193118764161e+00 -1.626237414768261225e-01
3.600000000000000000e+01 4.745334228156970369e+00 -1.028567166942318645e+00 5.083273187238016355e+00 -2.435366687586891510e-03 1.246990147119632120e+01 1.150527205122085128e+01 1.038109722619693365e+01 1.290314332146991561e+01 5.787835590630560745e+00 -4.825045594560792295e-01 6.983669261189266564e+00 4.429668901213045240e-01
3.700000000000000000e+01 5.241079825311657281e+00 -1.335802844761324881e-01 5.537642170291256605e+00 8.653509122789395658e-01 1.347354243946430685e+01 1.325603072625087187e+01 1.099469433143576680e+01 1.488066082233513399e+01 6.138979697885867282e+00 2.706103359594448921e-01 7.324737933839311488e+00 1.180065281608548622e+00
3.800000000000000000e+01 -1.106222449623971649e+01 -2.111162150960510786e+01 -9.953676066198383410e+00 -1.518706519604084804e+01 1.414038449522638574e+00 4.163354037452319467e+00 7.711898731846240640e-01 1.026544591481523128e+01 -8.448870010789287122e+00 -1.968919901267254957e+01 -6.927852532451137080e+00 -1.478421811189152280e+01
3.900000000000000000e+01 -1.085523583963407823e+01 -2.819226420454267412e+01 -1.042592908028565901e+01 -1.284204324500935712e+01 4.057328248155742112e-02 9.000733064697559627e+00 -1.410194926693960404e+00 1.745754274430474240e+01 -7.496621445086731228e+00 -2.767654780073906196e+01 -6.071453092372280480e+00 -1.276069145557499596e+01
4.000000000000000000e+01 -1.116018577678006807e+01 -1.632706923607554828e+01 -1.003304153535802357e+01 -1.272555225786593702e+01 2.974885611520209916e-01 8.370019601299439671e+00 -8.632269174735178741e-01 1.023190610022512459e+01 -7.973959035964655939e+00 -1.572219603887586103e+01 -6.009283565825427331e+00 -1.231016710057195596e+01


==> mozart/mozart-0+10abs+1+10-mod1e-4-s10.10-measures.dat <==
0.000000000000000000e+00 -7.201283157701920956e-01 -1.490051717037803591e+01 -8.583948435496916218e+00 -1.439879867969832006e+01 1.739021204614708083e+01 -6.138952339503807032e+00 1.474434012766230140e+01 -3.679337958589595114e+00 -5.740069094124007343e-01 -7.196082004858905812e+00 -8.420445960659472817e+00 -8.785788944767894293e+00
1.000000000000000000e+00 7.168845388994267154e+00 2.754611539691847355e+00 9.909955037870098238e+00 7.252441015514763833e+00 2.196674362475796372e+01 2.420210745693371024e+01 2.038278174988379732e+01 2.237125586501289121e+01 7.342686035860362281e+00 2.802315348885499713e+00 1.035762012297479018e+01 7.413254093548868440e+00
2.000000000000000000e+00 9.892876693785110476e+00 4.176642529115912161e+00 1.222352018421577746e+01 1.093750501490568894e+01 2.833236607221443393e+01 2.973524239143655734e+01 2.586660428320691807e+01 3.095773641326355374e+01 9.961904262141786148e+00 4.193348871424389834e+00 1.242663709766222269e+01 1.098443125385822583e+01
3.000000000000000000e+00 1.072910354691775581e+01 5.365713352392171842e+00 1.332532416637762296e+01 1.256203289712233584e+01 3.600058384068148598e+01 3.040227122710830798e+01 3.211132190796109143e+01 3.117070202043973381e+01 1.074311474595018190e+01 5.383310164519272689e+00 1.338581343989858041e+01 1.262559411223561057e+01
4.000000000000000000e+00 1.266703776294081507e+01 6.004729568964901176e+00 1.347341328661999249e+01 1.367985388431884708e+01 3.354887569246790946e+01 3.166373079094289267e+01 3.400018800180243517e+01 3.268495662912948063e+01 1.270454973365833595e+01 6.019505494014453006e+00 1.351378185109686569e+01 1.373715013318494726e+01
5.000000000000000000e+00 1.278276527152234898e+01 6.401674483960854367e+00 1.334114700758230576e+01 1.344881808013927049e+01 3.139883348177930600e+01 3.133066408537531089e+01 3.370803108365426226e+01 3.222650092536578370e+01 1.284605361615532360e+01 6.418852608495626555e+00 1.338309162747053627e+01 1.350934904083755939e+01
6.000000000000000000e+00 1.306595035369270796e+01 6.700594474924184141e+00 1.325748316363816315e+01 1.356287907800662751e+01 3.276523682428490503e+01 3.011980583402429446e+01 3.521552949557522538e+01 3.100157539710107102e+01 1.311504160824345888e+01 6.724625772443183713e+00 1.328654646615205337e+01 1.364536870830485427e+01
7.000000000000000000e+00 1.295737019459861017e+01 6.834992659991293351e+00 1.318602574313931086e+01 1.361435983412186346e+01 3.168694948571326719e+01 3.077000441847310697e+01 3.490319820834787379e+01 3.175641005207495837e+01 1.301889459378535463e+01 6.856214277370726862e+00 1.321677478860811839e+01 1.368438947565985941e+01
8.000000000000000000e+00 1.305419345205616111e+01 6.883878774969129921e+00 1.335125885716956162e+01 1.378581753921173458e+01 3.293904288799122071e+01 3.126343001069443162e+01 3.568253625150767760e+01 3.158518219277232930e+01 1.310122719425124593e+01 6.902995922132912909e+00 1.337789647565799456e+01 1.386152178604780971e+01
9.000000000000000000e+00 1.301065579854686760e+01 7.092608555592847530e+00 1.317937550687133985e+01 1.355775765659065613e+01 3.296893701322584747e+01 2.949811091233870641e+01 3.622709754804131421e+01 2.984491001500666840e+01 1.305691900515846271e+01 7.122512200286308826e+00 1.320199265714699877e+01 1.366558589894530762e+01
1.000000000000000000e+01 1.292489446046242918e+01 7.090931727275081364e+00 1.316849756537179772e+01 1.373184373109327083e+01 3.234242398835136356e+01 2.995515506721758214e+01 3.572167944211351909e+01 3.080625941285270386e+01 1.297737513410504029e+01 7.117833328796595360e+00 1.319385269707883346e+01 1.382147677860080570e+01
1.100000000000000000e+01 1.304837009092005573e+01 7.127433137823445897e+00 1.305735744526907816e+01 1.302687633922583466e+01 3.369568441591670194e+01 2.946854729912896786e+01 3.725190292606161790e+01 2.882268021859672302e+01 1.308780186687552849e+01 7.157745017731431680e+00 1.307473878091070141e+01 1.314844156392626040e+01
1.200000000000000000e+01 1.326226563033299399e+01 7.201784989957769945e+00 1.327194023119213639e+01 1.365354263972452742e+01 3.330027567265750577e+01 2.947190744138958252e+01 3.658571969089339859e+01 2.996039615007659762e+01 1.330756218072691510e+01 7.232513042278572613e+00 1.329318987195298973e+01 1.376077963397094983e+01
1.300000000000000000e+01 1.332337728190428194e+01 7.262195435311048719e+00 1.329708121998196546e+01 1.387595818121997837e+01 3.323402095189067751e+01 2.976830523957562491e+01 3.637072212427669626e+01 3.058034736846134649e+01 1.336999932497577248e+01 7.291230524551939318e+00 1.331953596322234290e+01 1.397351782850999058e+01
1.400000000000000000e+01 1.320999536188521439e+01 7.304734453371144909e+00 1.325159289477343805e+01 1.353798637928152182e+01 3.355385074723527339e+01 2.954738270532410382e+01 3.652048399375547660e+01 2.981277408071374424e+01 1.325222094795666905e+01 7.335542493368778949e+00 1.327306832897291144e+01 1.364614616351625109e+01
1.500000000000000000e+01 1.308684348990969681e+01 7.308992816860138575e+00 1.339751625287377479e+01 1.365630134640555937e+01 3.369514735487128121e+01 2.943291726060453328e+01 3.629508796204493137e+01 3.004764861944727272e+01 1.312661604160879492e+01 7.340651973296993482e+00 1.342087849104448694e+01 1.376144628922228286e+01
1.600000000000000000e+01 1.309301045778330064e+01 7.368692023657982482e+00 1.320091758945101112e+01 1.356518087197486899e+01 3.362684345166654509e+01 2.949195723644436740e+01 3.645597743901826249e+01 2.974163430729323210e+01 1.313347113042965830e+01 7.400288503447369770e+00 1.322247307289296181e+01 1.367581780574562345e+01
1.700000000000000000e+01 1.310297786500397699e+01 7.389913842432678237e+00 1.344504300474506309e+01 1.370320904653578076e+01 3.350237698371725514e+01 2.973482821896757500e+01 3.631192040678376998e+01 3.034902716541840206e+01 1.314471167241696392e+01 7.419911851857134977e+00 1.346856018451427950e+01 1.380226349196693647e+01
1.800000000000000000e+01 1.311399631501463148e+01 7.394668602910675403e+00 1.334819963396848941e+01 1.353324897501455482e+01 3.334608389237303783e+01 2.969584838029023643e+01 3.649723784673190607e+01 3.019399088510953177e+01 1.315737163095793250e+01 7.424965864240236968e+00 1.337025549564631888e+01 1.363211929216247675e+01
1.900000000000000000e+01 1.327639147570299372e+01 7.389102321423729691e+00 1.326151757056937441e+01 1.359485127576643571e+01 3.342391401443081378e+01 2.999261149295781337e+01 3.604106262568872410e+01 3.044860645071901217e+01 1.332054843398030819e+01 7.417363176173585870e+00 1.328555835581251010e+01 1.368932466309763996e+01
2.000000000000000000e+01 1.297682693707284329e+01 7.360737730641231380e+00 1.329283535393182802e+01 1.338478080706403617e+01 3.337145418720821510e+01 3.000047879669511275e+01 3.609431266010484052e+01 3.016548832173082673e+01 1.301866400760815878e+01 7.388791509713739103e+00 1.331674700950717671e+01 1.348107025296524597e+01
2.100000000000000000e+01 1.308833014210924972e+01 7.479716571093467437e+00 1.330426457201477319e+01 1.343647342132203093e+01 3.333410680878906618e+01 2.975661287187828918e+01 3.604519128602892408e+01 2.972201110490372145e+01 1.313158020495063383e+01 7.510093387063045078e+00 1.332850995656455240e+01 1.354446959962050556e+01
2.200000000000000000e+01 1.289439625624369512e+01 7.390764895947401492e+00 1.329413551081168698e+01 1.333810360889076563e+01 3.325902014900456294e+01 2.948404378491463262e+01 3.575487773919453360e+01 2.915741205082539267e+01 1.293656317255872779e+01 7.422555954798096600e+00 1.332000372183838977e+01 1.345861309171791831e+01
2.300000000000000000e+01 1.302525661760341436e+01 7.466865385176928882e+00 1.330821119062500379e+01 1.326913731990408962e+01 3.373960651373877084e+01 3.047005883376701263e+01 3.612755903616752562e+01 3.006646407517179398e+01 1.306409170457984459e+01 7.492566001366775197e+00 1.333202065385984270e+01 1.336516753702430016e+01
2.400000000000000000e+01 1.303397112521693835e+01 7.408173454333747188e+00 1.335877796609221058e+01 1.331423010461533352e+01 3.357491269699914938e+01 2.963955580579150251e+01 3.585234362682808751e+01 2.940853668182110425e+01 1.307439107995497451e+01 7.438948097786112434e+00 1.338443395985044582e+01 1.342728411131601796e+01
2.500000000000000000e+01 1.292559097163520399e+01 7.472826251764588257e+00 1.318654117526295622e+01 1.319516905638906579e+01 3.337864892112388304e+01 3.024565337477110205e+01 3.547401519807971937e+01 2.977786879063616610e+01 1.296688990423016463e+01 7.499924348836508159e+00 1.321349540226208497e+01 1.329619327489029956e+01
2.600000000000000000e+01 1.299598579478971061e+01 7.466092099058427856e+00 1.317561660348939512e+01 1.321073852007938321e+01 3.352893988139806680e+01 3.039877488920431503e+01 3.568390601729112888e+01 3.018546408729729436e+01 1.303649724670630228e+01 7.492214975814894373e+00 1.320123397004332588e+01 1.330294329557601074e+01
2.700000000000000000e+01 1.271561967407596150e+01 7.390213107530456682e+00 1.325115291372579840e+01 1.302875558811487089e+01 3.296009560381439485e+01 2.980259117478339448e+01 3.511831840450528830e+01 2.907830623879149812e+01 1.275906332269455312e+01 7.419747322263365419e+00 1.328083466682873137e+01 1.314333606467450899e+01
2.800000000000000000e+01 1.295392293842720122e+01 7.441876270434645946e+00 1.312653637873445511e+01 1.298673789541682488e+01 3.364947090086447901e+01 3.094883076401999489e+01 3.524086445691060732e+01 3.016954769315410800e+01 1.299295772695951534e+01 7.464776976724513347e+00 1.315460798155931421e+01 1.307479882427457873e+01
2.900000000000000000e+01 1.288938855388605020e+01 7.460253861246146201e+00 1.310839621950432488e+01 1.295761823642412836e+01 3.350435057668007488e+01 3.069503655643158169e+01 3.525126569904320206e+01 2.992370894643138968e+01 1.292918602476740375e+01 7.484622893817586942e+00 1.313628880765285700e+01 1.305025830384477814e+01
3.000000000000000000e+01 1.276337486659027931e+01 7.421361369420365506e+00 1.292755111888635255e+01 1.284790211372668978e+01 3.334023716136751148e+01 2.972645866476330667e+01 3.491901054969933682e+01 2.870279396810025219e+01 1.280358200762038123e+01 7.451602762393566337e+00 1.295649333043111540e+01 1.296803990435058829e+01
3.100000000000000000e+01 1.297086067729529901e+01 7.538949363236976176e+00 1.317241026070071896e+01 1.312977510538096482e+01 3.434421546331617492e+01 3.126111074699363002e+01 3.603180904878481527e+01 3.039684004353468794e+01 1.300422900241388469e+01 7.560667618980864368e+00 1.319603394958991061e+01 1.321599615594408128e+01
3.200000000000000000e+01 1.298841261445743811e+01 7.487473722334123671e+00 1.324524971734155088e+01 1.299939111684730086e+01 3.355052680234963702e+01 3.045590279393323740e+01 3.519493015241488365e+01 2.962729517293140447e+01 1.302865516845555405e+01 7.513362740361728243e+00 1.327437292278498049e+01 1.309956659092658526e+01
3.300000000000000000e+01 1.302469096580390584e+01 7.538689419626216193e+00 1.317160476744512820e+01 1.308151356729343284e+01 3.436410521970894649e+01 3.149230698502704939e+01 3.537715503242628756e+01 3.073995028916897709e+01 1.305830218600993753e+01 7.559278817734968570e+00 1.319907807494175600e+01 1.316028339466391905e+01
3.400000000000000000e+01 1.300804425985781343e+01 7.433250127773386673e+00 1.319416706823101926e+01 1.298245063048222292e+01 3.397112639856618443e+01 3.074795560304451669e+01 3.502525504607708484e+01 2.985448127331092394e+01 1.304471624630558679e+01 7.457196589015454791e+00 1.322411499072828001e+01 1.307711340918309162e+01
3.500000000000000000e+01 1.303186494137719542e+01 7.502724166162818342e+00 1.315164270686369363e+01 1.289853060756644254e+01 3.395929072384421943e+01 3.184833456115445571e+01 3.522281098050002868e+01 3.029020349841523441e+01 1.306883082384151784e+01 7.521557259262174888e+00 1.317998794398241102e+01 1.298250191156110489e+01
3.600000000000000000e+01 1.306293453762193479e+01 7.462515747927039200e+00 1.327850943102893133e+01 1.284349326645190814e+01 3.434764211237724396e+01 3.103352460793200152e+01 3.532513608632396540e+01 3.008287926574375248e+01 1.309695923030131048e+01 7.485064268080593664e+00 1.330697801504404865e+01 1.293054217391754968e+01
3.700000000000000000e+01 1.264814235199239967e+01 7.448069359107824638e+00 1.296339781912377198e+01 1.263730586893247221e+01 3.320643569961811181e+01 3.112551001910823700e+01 3.432260232771908193e+01 2.987575880714160093e+01 1.268857681819285865e+01 7.470082159441870040e+00 1.299687817837475556e+01 1.272458065591799681e+01
3.800000000000000000e+01 1.276665046030755946e+01 7.488472003045999692e+00 1.286988121128818818e+01 1.256759794940117558e+01 3.340395804661397250e+01 3.053016941916756011e+01 3.430565650698778768e+01 2.903999485278290749e+01 1.280629808763213973e+01 7.513926149446885638e+00 1.290280875680993766e+01 1.267197732302141233e+01
3.900000000000000000e+01 1.290486656321317227e+01 7.447517004522381967e+00 1.290531728329103700e+01 1.257614515358774554e+01 3.378686719281495954e+01 3.096236650491424314e+01 3.457198695609478278e+01 2.941502946897876569e+01 1.294227495003339179e+01 7.470371522480374615e+00 1.293652199140477066e+01 1.267198376542257243e+01
4.000000000000000000e+01 1.275942785304193450e+01 7.465444744243383113e+00 1.280486335784584817e+01 1.247222083274811766e+01 3.327460420049666823e+01 3.038155748476469853e+01 3.413463434371755056e+01 2.891869979235521981e+01 1.280021445277066050e+01 7.491668283237812531e+00 1.283863225674296160e+01 1.257735266351152781e+01


==> mozart/mozart-0+10abs+1+10-mod1e-4-s11.11-measures.dat <==
0.000000000000000000e+00 -3.081176798868873856e+00 -1.228181324202170011e+01 -1.681898585324370865e+00 -1.207568881872472488e+01 1.635061042741208581e+01 -1.003167275218506305e+01 1.040119583504920442e+01 -1.059343223301008408e+01 -2.931911591225949021e+00 2.093265543927740335e+00 -1.025442051517102326e+00 4.269629275531959145e+00
1.000000000000000000e+00 8.402109192016425254e+00 3.005044051681344808e+00 1.131025587439756386e+01 8.295596658388594946e+00 2.795158030009529782e+01 2.818724333030747786e+01 2.461530853736391222e+01 2.652410224873485589e+01 8.457509817759312654e+00 3.024821061091135910e+00 1.153302682840632265e+01 8.371053783882601351e+00
2.000000000000000000e+00 9.891592742946972550e+00 4.347787003883302859e+00 1.205522977860692002e+01 1.039163618792030519e+01 3.117376173318537269e+01 3.108338240976893019e+01 2.667050069696111336e+01 3.054468566180335998e+01 9.927353968561110520e+00 4.360388847299201842e+00 1.221727909285665348e+01 1.043759481946673340e+01
3.000000000000000000e+00 1.134032688850560966e+01 5.275237330449953355e+00 1.317744240715562754e+01 1.204597612355051695e+01 3.076884753859067345e+01 3.008228030263323305e+01 3.042804285965853950e+01 3.073209217266028759e+01 1.139378565194203397e+01 5.293878004502845513e+00 1.326395054033580223e+01 1.210881741059424321e+01
4.000000000000000000e+00 1.159548156353796955e+01 5.893179678154380596e+00 1.327498050691918863e+01 1.286989797975875405e+01 3.177522621346559362e+01 3.039637318404233213e+01 3.248003236118459114e+01 3.196067000345296805e+01 1.164023624944196378e+01 5.912567376530684093e+00 1.332990193927202682e+01 1.292653858804399292e+01
5.000000000000000000e+00 1.286602122167373352e+01 6.443449360757680822e+00 1.320814472326134492e+01 1.356635660804942312e+01 3.428061774779009596e+01 3.050585118752700708e+01 3.491459452606459735e+01 3.214418641258743037e+01 1.289911172745780021e+01 6.464389537008456088e+00 1.323896287768407554e+01 1.362968459254235043e+01
6.000000000000000000e+00 1.272560720562162473e+01 6.465836706955318647e+00 1.310867009075866463e+01 1.328285849399721563e+01 3.419513863656828789e+01 3.039607452869568505e+01 3.546432287332845590e+01 3.131983730945704991e+01 1.275833293272079061e+01 6.487404473928926052e+00 1.313522523156434296e+01 1.335485148372628927e+01
7.000000000000000000e+00 1.305878212182444997e+01 6.742881507864599833e+00 1.305235437060351344e+01 1.350002382047581939e+01 3.606338764741093428e+01 3.034582350628155822e+01 3.665725199587924976e+01 3.140041596471992591e+01 1.308165490720718260e+01 6.765876433863375894e+00 1.307226963761109317e+01 1.357417382583875565e+01
8.000000000000000000e+00 1.323627579391351006e+01 6.972079825584467372e+00 1.322208653196451777e+01 1.398197796129741555e+01 3.262751124918865031e+01 3.090485848016010095e+01 3.556516444169994173e+01 3.240361740018967396e+01 1.328890074896611218e+01 6.993199389149916456e+00 1.324868699357023871e+01 1.404739045161769617e+01
9.000000000000000000e+00 1.307429433944081865e+01 6.871626685859535399e+00 1.318155461258765548e+01 1.349104662034197943e+01 3.484750273262734765e+01 2.952483275022125753e+01 3.652032436780964275e+01 3.044580746047468978e+01 1.310468404857299873e+01 6.900108940438169469e+00 1.320270198662560723e+01 1.358341933135577939e+01
1.000000000000000000e+01 1.268998522661476791e+01 6.749985892982646618e+00 1.325218086849546140e+01 1.357608762372661815e+01 3.488866537000131984e+01 2.985666092332367683e+01 3.725223812824573599e+01 3.096795419204386945e+01 1.271765001232336090e+01 6.775762506653169481e+00 1.327032228147215775e+01 1.365946888786975677e+01
1.100000000000000000e+01 1.321923943985543737e+01 6.982502714654886589e+00 1.337090180285874652e+01 1.396072694503661005e+01 3.411972959410783091e+01 2.988234902206170318e+01 3.648255615908298211e+01 3.167120177101665845e+01 1.325636207175701031e+01 7.009294018523517522e+00 1.339314367077385981e+01 1.403788815204808138e+01
1.200000000000000000e+01 1.297885608182807005e+01 7.021507147504234325e+00 1.338330154437327835e+01 1.376150382725467125e+01 3.625772803771045005e+01 2.944392752686938053e+01 3.800951549972455012e+01 3.032107942424145719e+01 1.300034466882793005e+01 7.051374324854045028e+00 1.339898211738301725e+01 1.386251191339850131e+01
1.300000000000000000e+01 1.275067832087948005e+01 6.971999797850559233e+00 1.304035896952067120e+01 1.311568547623222258e+01 3.814983529272770113e+01 2.906092781113223822e+01 3.887075357777081308e+01 2.910748093879044873e+01 1.276388896261764039e+01 7.004317789609219247e+00 1.305228047489032583e+01 1.323171093391567155e+01
1.400000000000000000e+01 1.305310931123590379e+01 7.080017883106238585e+00 1.328584948435526769e+01 1.366492462994335710e+01 3.640194387667338560e+01 2.806987257256583845e+01 3.823407054194554888e+01 2.908314434648073643e+01 1.307423659934440252e+01 7.121502161501948258e+00 1.330042223313212268e+01 1.379683873147844508e+01
1.500000000000000000e+01 1.297412664361667822e+01 7.112000324732342449e+00 1.323990143506448902e+01 1.366602154946011183e+01 3.614332725888784381e+01 2.931969066050202599e+01 3.791955694570398094e+01 3.011048658803890987e+01 1.299616719798280684e+01 7.143278201350823586e+00 1.325541269334939543e+01 1.376986469565764892e+01
1.600000000000000000e+01 1.284757666565483447e+01 7.165248564880463356e+00 1.303678299323837386e+01 1.329790870719771156e+01 3.598982734977870024e+01 2.888824484694029948e+01 3.790458601069659039e+01 2.929761343984038646e+01 1.286978612904607644e+01 7.200160405393184249e+00 1.305166773260722834e+01 1.341350196980774712e+01
1.700000000000000000e+01 1.300676854634277113e+01 7.145759101098441590e+00 1.337777679143899157e+01 1.344227822177297327e+01 3.640208930011441169e+01 2.865150756740588278e+01 3.813722914077361281e+01 2.945314003635175482e+01 1.302768095836375295e+01 7.182493400222849544e+00 1.339298369048099779e+01 1.355740498238141001e+01
1.800000000000000000e+01 1.289517947035535883e+01 7.220311271713750756e+00 1.329648297117929445e+01 1.350374802379110406e+01 3.675156782158404667e+01 2.924160750611072501e+01 3.812984415454112508e+01 2.953599713046745734e+01 1.291400464948475779e+01 7.252833831002996945e+00 1.331144524989495714e+01 1.361823353495558919e+01
1.900000000000000000e+01 1.267782651278221451e+01 7.098202303360952037e+00 1.317875199311371759e+01 1.311109459837445712e+01 3.664237847240105594e+01 2.881330469701500618e+01 3.845233260883618698e+01 2.895730259048873378e+01 1.269623366662144903e+01 7.133265155872456020e+00 1.319228650418596871e+01 1.323113137474320311e+01
2.000000000000000000e+01 1.248732571147225734e+01 7.094641630126155007e+00 1.315384864491982064e+01 1.315721412412996827e+01 3.664590030884299665e+01 2.894220366372520559e+01 3.832198295657401133e+01 2.922998486473887425e+01 1.250496749167685095e+01 7.128652957626373521e+00 1.316771993131255059e+01 1.327102080919181581e+01
2.100000000000000000e+01 1.307136965159097741e+01 7.344510991488211182e+00 1.325153642233790130e+01 1.329432287536404189e+01 3.542820269697202917e+01 2.980333326623585322e+01 3.748592092459659852e+01 2.952284211995376850e+01 1.309792819569006639e+01 7.373777830926031562e+00 1.326872333561870931e+01 1.340391877523173036e+01
2.200000000000000000e+01 1.278534297235683326e+01 7.241655623912320650e+00 1.299566710226313937e+01 1.312531039237192942e+01 3.610756218747798130e+01 3.026849856928139459e+01 3.760150250985640241e+01 2.984682773015163093e+01 1.280666404065979691e+01 7.267422504727264254e+00 1.301148596018866677e+01 1.322319546520731492e+01
2.300000000000000000e+01 1.261605753521766182e+01 7.212911302031411509e+00 1.314766878424443064e+01 1.304785630508266081e+01 3.664455369398995543e+01 2.919364634990082408e+01 3.794751324572118989e+01 2.920143200824626106e+01 1.263420842627206397e+01 7.245748710516666691e+00 1.316277062885397875e+01 1.315966999333515908e+01
2.400000000000000000e+01 1.276501095565764743e+01 7.203718558177102160e+00 1.310465744232905649e+01 1.303254701722774200e+01 3.770374505474204341e+01 2.968949788215745755e+01 3.841414217772214101e+01 2.966877262899174639e+01 1.277969888940912568e+01 7.232952524246086590e+00 1.311809094821432708e+01 1.313249283265804479e+01
2.500000000000000000e+01 1.271659080734997360e+01 7.211405156697363594e+00 1.322110072653493873e+01 1.296009145195537116e+01 3.673441581392499700e+01 2.965160651264360325e+01 3.740675313623862763e+01 2.936212292339546082e+01 1.273476486811052055e+01 7.240939929317210755e+00 1.323848744287607815e+01 1.306571940208580784e+01
2.600000000000000000e+01 1.252749631099017691e+01 7.074468530164301328e+00 1.299797118522523576e+01 1.251899098324122228e+01 3.672902345269315560e+01 2.928752667426217471e+01 3.773434494114299298e+01 2.865888639565194751e+01 1.254495558942529954e+01 7.105751658384375169e+00 1.301332050365546955e+01 1.263183881660354757e+01
2.700000000000000000e+01 1.263378499982249892e+01 7.146400502633129648e+00 1.309028400834760930e+01 1.281942651194040650e+01 3.718256033281192430e+01 2.922074360135462712e+01 3.782447092023089397e+01 2.896793665187981759e+01 1.264987983036206032e+01 7.178614817923096858e+00 1.310562567556480751e+01 1.293165410363449652e+01
2.800000000000000000e+01 1.259326172953275425e+01 7.200418755010043803e+00 1.307860462241834121e+01 1.266726984450543370e+01 3.734971839167996421e+01 2.877139943534722732e+01 3.760513566460532786e+01 2.818582012268762327e+01 1.260861124386878807e+01 7.236530975660764753e+00 1.309470095223517205e+01 1.279748163989012077e+01
2.900000000000000000e+01 1.261650036660892660e+01 7.172981651081762777e+00 1.295676761269353960e+01 1.274273453239525367e+01 3.586298694948785482e+01 2.948020062460289026e+01 3.616760527740954956e+01 2.918408689372744647e+01 1.263824025866521161e+01 7.203480044932041082e+00 1.297860157494373290e+01 1.284765550990372063e+01
3.000000000000000000e+01 1.238892114256353594e+01 7.133661802480446568e+00 1.276845535944753074e+01 1.240247054798091320e+01 3.786633732929140450e+01 2.873270958972271671e+01 3.755114911652746912e+01 2.816007290023247123e+01 1.240195226749326807e+01 7.169629313386172598e+00 1.278368086306988793e+01 1.252601082037203284e+01
3.100000000000000000e+01 1.282290521297038666e+01 7.232932699921917674e+00 1.301466839825140731e+01 1.284385904682044099e+01 3.682795268751149109e+01 2.983792233113081238e+01 3.750647933775353238e+01 2.949973712823721783e+01 1.284111058675962624e+01 7.261342966514376052e+00 1.303090541409366487e+01 1.294355585917950435e+01
3.200000000000000000e+01 1.295540650063364296e+01 7.369623817889051409e+00 1.308834919021825627e+01 1.303509380328651268e+01 3.727151799588332892e+01 3.058191702904030507e+01 3.776019834575605927e+01 3.034881401808519286e+01 1.297232608726319469e+01 7.394197994780311589e+00 1.310391334130392771e+01 1.312047164057298865e+01
3.300000000000000000e+01 1.261254944105677112e+01 7.295848209871027557e+00 1.290223141240476679e+01 1.243851691476818999e+01 3.688812535549126892e+01 2.887505183208670445e+01 3.691591843939217199e+01 2.784638132078390171e+01 1.262969545252491699e+01 7.331767076627748736e+00 1.292038425540118141e+01 1.257250221138482260e+01
3.400000000000000000e+01 1.252139516211549264e+01 7.112133214814408078e+00 1.296100515948587528e+01 1.262259450267416483e+01 3.741002747029825315e+01 2.918632132105075527e+01 3.780186365289192452e+01 2.879666766308647041e+01 1.253629678828478866e+01 7.144389798988767026e+00 1.297599513821491790e+01 1.273440930953601580e+01
3.500000000000000000e+01 1.257493181129932758e+01 7.163487834500354090e+00 1.292185044109581682e+01 1.242143937963220068e+01 3.728231994892927759e+01 2.951216872792401347e+01 3.751507454318829815e+01 2.860230633346905194e+01 1.259045943352340302e+01 7.193706359989123555e+00 1.293772834599460175e+01 1.253334820494789170e+01
3.600000000000000000e+01 1.258168403105204547e+01 7.247570287856932580e+00 1.294585684231033440e+01 1.239138387612975478e+01 3.688442714840228831e+01 2.936309689026418823e+01 3.682311743654163649e+01 2.840426986302682977e+01 1.259872923337546347e+01 7.279361418808734996e+00 1.296458099726308077e+01 1.250780246518876915e+01
3.700000000000000000e+01 1.243130076550219698e+01 7.148480042991833372e+00 1.287515468746862624e+01 1.234664878360931439e+01 3.721173864213528759e+01 2.932419255932820690e+01 3.666300636076766750e+01 2.845698545941885271e+01 1.244659582730313829e+01 7.179946890110745272e+00 1.289428420904398642e+01 1.246051710879497776e+01
3.800000000000000000e+01 1.264207575826910279e+01 7.268097661838299750e+00 1.290364296186278636e+01 1.258057765575303755e+01 3.676847930953768895e+01 3.034398603328962807e+01 3.672934892473919177e+01 2.942581910884500473e+01 1.265981580060683598e+01 7.293550129724990505e+00 1.292260007420562751e+01 1.267626963310218713e+01
3.900000000000000000e+01 1.218576621015706607e+01 7.119185818552132616e+00 1.267859927205527981e+01 1.205822401863757598e+01 3.850648372603216529e+01 2.846686642026329395e+01 3.785635818583185852e+01 2.724182441940363475e+01 1.219652295273990994e+01 7.157323457618397278e+00 1.269251354201249526e+01 1.220010001115617015e+01
4.000000000000000000e+01 1.244959978027066860e+01 7.218621858958647941e+00 1.276389248804646037e+01 1.231627717924696341e+01 3.721592642588618816e+01 3.013051670131674342e+01 3.669661930646571335e+01 2.927208362800484309e+01 1.246494121791682552e+01 7.245103549560282019e+00 1.278241669038018991e+01 1.240984327593741376e+01


==> mozart/mozart-0+10abs+1+10-mod1e-4-s12.12-measures.dat <==
0.000000000000000000e+00 -1.007589891061031473e+01 -1.374898974793636874e+01 -5.149361833690585755e+00 -1.387600375305800604e+01 7.992709310403409262e+00 -7.778737689595579319e+00 7.586154300657158345e+00 -6.879362607169983157e+00 -9.367694169471597831e+00 -4.034087118781648940e+00 -4.213722506680019464e+00 -5.218876755507833032e+00
1.000000000000000000e+00 1.520595212257184858e+00 -3.620209885079598067e+00 5.745041572934141527e+00 8.907342577546961682e-01 7.822536607138043330e+00 1.878560597505801155e+01 1.003867525547808448e+01 1.744060457574984468e+01 3.343742457229201381e+00 -3.538115626703123517e+00 8.176425337697354578e+00 1.065525985315321611e+00
2.000000000000000000e+00 9.352239471969474138e+00 3.930539549151761403e+00 1.172584076760561800e+01 1.020905228573794687e+01 2.772661223623492077e+01 2.865324834069852855e+01 2.458929440257564636e+01 2.792908783822963414e+01 9.423173358079340645e+00 3.951121189866146910e+00 1.197154232218066738e+01 1.029008497697187963e+01
3.000000000000000000e+00 1.101661512887723049e+01 5.087755646549522837e+00 1.323950773326304109e+01 1.241955394945834890e+01 3.596872424509842858e+01 2.886202345887533482e+01 3.274975664509228324e+01 2.890807353696911974e+01 1.103162189891412837e+01 5.111646205014287681e+00 1.329070076826945979e+01 1.252372928212740000e+01
4.000000000000000000e+00 1.210827706405075332e+01 5.863571240308780297e+00 1.314708701580200056e+01 1.299436968314476815e+01 3.422944151074420915e+01 3.131319408243383506e+01 3.388028423431327241e+01 3.106529086717824839e+01 1.213664703210786300e+01 5.879180335643527044e+00 1.318570271129952509e+01 1.306601621834522042e+01
5.000000000000000000e+00 1.189596692103649289e+01 5.925479749509006133e+00 1.268517279042222334e+01 1.240516749894336179e+01 3.729506334097589360e+01 2.895567871122188919e+01 3.647676019332289599e+01 2.849087209835168011e+01 1.190932235928210758e+01 5.952669193866897857e+00 1.270432766034335081e+01 1.251960789013710240e+01
6.000000000000000000e+00 1.180984660396301322e+01 6.035098022794469941e+00 1.227251384607506068e+01 1.222316620724086711e+01 3.757761304390200507e+01 2.915056522744827205e+01 3.622450929294076616e+01 2.849691069076967409e+01 1.182212863710993389e+01 6.061623048384543466e+00 1.229106668356720533e+01 1.233295388986364749e+01
7.000000000000000000e+00 1.208936141745384774e+01 6.193720648104157789e+00 1.283388752477445216e+01 1.275586182477660380e+01 3.549204527989058278e+01 2.902518616712262656e+01 3.589329064178895123e+01 2.950148526277916972e+01 1.211047177145985643e+01 6.221839791197457004e+00 1.285652925510409261e+01 1.285359634784996885e+01
8.000000000000000000e+00 1.228688783940387452e+01 6.463833866820850815e+00 1.279019848166799100e+01 1.304297020063825840e+01 3.782136681694477431e+01 2.864856927668678921e+01 3.679326522716402081e+01 2.928908949454570632e+01 1.229976529225072390e+01 6.496098775798373026e+00 1.280841899304590825e+01 1.315240505985762631e+01
9.000000000000000000e+00 1.229362586506704780e+01 6.626736626275019582e+00 1.293052854138869989e+01 1.306445642203533986e+01 3.821785675935094417e+01 2.882454338735288246e+01 3.809956215748049146e+01 2.966252431417156288e+01 1.230539563913427870e+01 6.658687040331071394e+00 1.294443066380938312e+01 1.316525901539950283e+01
1.000000000000000000e+01 1.224022586488270825e+01 6.652345818885555317e+00 1.294819392730334151e+01 1.277489912636074720e+01 3.851389967098495504e+01 2.836057841509011723e+01 3.756730096648513495e+01 2.881073135903128701e+01 1.225109217500376246e+01 6.688081540532369473e+00 1.296397270423937798e+01 1.289017033407950308e+01
1.100000000000000000e+01 1.254586280357450079e+01 6.891597170834766750e+00 1.285398055145482488e+01 1.312579909401689093e+01 3.770833756266625869e+01 3.024433164747281921e+01 3.809590277100339506e+01 3.049739430239396754e+01 1.255984835386122889e+01 6.915815413784326182e+00 1.286766273056796095e+01 1.320995505459392483e+01
1.200000000000000000e+01 1.236885814258190841e+01 6.856547406149148927e+00 1.311516096070398518e+01 1.324405578905379421e+01 4.034549573972164893e+01 2.862225236367624603e+01 3.943386440394997550e+01 2.934501438664992179e+01 1.237618495722691669e+01 6.891525369616370966e+00 1.312580465101502014e+01 1.335701554584778350e+01
1.300000000000000000e+01 1.231326055257112095e+01 6.943288474691530432e+00 1.294967964899843338e+01 1.286657446779603831e+01 4.104367077599925295e+01 2.823531780500317012e+01 3.963330331675082618e+01 2.864053425451028545e+01 1.231942355235173991e+01 6.982177862168342131e+00 1.295948232451411286e+01 1.298897550345404639e+01
1.400000000000000000e+01 1.246952656677669324e+01 6.897495109185269868e+00 1.282217320064287414e+01 1.306133766878190272e+01 4.047996361686122668e+01 2.908315463241855525e+01 3.952371754573939455e+01 2.996170826682813271e+01 1.247678742060057289e+01 6.929190621792819194e+00 1.283194948898637477e+01 1.315529842795690385e+01
1.500000000000000000e+01 1.242898678267067325e+01 6.859548530028418689e+00 1.278444069749975398e+01 1.270068245777542337e+01 3.933179458108895687e+01 2.849241645181962568e+01 3.922716085083933280e+01 2.905481525432216472e+01 1.243836375987761400e+01 6.895611628383575109e+00 1.279482246437223125e+01 1.280780763204156614e+01
1.600000000000000000e+01 1.258962203582155581e+01 7.020077280529756436e+00 1.323932106070690828e+01 1.303664202415570372e+01 3.835630590298377740e+01 2.861659963266645690e+01 3.843249309868696884e+01 2.926958877914225354e+01 1.260178244193278374e+01 7.056219729897571291e+00 1.325310010997329968e+01 1.314642062535718914e+01
1.700000000000000000e+01 1.275723540073335016e+01 7.147270050400523544e+00 1.306513194431374458e+01 1.323513016681778964e+01 3.898154383474712859e+01 2.941306040420066736e+01 3.880383127137888977e+01 2.976055836312951897e+01 1.276815666494275625e+01 7.178090786508670718e+00 1.307730488328413898e+01 1.333746755017507724e+01
1.800000000000000000e+01 1.244249100352890736e+01 7.023070941034754711e+00 1.291173502601129108e+01 1.273893892808793638e+01 3.873214975314523656e+01 2.865548272672286600e+01 3.881230744127772425e+01 2.857067091889944876e+01 1.245328962730552114e+01 7.058911045543538876e+00 1.292348186340680272e+01 1.285987657149931707e+01
1.900000000000000000e+01 1.244724849119029209e+01 7.108167455370884902e+00 1.285521038155920692e+01 1.284515482798235020e+01 3.977076674835151948e+01 2.911908809063153569e+01 3.905602813677691643e+01 2.917073826164971706e+01 1.245575702503094639e+01 7.140903445701994201e+00 1.286617863250796745e+01 1.295281689429146077e+01
2.000000000000000000e+01 1.231785843174507455e+01 7.056953862591487159e+00 1.281298015269271673e+01 1.285232714605740156e+01 3.920700468962616014e+01 2.884905902532015887e+01 3.897722939755043114e+01 2.893671997701464704e+01 1.232727814923732801e+01 7.091452299619064092e+00 1.282404657296162931e+01 1.296620168284143304e+01
2.100000000000000000e+01 1.262198299193604711e+01 7.158436545094120973e+00 1.307252531334091294e+01 1.300636726831846701e+01 3.712737974959971865e+01 2.998744757522961635e+01 3.752469606617682985e+01 3.041391084091099017e+01 1.263824194247671073e+01 7.185489451144714046e+00 1.308890116845799056e+01 1.308993041994220263e+01
2.200000000000000000e+01 1.230735212730640527e+01 6.944305952883466304e+00 1.291434456655591489e+01 1.274664056109823029e+01 4.036307776443925377e+01 2.871768715300149211e+01 3.905564158450105339e+01 2.901677686375808918e+01 1.231455224246763613e+01 6.979103042888126218e+00 1.292545694962907277e+01 1.285582378128827941e+01
2.300000000000000000e+01 1.236868751301005176e+01 7.098042748770694743e+00 1.299504986736334544e+01 1.276971436789097147e+01 4.015805412277684638e+01 2.931988230473724499e+01 3.916225522958890082e+01 2.936720840151515688e+01 1.237633744582108442e+01 7.129234920024545730e+00 1.300608620170450358e+01 1.287085971553311126e+01
2.400000000000000000e+01 1.207186722859613326e+01 7.077535596077265900e+00 1.289477022102771642e+01 1.246858491342392483e+01 4.066237549953299890e+01 2.863758390720763103e+01 3.978961721171076249e+01 2.820481239778426996e+01 1.207825228229044612e+01 7.113904678599370257e+00 1.290411281643034869e+01 1.259264199794144190e+01
2.500000000000000000e+01 1.214553475371905833e+01 6.894172358545803903e+00 1.255767508023594203e+01 1.214345851264956622e+01 3.747313694938433315e+01 2.879509940558677172e+01 3.725396174435762475e+01 2.831816669344481951e+01 1.215906622066705722e+01 6.928025456611623945e+00 1.257324574947662654e+01 1.225592404793497181e+01
2.600000000000000000e+01 1.217436029626798266e+01 6.987436443841895439e+00 1.274011142245053740e+01 1.256377672736003248e+01 4.003003106597528671e+01 2.889750552408769124e+01 3.850642447009664693e+01 2.881961138157840452e+01 1.218191310583321929e+01 7.021096813025753391e+00 1.275225127351196264e+01 1.267355890278465935e+01
2.700000000000000000e+01 1.227313234572123335e+01 7.023474020046538868e+00 1.290804808421457572e+01 1.249552205030230212e+01 3.926279476360195986e+01 2.874365015280814006e+01 3.846190573076776786e+01 2.870509881188734624e+01 1.228234161929575130e+01 7.058594634958840430e+00 1.292077298677380526e+01 1.260658448944449184e+01
2.800000000000000000e+01 1.218959001014817645e+01 7.063763137975465511e+00 1.282365191954351502e+01 1.237557817655519976e+01 3.945298328603850280e+01 2.864379876308557726e+01 3.837811759911681975e+01 2.819475183113069860e+01 1.219824563424164232e+01 7.099983520762426892e+00 1.283638717879230562e+01 1.249739793990313608e+01
2.900000000000000000e+01 1.221141861931631567e+01 7.058477620603560432e+00 1.281011615865621955e+01 1.237685977688203209e+01 3.864937265269009004e+01 2.906887063006166727e+01 3.802010618394028540e+01 2.854268609778765153e+01 1.222188505395049241e+01 7.091278743802583939e+00 1.282390633754364373e+01 1.248922330916344592e+01
3.000000000000000000e+01 1.231358181115926165e+01 7.153683293002933929e+00 1.258451043904407385e+01 1.219551906076643633e+01 3.711641364046641201e+01 2.926184430649263035e+01 3.684284255189088242e+01 2.857580666352875909e+01 1.232882064077319129e+01 7.185638480538083073e+00 1.260173056675283831e+01 1.230265498262685853e+01
3.100000000000000000e+01 1.204644195732439194e+01 7.052931857880202493e+00 1.269852203509829280e+01 1.215275797870198282e+01 3.870482011393407618e+01 2.856407690887914441e+01 3.771858925621297232e+01 2.794701678469987627e+01 1.205641171247271437e+01 7.089748062815353968e+00 1.271294820656875224e+01 1.227563543259519285e+01
3.200000000000000000e+01 1.206418337664186602e+01 7.073881636384895089e+00 1.269843736611154128e+01 1.217007757747420271e+01 3.853386549411031581e+01 2.900101575171079560e+01 3.791433136158443062e+01 2.820313043607732340e+01 1.207459383211428516e+01 7.107299906981795701e+00 1.271222660357686962e+01 1.228627619745010691e+01
3.300000000000000000e+01 1.237895638133657705e+01 7.124484171503081775e+00 1.274023175727152335e+01 1.219625764520761813e+01 3.901670193550817345e+01 2.924440666868645167e+01 3.777336855548779226e+01 2.875690411778147393e+01 1.238893032949990669e+01 7.156387310577563277e+00 1.275460751856345887e+01 1.229898834254776041e+01
3.400000000000000000e+01 1.233793911162900869e+01 7.167001325164524594e+00 1.284268391653111152e+01 1.233096806649093224e+01 3.860998250428390577e+01 2.948464744346753008e+01 3.757592054592324615e+01 2.890693266032673847e+01 1.234879589859357374e+01 7.197433129321012757e+00 1.285807099620320137e+01 1.243315749680536264e+01
3.500000000000000000e+01 1.218871220405763012e+01 7.146758309247998930e+00 1.268897848214892754e+01 1.217087164095424612e+01 3.932499939381985143e+01 2.940200390375040129e+01 3.857039606339888849e+01 2.858396578717589875e+01 1.219762523448508063e+01 7.177654737194379742e+00 1.270080748249384683e+01 1.227722648617657519e+01
3.600000000000000000e+01 1.242601927314248123e+01 7.253809382060532940e+00 1.261950273597581429e+01 1.228228468238818216e+01 3.806669315030156042e+01 3.000445603315425203e+01 3.780350063781511949e+01 2.906282107383548308e+01 1.243856319838551627e+01 7.281259692860446719e+00 1.263340673431249428e+01 1.237978482272283465e+01
3.700000000000000000e+01 1.213216730023629175e+01 7.019708169987258550e+00 1.264531378133374417e+01 1.210504721570989162e+01 3.980945561947640954e+01 2.988264301748483831e+01 3.861990935610552356e+01 2.876581909483908461e+01 1.214004143475307274e+01 7.046690274518256913e+00 1.265689736153160005e+01 1.220553215715444750e+01
3.800000000000000000e+01 1.218427410910273423e+01 7.116118559105494512e+00 1.265288382134303191e+01 1.217281411161274640e+01 3.893085060811641540e+01 3.023953245884038665e+01 3.786973545766565508e+01 2.950586570115743257e+01 1.219402532629888114e+01 7.141434669288173609e+00 1.266667741371014522e+01 1.225868479838103653e+01
3.900000000000000000e+01 1.192000467208433001e+01 7.056198878651859019e+00 1.236340727585659494e+01 1.184829824162195244e+01 3.860130448547360515e+01 2.990566547768112571e+01 3.753837681329896014e+01 2.882068549268272051e+01 1.192993908757552290e+01 7.083227553815301114e+00 1.237738407797152895e+01 1.194208570437804262e+01
4.000000000000000000e+01 1.223843570531352221e+01 7.118181300562548053e+00 1.263483865570240106e+01 1.210185974805083653e+01 3.999421370281385180e+01 2.987992946855986531e+01 3.887305680481659209e+01 2.861187557996457542e+01 1.224615792718535978e+01 7.145698517226637847e+00 1.264574059990534494e+01 1.220593636649916647e+01


==> mozart/mozart-0+10abs+1+10-mod1e-4-s13.13-measures.dat <==
0.000000000000000000e+00 -1.326326413258565218e+01 -1.544308619387582482e+01 -8.085058296392828581e+00 -1.371576932962062401e+01 1.266225511523999536e+01 -1.134356650606559391e+01 1.195621602584560250e+01 -9.468629966114383123e+00 -1.302303767355845565e+01 -1.651725141391740426e+00 -7.773490425635357859e+00 -1.733382221004889256e+00
1.000000000000000000e+00 4.392504506726494284e+00 5.271235283433488572e-01 5.617393229590124548e+00 1.565115120837546892e+00 1.333322814408850476e+01 9.582584839205310345e+00 1.232812346862070640e+01 6.042771762590557927e+00 5.182508433660816038e+00 1.557121134011753005e+00 6.906054738230853474e+00 4.445273121573686481e+00
2.000000000000000000e+00 8.515838230593441693e+00 2.927030920243623324e+00 1.074427278847935874e+01 7.991476034529544137e+00 2.265335614348863658e+01 2.527451945669036348e+01 2.078432536062019409e+01 2.460168586948564240e+01 8.710172043451052559e+00 2.965273176915577569e+00 1.123352329677331696e+01 8.102342689119682362e+00
3.000000000000000000e+00 1.024635762047110177e+01 4.052394185405163718e+00 1.195209592822895672e+01 1.039140146063512127e+01 3.088869219227035501e+01 3.023252250705741062e+01 2.661539336756808538e+01 2.726456783110024418e+01 1.028751647882322473e+01 4.066987180771700849e+00 1.211255536645031761e+01 1.048969735164504158e+01
4.000000000000000000e+00 1.079534621504142144e+01 4.880317701358114491e+00 1.244969865286172883e+01 1.103530198895136394e+01 3.030640740301697633e+01 2.935786182175816350e+01 2.701217852813584486e+01 2.933556789131633025e+01 1.084827014846673521e+01 4.900866689116637254e+00 1.261294340342928066e+01 1.110507261243895627e+01
5.000000000000000000e+00 1.096846262436547548e+01 5.261976907724247532e+00 1.294967422143136915e+01 1.177945719223851739e+01 3.007024088387683491e+01 2.951973968106581481e+01 2.896684542620173630e+01 3.057062939022256387e+01 1.102647292727071004e+01 5.283148868756497585e+00 1.306522186656097873e+01 1.184101365790661831e+01
6.000000000000000000e+00 1.158723581009127201e+01 5.837126446591223150e+00 1.340546538001669497e+01 1.252522415901164798e+01 3.165763992097568291e+01 3.286346169080385948e+01 3.067741602133997603e+01 3.289755936423468796e+01 1.163314246050233258e+01 5.847993492066753340e+00 1.349134530370354312e+01 1.256749746498280729e+01
7.000000000000000000e+00 1.126347907911537050e+01 5.856192229468851096e+00 1.329889890273137709e+01 1.207419755050240440e+01 2.928672268982370497e+01 3.356679305623560339e+01 2.952332996017297262e+01 3.240518195527890555e+01 1.133760321979017860e+01 5.865465761320383109e+00 1.340859411226546172e+01 1.211712315000329809e+01
8.000000000000000000e+00 1.170531493114261679e+01 5.939100599317040263e+00 1.344795714332788350e+01 1.222408134834958204e+01 2.944810651157121129e+01 3.397991542318217739e+01 2.914962699853760597e+01 3.310492291645196161e+01 1.178389523103366798e+01 5.947661301954726198e+00 1.357168381037537586e+01 1.226180788356005280e+01
9.000000000000000000e+00 1.168120062217588284e+01 6.345378406601658305e+00 1.327720980160489717e+01 1.216293728794444640e+01 3.090882270749656868e+01 3.114354468624573968e+01 3.080014684073755404e+01 3.086973921647104291e+01 1.173691714883983828e+01 6.363125488421264464e+00 1.335833095165316386e+01 1.222538110495633390e+01
1.000000000000000000e+01 1.240240319914730094e+01 6.522909838147351813e+00 1.360151991625812506e+01 1.297013967221147368e+01 3.057997711007958586e+01 3.080022777050831806e+01 3.204575654144230157e+01 3.166107396690421183e+01 1.247278278072783841e+01 6.542770878895668218e+00 1.366681786987801850e+01 1.303220883177560552e+01
1.100000000000000000e+01 1.278157038971564674e+01 6.724857553527030518e+00 1.345137055136525817e+01 1.298328870392749579e+01 3.124766001442706198e+01 3.077325595898773614e+01 3.298654121262276817e+01 3.090129443985908253e+01 1.284709857675667521e+01 6.745622363374470964e+00 1.350215999435393321e+01 1.305753181313851741e+01
1.200000000000000000e+01 1.274885273411218378e+01 6.977459171550869144e+00 1.307236889092952126e+01 1.303879064378234176e+01 3.259420817441311158e+01 3.194453362150562015e+01 3.504586937642899613e+01 2.993981089720919186e+01 1.279648044324361855e+01 6.994093925600413542e+00 1.310138533177090103e+01 1.313275998914568632e+01
1.300000000000000000e+01 1.294096071461476782e+01 7.082406264226665193e+00 1.305718925017124477e+01 1.318272629106888161e+01 3.181443353107511030e+01 3.185289072519573850e+01 3.473256993029647788e+01 3.018637447194863199e+01 1.300047834494962729e+01 7.099743061340745953e+00 1.308827926602930702e+01 1.327433986541247890e+01
1.400000000000000000e+01 1.305914480490441321e+01 7.230614843991689966e+00 1.346830936014056057e+01 1.412269647766280833e+01 3.174558549160404652e+01 3.188432760323912518e+01 3.522098523697712835e+01 3.267756371805801763e+01 1.312121851755204105e+01 7.248327132941025042e+00 1.349871962945707260e+01 1.418604223085860205e+01
1.500000000000000000e+01 1.344059864190382925e+01 7.162391351485335456e+00 1.345864475540488669e+01 1.405703369346594300e+01 3.356689304123572271e+01 3.751841980768743667e+01 3.609880779661236261e+01 3.449010031212005600e+01 1.348489939842287377e+01 7.167163274928763705e+00 1.348342215603880412e+01 1.409806453830746698e+01
1.600000000000000000e+01 1.321651675396001480e+01 7.177691364993382450e+00 1.338714976142366098e+01 1.417790987856729501e+01 3.275465763062029367e+01 3.223025573597411864e+01 3.593479996440574098e+01 3.244818620518409347e+01 1.326739246323138488e+01 7.193878919075741507e+00 1.341248012874393680e+01 1.424554516852078834e+01
1.700000000000000000e+01 1.280619160819494162e+01 7.075285102469486276e+00 1.311841209781020723e+01 1.322298017320920849e+01 3.159135548193176390e+01 3.059489050289363377e+01 3.459122705623177296e+01 2.994809221766128360e+01 1.286703154067125965e+01 7.098425361984775250e+00 1.315097022211872790e+01 1.332068356303172152e+01
1.800000000000000000e+01 1.350516959076199086e+01 7.219081179863273690e+00 1.332008360437249017e+01 1.460480936339403080e+01 3.301119757271705879e+01 3.423596578180801231e+01 3.590256330510710825e+01 3.445868065974509875e+01 1.355627579410552386e+01 7.229358674986134936e+00 1.334522819656141124e+01 1.465151422490311539e+01
1.900000000000000000e+01 1.342468128007728900e+01 7.238141173858448241e+00 1.347146948664941490e+01 1.419159850897886344e+01 3.289200919345691432e+01 3.429414904089034621e+01 3.539370860033263000e+01 3.386823440228042870e+01 1.347628837508731969e+01 7.248319322666208819e+00 1.350071081165389764e+01 1.424042071942984045e+01
2.000000000000000000e+01 1.293442062825284289e+01 7.351420549525562009e+00 1.296835773025870786e+01 1.347289043738855341e+01 3.253217381187175761e+01 3.310501934795460954e+01 3.565607620843511683e+01 3.057905045663295240e+01 1.298475149456726641e+01 7.365105840746064558e+00 1.299299062250274517e+01 1.356208433834817129e+01
2.100000000000000000e+01 1.330239035376473922e+01 7.311178147692441343e+00 1.332767420900859534e+01 1.387196684554773363e+01 3.279166554818318247e+01 3.411461250810519630e+01 3.547807411582986248e+01 3.248849480949430557e+01 1.335379927024805191e+01 7.321937749820706109e+00 1.335545464401957361e+01 1.393455089420719162e+01
2.200000000000000000e+01 1.334924334493231868e+01 7.264828870436474517e+00 1.324809489225137327e+01 1.383928217856366949e+01 3.314125234341990733e+01 3.498763541944568800e+01 3.566841184589340230e+01 3.302176746860612155e+01 1.339715043523975524e+01 7.273548880494193902e+00 1.327421809231774930e+01 1.389419104900265722e+01
2.300000000000000000e+01 1.328144023033357257e+01 7.274899284288698809e+00 1.354459856893481806e+01 1.411895743624206645e+01 3.315670963943604477e+01 3.677939788055080328e+01 3.558735833873681997e+01 3.407528314891364118e+01 1.332846562476432517e+01 7.280681422452241591e+00 1.357301681064714494e+01 1.416474780562207769e+01
2.400000000000000000e+01 1.326766067615271538e+01 7.177884039757640444e+00 1.350276781846604202e+01 1.421921998269981202e+01 3.269693996072695086e+01 4.941620922421690665e+01 3.460587150810734158e+01 3.873567991838282865e+01 1.331980721804680101e+01 7.178193114280291276e+00 1.353809061980876294e+01 1.423517925066641965e+01
2.500000000000000000e+01 1.299718425832505986e+01 7.225531543253309152e+00 1.332518901656741583e+01 1.379532242648527429e+01 3.254263387935640139e+01 3.805684389615743157e+01 3.465663203436427864e+01 3.420865923729179769e+01 1.304809300155429597e+01 7.229798684987711610e+00 1.335875575459941622e+01 1.383663725240407416e+01
2.600000000000000000e+01 1.295918339957489707e+01 7.165488595103165714e+00 1.319162247051126258e+01 1.349277263848064479e+01 3.275651908115093391e+01 3.609624777544475904e+01 3.466482628327701576e+01 3.292257814927702952e+01 1.300722912352121163e+01 7.172114319353242173e+00 1.322415245792783267e+01 1.354479500799154934e+01
2.700000000000000000e+01 1.291317821067216087e+01 7.223672740737637099e+00 1.310800786144312369e+01 1.322548186615834176e+01 3.327672301537089794e+01 3.899188008208133738e+01 3.508571254011003759e+01 3.405263315761078502e+01 1.295534680439765829e+01 7.227111873498755834e+00 1.313698504957210034e+01 1.326323675722506223e+01
2.800000000000000000e+01 1.287434706054848021e+01 7.251807389333669640e+00 1.313208287441827693e+01 1.341477359132049862e+01 3.300274954966398866e+01 3.860807271911098582e+01 3.482663255692303039e+01 3.417785265979391340e+01 1.291889199981084424e+01 7.255584919862783089e+00 1.316301067015837667e+01 1.345301796847073206e+01
2.900000000000000000e+01 1.285103538853809724e+01 7.297809457338498618e+00 1.294423269911982999e+01 1.327247205417945253e+01 3.315901738602141791e+01 3.514309350426665901e+01 3.512296554057292042e+01 3.175741213349133929e+01 1.289377916146083791e+01 7.306276696745365840e+00 1.297194474604976477e+01 1.333736798950756963e+01
3.000000000000000000e+01 1.306275466241534389e+01 7.360366870357879066e+00 1.334557032843734703e+01 1.359946237747871578e+01 3.349640239877443548e+01 4.262938680238067946e+01 3.506550881134801756e+01 3.553677842809319287e+01 1.310417711894852033e+01 7.361894978303121562e+00 1.337624912783287279e+01 1.362856576192361757e+01
3.100000000000000000e+01 1.300039888150607936e+01 7.354507545224555187e+00 1.327938490420083895e+01 1.351032791940944122e+01 3.301844230660651647e+01 3.864364541455137214e+01 3.452889288464101725e+01 3.352052552171491584e+01 1.304603192499488529e+01 7.358329735022131501e+00 1.331360928613675831e+01 1.355580343575529589e+01
3.200000000000000000e+01 1.305430918676676200e+01 7.328437280143887733e+00 1.323557742286465277e+01 1.377081181898045159e+01 3.381636038784822063e+01 4.047694859119247468e+01 3.528622997219500945e+01 3.491493684222331240e+01 1.309270625306003133e+01 7.330930352334934952e+00 1.326403219405347222e+01 1.380571218908355391e+01
3.300000000000000000e+01 1.291637873195294439e+01 7.314391491075999063e+00 1.306714647655118711e+01 1.333618524548712969e+01 3.317426636582005273e+01 4.019893644025366086e+01 3.458221047545749371e+01 3.401251726061607883e+01 1.295958894371677950e+01 7.317042165397231734e+00 1.309940607798128376e+01 1.337523528374208404e+01
3.400000000000000000e+01 1.297915609753694355e+01 7.252835819704802844e+00 1.317510416885046354e+01 1.351836162210389958e+01 3.371771397699455974e+01 4.061479478267322207e+01 3.505423281633314048e+01 3.471842318759388490e+01 1.301779391842916844e+01 7.255215806761782460e+00 1.320472755506635743e+01 1.355289645269026266e+01
3.500000000000000000e+01 1.279770076642396859e+01 7.205292216332495059e+00 1.304202674155254549e+01 1.313599605928368774e+01 3.360542453856663769e+01 4.252862401191673314e+01 3.460874197294451449e+01 3.500655318690199636e+01 1.283580313630022829e+01 7.206809840723593652e+00 1.307391234048846052e+01 1.316569044109393261e+01
3.600000000000000000e+01 1.284506706234908791e+01 7.376356069974452367e+00 1.315990931971163569e+01 1.310401649492111886e+01 3.338427053043096748e+01 3.895662475720485673e+01 3.450905661971090410e+01 3.377470547603363826e+01 1.288558802873651210e+01 7.379927582032349775e+00 1.319339642093781784e+01 1.314321226941792986e+01
3.700000000000000000e+01 1.290857541180467649e+01 7.310249554530379612e+00 1.290918506256577380e+01 1.304786264405266039e+01 3.334152523398336143e+01 4.187508740083181635e+01 3.421255116103851179e+01 3.471264225045479890e+01 1.295007469820465573e+01 7.312049928461767934e+00 1.294312061648110657e+01 1.307903203717528662e+01
3.800000000000000000e+01 1.279576485833835520e+01 7.308708625870316666e+00 1.291934419280295998e+01 1.273968706097722148e+01 3.279080861641988065e+01 3.970885241883586048e+01 3.363471884940142331e+01 3.360655882756168467e+01 1.284174644253436171e+01 7.311672748797497512e+00 1.295821537036730220e+01 1.277729711235325460e+01
3.900000000000000000e+01 1.276651217625597567e+01 7.283639349436569432e+00 1.297085787863568918e+01 1.288513658548845875e+01 3.324310262540428340e+01 4.027797542195210667e+01 3.421504253369437976e+01 3.449387924057649002e+01 1.280766096657954378e+01 7.286226714295741758e+00 1.300523718404002160e+01 1.291676882794141612e+01
4.000000000000000000e+01 1.283243894033516952e+01 7.357303123996315364e+00 1.298692610341613474e+01 1.305684505617580804e+01 3.382281804709315054e+01 4.240531855685371454e+01 3.466481648329902043e+01 3.566832374039182696e+01 1.286895161745128746e+01 7.358911193344770396e+00 1.301802190056134734e+01 1.308189110339639427e+01


==> mozart/mozart-0+10abs+1+10-mod1e-4-s14.14-measures.dat <==
0.000000000000000000e+00 -5.517099866873866887e+00 -2.320441888664392138e+01 -5.457285647049029187e+00 -1.776571740897719209e+01 9.702894208438632262e+00 -6.685883103391807580e+00 9.387019421363874017e+00 -4.300704158147776290e+00 -4.942752770627137693e+00 -1.557668043904473265e+01 -4.839183584475652111e+00 -1.189303314473967710e+01
1.000000000000000000e+00 8.311865366786857834e+00 3.070847014838881783e+00 1.043384955844014428e+01 7.619337226521003537e+00 2.625736679200173285e+01 2.354787222562196192e+01 2.301776555565102100e+01 2.262011697267685051e+01 8.392400099082006903e+00 3.129078527355936501e+00 1.070188109873107685e+01 7.782557329589034012e+00
2.000000000000000000e+00 1.036024143752030291e+01 4.617033114586490683e+00 1.268957510491666163e+01 1.195901843772174011e+01 3.706354447032782673e+01 3.192563075860806521e+01 2.970663579090237150e+01 3.149383537251112841e+01 1.037038321540699926e+01 4.627898217992502339e+00 1.278140171887541321e+01 1.201070687227467104e+01
3.000000000000000000e+00 1.121114957717702154e+01 5.398760203449732842e+00 1.334216507634850402e+01 1.248497784798422039e+01 3.804717135569244135e+01 3.122942096603982165e+01 3.383522694453042590e+01 3.041546851237371385e+01 1.122083848315115695e+01 5.413388774085677646e+00 1.338290301718829411e+01 1.255943364714957866e+01
4.000000000000000000e+00 1.183987497275924561e+01 6.000862880322186399e+00 1.332412558109393252e+01 1.291872694752819406e+01 3.324185862745220987e+01 3.194137246804968910e+01 3.349289385755635351e+01 3.178575669033266848e+01 1.187349510651121065e+01 6.014712998834093050e+00 1.336804458953254482e+01 1.297834818324214368e+01
5.000000000000000000e+00 1.182646926454161829e+01 6.020207219521194197e+00 1.296570348861482636e+01 1.258773827757795871e+01 3.455722089751321846e+01 3.073564612837457588e+01 3.520067902636724710e+01 3.027928577948141609e+01 1.185121016126866600e+01 6.038560307669405880e+00 1.299305145444382603e+01 1.266634221364621737e+01
6.000000000000000000e+00 1.153380994643276480e+01 6.161547614300579845e+00 1.274636326166443290e+01 1.236345022924094295e+01 3.594556524849866719e+01 2.837340263937706908e+01 3.610942656001574846e+01 2.835892027813230598e+01 1.155066866013508609e+01 6.194035275833216225e+00 1.276749381678230577e+01 1.248038284981722157e+01
7.000000000000000000e+00 1.238645964161097446e+01 6.401740978647803892e+00 1.279369774568361251e+01 1.270966774970578683e+01 3.458658955636498433e+01 2.921989301262388850e+01 3.534999418909408320e+01 2.944713950991713958e+01 1.241421709740055235e+01 6.429691928034847237e+00 1.281913938261425479e+01 1.280763989767827837e+01
8.000000000000000000e+00 1.261651595696434214e+01 6.763501193358273156e+00 1.296264483604655560e+01 1.302563511784476802e+01 3.632576245287260974e+01 3.004826002789613426e+01 3.639307704428813395e+01 2.977066871075148313e+01 1.263605407309575313e+01 6.788226907048493075e+00 1.298339856512930446e+01 1.312308994960767095e+01
9.000000000000000000e+00 1.267042724582656099e+01 6.879749812160984135e+00 1.292137907374272743e+01 1.307634217590110381e+01 3.558514355762820003e+01 3.049066401079621613e+01 3.650101878077603601e+01 3.033535510389311440e+01 1.269388218932143175e+01 6.902578412538396435e+00 1.294143961629987238e+01 1.316277380058557434e+01
1.000000000000000000e+01 1.241679446860493208e+01 6.677101208154169854e+00 1.270441471808173794e+01 1.285579139668175763e+01 3.703111832694659711e+01 2.981798435359545252e+01 3.762095628366558486e+01 3.002427306604651136e+01 1.243268972898738234e+01 6.702750487781676370e+00 1.271918841991771920e+01 1.294427417813725256e+01
1.100000000000000000e+01 1.282664312280122942e+01 6.819921782425465651e+00 1.294302570136662212e+01 1.337745518685065527e+01 3.520603901942131841e+01 2.924090672465360541e+01 3.577955673543303305e+01 3.072235050104799825e+01 1.285313540685058342e+01 6.850033183209611742e+00 1.296683344971917329e+01 1.346191554589199413e+01
1.200000000000000000e+01 1.215127347236504285e+01 6.728830822702875913e+00 1.261515037357460756e+01 1.268107377592410323e+01 3.737547589857081221e+01 2.770122863753640985e+01 3.777221288825574419e+01 2.800818451034780310e+01 1.216513038163114757e+01 6.771054557368851867e+00 1.262914172538784285e+01 1.281721542808274172e+01
1.300000000000000000e+01 1.238691280870834888e+01 6.885579246288315858e+00 1.275068916246493878e+01 1.299493460422187496e+01 3.677671586612054000e+01 2.818449446912312339e+01 3.764593057388235309e+01 2.835729847932304892e+01 1.240365913671787013e+01 6.924493786335038870e+00 1.276552761403138803e+01 1.312948569195083692e+01
1.400000000000000000e+01 1.298821577851316178e+01 7.104986945237775409e+00 1.312358548675545400e+01 1.355866318529335501e+01 3.556060792430408668e+01 3.012507040587181351e+01 3.634289520450724353e+01 3.104707999661393814e+01 1.301350777494899091e+01 7.130924639617703953e+00 1.314533733548197425e+01 1.364020899389831953e+01
1.500000000000000000e+01 1.261151705199291229e+01 6.992691373517421205e+00 1.305362833997797445e+01 1.324153232818219728e+01 3.615437325095803089e+01 2.866351199583228038e+01 3.673061432581353358e+01 2.894606952884228690e+01 1.263182106436928720e+01 7.028256167033416268e+00 1.307321482167014715e+01 1.336543290686887708e+01
1.600000000000000000e+01 1.283356115138629683e+01 7.093924196216132572e+00 1.293225169205091518e+01 1.317910301801384776e+01 3.668164460305424512e+01 2.927102746653419629e+01 3.707999384034937407e+01 2.915894513604759908e+01 1.285243556792151232e+01 7.125444991135863937e+00 1.294984585458339765e+01 1.329537474381967677e+01
1.700000000000000000e+01 1.271245441609612925e+01 6.868737796117230232e+00 1.307082693290547226e+01 1.304704671580325126e+01 3.659387896081868519e+01 2.888147140602219309e+01 3.706896321220654045e+01 2.888025194081095037e+01 1.273121036675268059e+01 6.901761089685784611e+00 1.308901126202514753e+01 1.316753016328008030e+01
1.800000000000000000e+01 1.270654574842009055e+01 7.116362993854330909e+00 1.294065465108574742e+01 1.306860842714682747e+01 3.621447964029160715e+01 2.921608923626735788e+01 3.706408943560533231e+01 2.890817717222541106e+01 1.272699106876076414e+01 7.148424918352313640e+00 1.295834609245481417e+01 1.318888547192991822e+01
1.900000000000000000e+01 1.252501549000361081e+01 7.091956890069996966e+00 1.300487691398927481e+01 1.286924524120435365e+01 3.811554312898460495e+01 2.883375296032890134e+01 3.831607866797808981e+01 2.838503227730732803e+01 1.253768983337912957e+01 7.126812461502048279e+00 1.301831963676247916e+01 1.299924161412843659e+01
2.000000000000000000e+01 1.245190908386800288e+01 6.965125994639866924e+00 1.287916895502677583e+01 1.266621583009337293e+01 3.631440850525861208e+01 2.829144352651182714e+01 3.662849983562089307e+01 2.780641557431575706e+01 1.247080617698373217e+01 7.003676250647226098e+00 1.289846837461250573e+01 1.280845822898797692e+01
2.100000000000000000e+01 1.230171142153856856e+01 7.026502775697580638e+00 1.300662717171674743e+01 1.289874970939159837e+01 3.855582652371744956e+01 2.967520718488306386e+01 3.841460385164831592e+01 2.943724311398624138e+01 1.231261819991521733e+01 7.054844904534559369e+00 1.301977300151720485e+01 1.300114443550100773e+01
2.200000000000000000e+01 1.250041312569872787e+01 7.076146088811402279e+00 1.308721924398889769e+01 1.292771713399696054e+01 3.731750137683069113e+01 2.929047782223461383e+01 3.756211501319645407e+01 2.906216053763086649e+01 1.251556653654045448e+01 7.107418048831581459e+00 1.310350690891456082e+01 1.304017719945449372e+01
2.300000000000000000e+01 1.248702364809941656e+01 7.000843414610940840e+00 1.284253801915072835e+01 1.259286230504135240e+01 3.768910269988306538e+01 2.920705608084808347e+01 3.773428472797417044e+01 2.856430382082034924e+01 1.250089200752440455e+01 7.032263535280913302e+00 1.285737279652551734e+01 1.271012417339848355e+01
2.400000000000000000e+01 1.242174172986563718e+01 7.019240702546768240e+00 1.292646376486307602e+01 1.271230879654693169e+01 3.761301047207550141e+01 2.921327569181297079e+01 3.744016327717492487e+01 2.880892298093339221e+01 1.243565592665678921e+01 7.050727192511631714e+00 1.294263475360685334e+01 1.282604055435722046e+01
2.500000000000000000e+01 1.244501618097544515e+01 6.986253128135448520e+00 1.287514026108378573e+01 1.272249725898024586e+01 3.648649733780507631e+01 2.960235057509329692e+01 3.677191259341270069e+01 2.896908841497099729e+01 1.246315043807045875e+01 7.014853180079581918e+00 1.289379506607143000e+01 1.283231131689848858e+01
2.600000000000000000e+01 1.269532631833421377e+01 7.214270376131668883e+00 1.297520424433809083e+01 1.279547078942943017e+01 3.551107419687626532e+01 2.964759677080551370e+01 3.584517942830379411e+01 2.880330518863987521e+01 1.271931622273163498e+01 7.243848943621396863e+00 1.299882050332002592e+01 1.291146944352103887e+01
2.700000000000000000e+01 1.247982908081849729e+01 7.098271484194594194e+00 1.285693357842082385e+01 1.257732264953664725e+01 3.732129431274130127e+01 2.952871973035071207e+01 3.714522504716022411e+01 2.865896124771455078e+01 1.249490134652457840e+01 7.127997149491771545e+00 1.287398087367289179e+01 1.269163269351951229e+01
2.800000000000000000e+01 1.214527167624289561e+01 7.083804138862793920e+00 1.288742666606747633e+01 1.234803117647361681e+01 3.562215570932819730e+01 2.887669783780544464e+01 3.593434269666338565e+01 2.786413315343366648e+01 1.216600824713752971e+01 7.118261457512977231e+00 1.291012001048728486e+01 1.247881991804302082e+01
2.900000000000000000e+01 1.256039051805059081e+01 7.112835691393862625e+00 1.298272735504621167e+01 1.277674342210925573e+01 3.918319020742077896e+01 2.928047305363467956e+01 3.883077685961350056e+01 2.878300430149847244e+01 1.257037652626792124e+01 7.144403091732764999e+00 1.299460792855649416e+01 1.289280932088272635e+01
3.000000000000000000e+01 1.236625720861973221e+01 7.113753595819721554e+00 1.284841563006526677e+01 1.253136916962432323e+01 3.782428270221637945e+01 3.000206019100689758e+01 3.747343007334945497e+01 2.918729234970576414e+01 1.237935045426391945e+01 7.140483273208725556e+00 1.286419056924397353e+01 1.263142807307787230e+01
3.100000000000000000e+01 1.232465236214602733e+01 7.083423266656653006e+00 1.282812948124388086e+01 1.231502668352403873e+01 3.679719325859385037e+01 2.908203708271594579e+01 3.644822845916078791e+01 2.783176101299586236e+01 1.234109506174857707e+01 7.116282835509086802e+00 1.284802451728789663e+01 1.244585020487781790e+01
3.200000000000000000e+01 1.267407276001779159e+01 7.230831939933305641e+00 1.299219133306073637e+01 1.258691425582034107e+01 3.715088108187236315e+01 3.006635707513982325e+01 3.704839548585115949e+01 2.910853528768594956e+01 1.269042917662212666e+01 7.257772389422512127e+00 1.301014906526603454e+01 1.269008088181688265e+01
3.300000000000000000e+01 1.260045376653046212e+01 7.216882049156710721e+00 1.285729551028602913e+01 1.258149126184273037e+01 3.808109459126355034e+01 3.039087523313567019e+01 3.783658403449674523e+01 2.954926257268025580e+01 1.261344149188806618e+01 7.241811377695296592e+00 1.287183137360153040e+01 1.267449441758635764e+01
3.400000000000000000e+01 1.219583561171802089e+01 7.105649166751426549e+00 1.273855468941534497e+01 1.204438162755242736e+01 3.709223991354882344e+01 2.916838735513253766e+01 3.629095331131853897e+01 2.770305084227629067e+01 1.221077180938757323e+01 7.137998957488987273e+00 1.275878376883170162e+01 1.217138816447409688e+01
3.500000000000000000e+01 1.234961350948844405e+01 7.155098892766754481e+00 1.273605208947473955e+01 1.218101979699461168e+01 3.648928478800599606e+01 2.928146185399063128e+01 3.596881562101927443e+01 2.818039648932165520e+01 1.236736280047928282e+01 7.186918430185016859e+00 1.275783028134012831e+01 1.229811722784075023e+01
3.600000000000000000e+01 1.223394110995936579e+01 7.071357747438209884e+00 1.267595164308337630e+01 1.213783280270142484e+01 3.781440299866042665e+01 2.954832239487028644e+01 3.684931186508751466e+01 2.848002099367911200e+01 1.224669146248258222e+01 7.100795739871816004e+00 1.269349354037230526e+01 1.224600444460650017e+01
3.700000000000000000e+01 1.223500580153257289e+01 7.140957380719106240e+00 1.276410744139986164e+01 1.225523135643968864e+01 3.777241242535672683e+01 3.020248878353110911e+01 3.704697651486345933e+01 2.923012176449119437e+01 1.224788317714049057e+01 7.166613775999763902e+00 1.278119419620562525e+01 1.234845554946773838e+01
3.800000000000000000e+01 1.225701237365101015e+01 7.108944219371653439e+00 1.279273499310696849e+01 1.221582326601134305e+01 3.846246939572382928e+01 2.974385504750295084e+01 3.771165745613573250e+01 2.892791531707451824e+01 1.226804851198048851e+01 7.137288515625793472e+00 1.280748547623407774e+01 1.231497231150708593e+01
3.900000000000000000e+01 1.210894025580460465e+01 7.110492841368298400e+00 1.252183698569827364e+01 1.194410222865948334e+01 3.696056702641857328e+01 2.970975517976973990e+01 3.639093982997001575e+01 2.809459807519330354e+01 1.212404880576766431e+01 7.139069621282667200e+00 1.254068913277390251e+01 1.205750554264342256e+01
4.000000000000000000e+01 1.199895257157103501e+01 7.089893713199768577e+00 1.244168813848948574e+01 1.186914117822930770e+01 3.699192214481665530e+01 2.937514849845884868e+01 3.604706340150697486e+01 2.789507470948483814e+01 1.201359830826958230e+01 7.120642037613058584e+00 1.246174273186267811e+01 1.198600405374465083e+01


==> mozart/mozart-0+10abs+1+10-mod1e-4-s15.15-measures.dat <==
0.000000000000000000e+00 1.144953514712891307e+00 -3.485102543710301859e+01 -4.711268544259187424e-03 -3.103277983120388228e+01 9.047007304989088894e+00 -8.064258064340846133e+00 8.557000637783211516e+00 -2.429693644198724023e+00 2.422792520829160523e+00 -2.614747110304904965e+01 1.213380405671737439e+00 -2.663389515236646332e+01
1.000000000000000000e+00 9.415087590122539041e+00 3.689442165796671169e+00 1.129727869456466038e+01 9.280709161385493289e+00 2.635779507706470781e+01 2.888621427297922395e+01 2.420959935273899788e+01 3.003287553483839645e+01 9.513825846553942256e+00 3.708196235566640464e+00 1.154170498130030609e+01 9.321694762523932809e+00
2.000000000000000000e+00 1.009010701351820138e+01 4.583889636045049620e+00 1.210789356377383719e+01 1.050021658612082298e+01 2.745034052650678902e+01 2.991408100661603697e+01 2.610695474154383788e+01 3.173503697792746436e+01 1.017840876180190790e+01 4.601063932684391844e+00 1.229499453556142186e+01 1.053593331809174671e+01
3.000000000000000000e+00 1.092247028617561178e+01 5.203905329548838665e+00 1.233964342233120703e+01 1.099816145905294640e+01 3.093832701972164401e+01 3.050481916253344394e+01 2.970641798031127934e+01 2.990385370591888048e+01 1.096945611911164420e+01 5.220603154712682326e+00 1.242466232075843102e+01 1.105883658315573115e+01
4.000000000000000000e+00 1.097057540447665502e+01 5.327502646844306966e+00 1.192730751694085534e+01 1.093302743103917329e+01 3.218838742251860197e+01 2.846008173832242250e+01 3.135479656776208657e+01 2.779201734050700168e+01 1.100613282820891570e+01 5.354852793174115888e+00 1.198031933913058289e+01 1.103069037952384157e+01
5.000000000000000000e+00 1.011833097499607881e+01 5.730434382615530176e+00 1.133951689551829567e+01 1.037824990388818769e+01 3.411286780023243637e+01 2.769492246656955459e+01 3.047890757742467116e+01 2.622578588616554640e+01 1.013736118309465795e+01 5.765527479499679586e+00 1.139667753143408646e+01 1.050307724555287336e+01
6.000000000000000000e+00 1.140766607141120659e+01 6.076532408240562511e+00 1.223548371235988341e+01 1.223739154606749580e+01 4.354380308571662539e+01 2.996867935035130159e+01 3.805147102433737416e+01 2.829570287943420226e+01 1.141051457349522380e+01 6.098665173542444862e+00 1.224755993397066867e+01 1.235280801218712377e+01
7.000000000000000000e+00 1.177928835008987463e+01 6.262110024559536470e+00 1.253266647027003344e+01 1.252421870185719222e+01 4.212658958849490887e+01 2.789779667189046108e+01 3.872042006098772760e+01 2.780882481964725628e+01 1.178356551028442389e+01 6.299053986260311433e+00 1.254370953406456835e+01 1.266197330792633480e+01
8.000000000000000000e+00 1.141794902014436630e+01 6.315445645078653136e+00 1.254850524378484700e+01 1.253032113800967018e+01 4.384598477297615204e+01 2.826771108823521672e+01 3.994954138081542538e+01 2.803971095318461337e+01 1.142061188672395211e+01 6.349706173093464301e+00 1.255685276223245594e+01 1.266102301474799319e+01
9.000000000000000000e+00 1.176750247910234393e+01 6.480888700461219898e+00 1.283299333094940664e+01 1.271212727942554110e+01 3.985146588179826210e+01 2.776672999662629238e+01 3.898445307169966156e+01 2.767904299894035347e+01 1.177470842249775984e+01 6.520566091713613233e+00 1.284408989219951991e+01 1.286017099919105888e+01
1.000000000000000000e+01 1.146988600688364457e+01 6.617404135196805370e+00 1.277930120509382483e+01 1.284527600883092191e+01 4.329047259919428114e+01 2.842216898577408557e+01 3.931337380415368443e+01 2.835653883148720666e+01 1.147294630831881435e+01 6.652402238333360529e+00 1.278946724932663770e+01 1.297544457295216880e+01
1.100000000000000000e+01 1.223692185175331915e+01 6.927066333291017841e+00 1.287103525619714617e+01 1.328266878604281231e+01 4.132886311589346207e+01 2.993843243225080997e+01 3.943208669872732486e+01 2.976069675848472684e+01 1.224259786895660085e+01 6.953232887445190080e+00 1.288112771273203094e+01 1.338609104660505267e+01
1.200000000000000000e+01 1.145608115785377912e+01 6.687479688958692492e+00 1.260363129298403884e+01 1.298641985515045860e+01 4.449622841965886977e+01 3.027575921536822889e+01 4.017134601508131198e+01 2.987213218045042495e+01 1.145839251804767933e+01 6.710604130467813455e+00 1.261165891770792058e+01 1.308077785088412170e+01
1.300000000000000000e+01 1.135488425692716241e+01 6.739104440895639314e+00 1.292551083851220284e+01 1.272751384099336036e+01 4.511317585355061510e+01 2.787399139378167945e+01 4.090518318021599953e+01 2.792707766094320121e+01 1.135684635436343193e+01 6.779756089541334241e+00 1.293278431896121461e+01 1.286769748329905738e+01
1.400000000000000000e+01 1.193165441417789907e+01 6.922982773201244555e+00 1.284744933492622465e+01 1.298812353066612957e+01 4.288085854875050984e+01 2.848801528300047892e+01 4.016437871100195878e+01 2.876150219639910333e+01 1.193536983759550552e+01 6.959524789348973783e+00 1.285593043774796129e+01 1.311037743379099219e+01
1.500000000000000000e+01 1.207538788473178926e+01 6.973882882480454626e+00 1.301646332043272913e+01 1.306139304843222781e+01 3.950361965503935124e+01 2.856698165698097114e+01 3.839539907477414715e+01 2.869652651235163177e+01 1.208373349766768534e+01 7.010117738001328647e+00 1.302969604695401884e+01 1.318755406556046239e+01
1.600000000000000000e+01 1.193329142529897879e+01 6.936010813071663783e+00 1.282037113763577452e+01 1.278053223723144072e+01 4.268703112346963735e+01 2.830816757709614606e+01 3.950343593525643371e+01 2.830450315578344700e+01 1.193717786941737025e+01 6.974197905294178490e+00 1.283018935787940507e+01 1.291041010208365591e+01
1.700000000000000000e+01 1.169232565092683984e+01 6.933021342645617757e+00 1.285521604190675404e+01 1.272792339835684849e+01 4.514582232343072832e+01 2.898215959809533970e+01 4.083686238745360697e+01 2.892553368072569597e+01 1.169441969897464695e+01 6.965686527166514708e+00 1.286249196489575475e+01 1.283899048166703238e+01
1.800000000000000000e+01 1.156856553007171939e+01 6.897490931577317852e+00 1.272936066725880977e+01 1.251721210169200305e+01 4.318559141688726299e+01 2.795517263718629053e+01 3.977663292485147650e+01 2.791568978767937992e+01 1.157176794169821221e+01 6.938616091995903012e+00 1.273839783359777833e+01 1.265136322954589687e+01
1.900000000000000000e+01 1.159855282256218878e+01 6.869800635710974213e+00 1.277291548385598041e+01 1.250548080909811333e+01 4.281405522995822821e+01 2.854692755480101596e+01 3.948058787361101452e+01 2.836726150636028265e+01 1.160206396419065378e+01 6.905482764936419215e+00 1.278268349286333105e+01 1.262590466247607246e+01
2.000000000000000000e+01 1.190232082147832493e+01 7.103518075599749793e+00 1.276686375877540414e+01 1.264317987211526884e+01 4.354578579472544675e+01 2.924563940678819307e+01 3.979881509499153935e+01 2.867633476901834655e+01 1.190548845751318474e+01 7.135283009679477928e+00 1.277592894775271404e+01 1.275869876013807414e+01
2.100000000000000000e+01 1.196266657301566028e+01 7.136539664851903275e+00 1.292644947535658062e+01 1.281321469146824654e+01 4.243410754698623322e+01 3.004870203558746056e+01 4.003489181745373315e+01 2.978608207406163899e+01 1.196681246084878580e+01 7.163100046769344864e+00 1.293534012986292048e+01 1.290585796259123441e+01
2.200000000000000000e+01 1.178797309208839295e+01 7.073267283991579113e+00 1.281242132337863815e+01 1.276343436534237163e+01 4.494628431830101079e+01 2.933398031963509212e+01 4.044397392344899345e+01 2.902033865595964812e+01 1.179021135594256720e+01 7.104209598971163331e+00 1.282031240698215058e+01 1.287293350523358271e+01
2.300000000000000000e+01 1.161193454744372922e+01 6.979372445176257322e+00 1.284237475323517685e+01 1.249346253326461387e+01 4.349269956870465847e+01 2.920014380892970962e+01 3.959145698858870333e+01 2.898287929153620013e+01 1.161494626273499087e+01 7.010712878120655134e+00 1.285204228267649285e+01 1.259752202298808399e+01
2.400000000000000000e+01 1.165941616576429851e+01 6.967855286120709479e+00 1.263751382371990140e+01 1.225806460380721674e+01 4.381579781434400189e+01 2.870608589839551783e+01 3.981126575066716811e+01 2.829230641590109485e+01 1.166224065157856771e+01 7.002904152118358816e+00 1.264630085114775149e+01 1.237409953040898003e+01
2.500000000000000000e+01 1.173608377856169405e+01 7.074539668802158232e+00 1.286701250371464411e+01 1.240310693009921650e+01 4.475162788657793556e+01 2.904065015142456829e+01 3.985399840623379220e+01 2.840163031677295535e+01 1.173839858890595522e+01 7.107657776543588213e+00 1.287616165131051993e+01 1.251989889616181273e+01
2.600000000000000000e+01 1.164806477283077335e+01 7.085682545450992187e+00 1.282127680198947850e+01 1.237502904993143638e+01 4.521861708154762738e+01 2.890371390683342412e+01 4.087039770481358403e+01 2.814219304506406871e+01 1.165010444645265508e+01 7.119938050837786747e+00 1.282844323861544744e+01 1.249833605020705996e+01
2.700000000000000000e+01 1.150762671876037047e+01 7.087229463427958898e+00 1.278265203647421622e+01 1.241324384674349623e+01 4.392844784544258374e+01 2.985327929882572207e+01 3.959430444440340580e+01 2.944282295805518146e+01 1.151029034680259144e+01 7.114751248249747917e+00 1.279218765596264973e+01 1.250510766961785691e+01
2.800000000000000000e+01 1.174375048590125026e+01 7.130973000702988784e+00 1.283069100147645969e+01 1.239837944241664935e+01 4.393025731043253757e+01 2.931323179069275753e+01 3.958670476138281913e+01 2.891681930334077322e+01 1.174655199678100281e+01 7.162412777271872422e+00 1.284034438114204235e+01 1.250185894433831635e+01
2.900000000000000000e+01 1.151000905333390634e+01 7.108645754728896371e+00 1.269178643825456909e+01 1.239705102635080536e+01 4.452190843883450810e+01 2.983513707862818976e+01 3.993087246780658006e+01 2.892653215369435316e+01 1.151233358423293751e+01 7.136397638869920179e+00 1.270043659963972260e+01 1.250026667302891425e+01
3.000000000000000000e+01 1.167887534900469859e+01 7.071067060638450918e+00 1.269256821329760854e+01 1.226060915535950002e+01 4.413659778337871842e+01 2.969018241778809397e+01 3.989828804581914312e+01 2.882154714205267254e+01 1.168150969640421977e+01 7.099555320595026586e+00 1.270128506866107543e+01 1.236324795613707117e+01
3.100000000000000000e+01 1.179565407227551255e+01 7.176912153735228728e+00 1.275060794479755089e+01 1.233542265728362786e+01 4.274950997501693450e+01 2.996098342497196398e+01 3.959462945345059381e+01 2.908009191702966589e+01 1.179937262530330599e+01 7.204228388657939242e+00 1.276007619212041710e+01 1.243367356125214584e+01
3.200000000000000000e+01 1.181233108976073254e+01 7.101405867040243791e+00 1.280518381923493720e+01 1.238913010711852181e+01 4.234648230792329571e+01 2.992109361513946197e+01 3.919991369290612226e+01 2.954891285465471640e+01 1.181642612610345111e+01 7.128574673354231450e+00 1.281567856856792531e+01 1.247828231824407297e+01
3.300000000000000000e+01 1.168489866081044326e+01 7.107309837830303678e+00 1.265395804545006087e+01 1.232753032836345142e+01 4.313560064397198346e+01 3.018084093157602155e+01 3.934527824023762577e+01 2.949419134511013141e+01 1.168822040987726396e+01 7.132927419946170744e+00 1.266377658210992152e+01 1.241660879924205041e+01
3.400000000000000000e+01 1.182795659205112671e+01 7.151347345411821266e+00 1.285584121413245029e+01 1.251303500861125251e+01 4.728099152053432874e+01 3.116880227092184441e+01 4.181524890920889703e+01 3.038801558795293900e+01 1.182927530826942508e+01 7.171918745461667299e+00 1.286164942983113235e+01 1.258843034264557303e+01
3.500000000000000000e+01 1.150389146163215415e+01 7.057780871673708489e+00 1.254049107855683509e+01 1.198719336935420365e+01 4.426687678175515117e+01 2.874295751315948166e+01 4.005861683516097571e+01 2.782685550225505722e+01 1.150635337664563274e+01 7.093140499592882620e+00 1.254861715122978616e+01 1.210904439179725500e+01
3.600000000000000000e+01 1.188333215753112526e+01 7.095578100380234510e+00 1.263400966814849191e+01 1.225068433114018163e+01 4.006834106760200598e+01 2.935232380302923616e+01 3.808952507346323557e+01 2.884881321453957526e+01 1.189036070657169475e+01 7.126522826993484827e+00 1.264706762223642933e+01 1.235245165727158856e+01
3.700000000000000000e+01 1.162869288719472216e+01 7.069164767972440089e+00 1.253298046820821021e+01 1.219200312023486177e+01 4.291867855273877552e+01 3.005421686556657335e+01 3.932940749455011087e+01 2.908956532861756017e+01 1.163214275969664513e+01 7.095348153985876039e+00 1.254257792032104746e+01 1.228699577397819809e+01
3.800000000000000000e+01 1.174943182709353806e+01 7.115388907186794398e+00 1.248043797083669659e+01 1.204839260313020510e+01 4.201953563831312977e+01 3.017586602591903144e+01 3.897812131014580928e+01 2.897505064309842027e+01 1.175378759759661307e+01 7.141076002212366269e+00 1.249072618291506842e+01 1.214292345933836970e+01
3.900000000000000000e+01 1.184697476267152894e+01 7.226360983531990634e+00 1.258277975208051558e+01 1.217990830872121855e+01 4.340186255319797226e+01 3.059004243750884200e+01 4.012997306494796135e+01 2.950995272269604186e+01 1.185021020195889818e+01 7.250214626759516001e+00 1.259084744921432808e+01 1.226583106119194078e+01
4.000000000000000000e+01 1.176537532741784275e+01 7.161415587226192869e+00 1.262999907243928455e+01 1.206781377291751234e+01 4.230992418344651895e+01 2.980680699646079646e+01 3.931023295113460847e+01 2.857795056609988649e+01 1.176946331096973886e+01 7.189636280878499264e+00 1.263984553086216067e+01 1.217193444778699174e+01


==> plot_gamma_dist.dat <==
# x alpha_0.5_beta_1.0 alpha_1.0_beta_1.0 alpha_1.0_beta_0.5 alpha_1.5_beta_0.25 alpha_3.0_beta_1.0 alpha_3.0_beta_0.5
0.000000000000000000e+00 inf 1.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.501501501501501488e-02 4.535667815518726442e+00 9.850971482435445514e-01 4.962603017176430709e-01 1.721859548061975206e-02 1.110454089498895955e-04 1.398527755564242596e-05
3.003003003003002977e-02 3.159405021508884470e+00 9.704163914775639777e-01 4.925485741217722757e-01 2.425953579955305792e-02 4.375620627282977718e-04 5.552270447494479777e-05
4.504504504504504292e-02 2.541199354685545142e+00 9.559544198533395098e-01 4.888646080085312096e-01 2.960042055703936484e-02 9.698425653897200160e-04 1.239917133371203019e-04
6.006006006006005954e-02 2.167945847615833976e+00 9.417079728483368495e-01 4.852081957387819888e-01 3.405156017656701256e-02 1.698469591841095640e-03 2.187810313641488859e-04
7.507507507507507616e-02 1.910172046219013264e+00 9.276738385311058543e-01 4.815791312264023905e-01 3.792816111897316655e-02 2.614308673907877936e-03 3.392885644839676337e-04
9.009009009009008584e-02 1.717753824085598291e+00 9.138488528371349062e-01 4.779772099266697549e-01 4.139254939188882071e-02 3.708501147784817702e-03 4.849212826948600080e-04
1.051051051051051094e-01 1.566630549412552753e+00 9.002298988554962023e-01 4.744022288247327079e-01 4.454155102500939600e-02 4.972457259502669792e-03 6.550951067174129710e-04
1.201201201201201191e-01 1.443609327276888843e+00 8.868139061261238743e-01 4.708539864241684247e-01 4.743851383646973535e-02 6.397849425108882715e-03 8.492347959205478200e-04
1.351351351351351426e-01 1.340764430790234885e+00 8.735978499475630654e-01 4.673322827356256592e-01 5.012762187784472467e-02 7.976605642326181286e-03 1.066773837508276515e-03
1.501501501501501523e-01 1.253004978538961867e+00 8.605787506950363097e-01 4.638369192655529272e-01 5.264117957595784020e-02 9.700903050517146325e-03 1.307154336953938968e-03
1.651651651651651620e-01 1.176889032970329874e+00 8.477536731486725596e-01 4.603676990050107332e-01 5.500367665507242126e-02 1.156316163584636576e-02 1.569826909668855294e-03
1.801801801801801717e-01 1.109993146270713327e+00 8.351197258317473171e-01 4.569244264185674531e-01 5.723421970012487758e-02 1.355603807859341765e-02 1.854250573892408851e-03
1.951951951951951814e-01 1.050553819144461665e+00 8.226740603587850975e-01 4.535069074332785388e-01 5.934806789461356813e-02 1.567241973963092588e-02 2.159892644790738659e-03
2.102102102102102188e-01 9.972522528174728729e-01 8.104138707933769004e-01 4.501149494277481011e-01 6.135764635901877484e-02 1.790541878314147115e-02 2.486228629751334896e-03
2.252252252252252285e-01 9.490792452301486382e-01 7.983363930155679133e-01 4.467483612212718169e-01 6.327323933295332659e-02 2.024836643270554529e-02 2.832742124860957583e-03
2.402402402402402382e-01 9.052471709395051302e-01 7.864389040986735635e-01 4.434069530630619371e-01 6.510347890738238386e-02 2.269480735795034038e-02 3.198924712554441357e-03
2.552552552552552756e-01 8.651307897691353777e-01 7.747187216953818067e-01 4.400905366215518422e-01 6.685569859240633739e-02 2.523849418900492997e-02 3.584275860422034884e-03
2.702702702702702853e-01 8.282263409064311022e-01 7.631732034330048764e-01 4.367989249737815327e-01 6.853619484011629071e-02 2.787338215606300143e-02 3.988302821163090643e-03
2.852852852852852950e-01 7.941225941030136681e-01 7.517997463177436002e-01 4.335319325948619462e-01 7.015042425991085961e-02 3.059362385140833307e-02 4.410520533674019278e-03
3.003003003003003046e-01 7.624799307088269140e-01 7.405957861478295046e-01 4.302893753475181549e-01 7.170315488810109772e-02 3.339356411131082919e-02 4.850451525258573163e-03
3.153153153153153143e-01 7.330149451185158371e-01 7.295587969354128122e-01 4.270710704717110562e-01 7.319858397653174198e-02 3.626773501525366178e-02 5.307625814948522570e-03
3.303303303303303240e-01 7.054889212876690463e-01 7.186862903370664357e-01 4.238768365743362798e-01 7.464043095184384746e-02 3.921085100000227391e-02 5.781580817923182881e-03
3.453453453453453337e-01 6.796990804807768738e-01 7.079758150927761839e-01 4.207064936190004212e-01 7.603201167034175090e-02 4.221780408607691409e-02 6.271861251015971132e-03
3.603603603603603434e-01 6.554718443183502607e-01 6.974249564732928341e-01 4.175598629158736586e-01 7.737629838223414325e-02 4.528365921423863766e-02 6.778019039296708827e-03
3.753753753753753530e-01 6.326575857630926114e-01 6.870313357357189510e-01 4.144367671116183094e-01 7.867596863715516087e-02 4.840364968964733228e-02 7.299613223718130761e-03
3.903903903903903627e-01 6.111264939156303422e-01 6.767926095872099923e-01 4.113370301793925488e-01 7.993344553201237046e-02 5.157317273139738062e-02 7.836209869815462942e-03
4.054054054054054279e-01 5.907652831105085767e-01 6.667064696566671333e-01 4.082604774089292343e-01 8.115093110864146642e-02 5.478778512518267529e-02 8.387381977447870215e-03
4.204204204204204376e-01 5.714745494358434152e-01 6.567706419743041257e-01 4.052069353966884502e-01 8.233043427843746154e-02 5.804319897688842156e-02 8.952709391570735573e-03
4.354354354354354473e-01 5.531666290015588849e-01 6.469828864589690642e-01 4.021762320360842136e-01 8.347379433495971668e-02 6.133527756495154443e-02 9.531778714027846697e-03
4.504504504504504570e-01 5.357638488854229442e-01 6.373409964131073746e-01 3.991681965077839567e-01 8.458270088031256961e-02 6.466003128937457267e-02 1.012418321635277264e-02
4.654654654654654666e-01 5.191970881957777006e-01 6.278427980252512253e-01 3.961826592700806171e-01 8.565871081413975463e-02 6.801361371532188560e-02 1.072952275356853051e-02
4.804804804804804763e-01 5.034045861202618433e-01 6.184861498799227864e-01 3.932194520493367818e-01 8.670326289951282850e-02 7.139231770926793286e-02 1.134740367897517019e-02
4.954954954954954860e-01 4.883309482306794069e-01 6.092689424748414240e-01 3.902784078305003290e-01 8.771769031667168981e-02 7.479257166570874027e-02 1.197743875991461038e-02
5.105105105105105512e-01 4.739263130984180394e-01 6.001890977453264719e-01 3.873593608476909034e-01 8.870323153551290529e-02 7.821093582248886400e-02 1.261924709450246498e-02
5.255255255255255609e-01 4.601456494290929178e-01 5.912445685957871122e-01 3.844621465748569444e-01 8.966103977515349488e-02 8.164409866283393880e-02 1.327245402931647236e-02
5.405405405405405705e-01 4.469481601466942511e-01 5.824333384381946699e-01 3.815866017165024382e-01 9.059219126961047530e-02 8.508887340221982232e-02 1.393669107803150072e-02
5.555555555555555802e-01 4.342967746448799238e-01 5.737534207374327400e-01 3.787325641984832236e-01 9.149769251952111215e-02 8.854219455824580143e-02 1.461159584099086702e-02
5.705705705705705899e-01 4.221577141361972374e-01 5.652028585634236713e-01 3.758998731588718001e-01 9.237848667856751739e-02 9.200111460171700450e-02 1.529681192570416653e-02
5.855855855855855996e-01 4.105001179316248305e-01 5.567797241499280458e-01 3.730883689388909685e-01 9.323545919811988825e-02 9.546280068717823142e-02 1.599198886826165220e-02
6.006006006006006093e-01 3.992957207663031527e-01 5.484821184599215638e-01 3.702978930739147523e-01 9.406944283325539835e-02 9.892453146117678731e-02 1.669678205565541459e-02
6.156156156156156189e-01 3.885185730963705009e-01 5.403081707574467485e-01 3.675282882845369303e-01 9.488122209673180429e-02 1.023836939465668366e-01 1.741085264899772111e-02
6.306306306306306286e-01 3.781447977340625100e-01 5.322560381858468803e-01 3.647793984677064061e-01 9.567153723392304854e-02 1.058377805012032241e-01 1.813386750762683089e-02
6.456456456456456383e-01 3.681523773449362213e-01 5.243239053522849025e-01 3.620510686879286344e-01 9.644108778055117404e-02 1.092843858494051551e-01 1.886549911409100486e-02
6.606606606606606480e-01 3.585209682640358442e-01 5.165099839184540409e-01 3.593431451685332179e-01 9.719053575580800797e-02 1.127212041846043095e-01 1.960542550000113696e-02
6.756756756756756577e-01 3.492317368443759174e-01 5.088125121973882115e-01 3.566554752830061736e-01 9.792050853577792535e-02 1.161460263416243949e-01 2.035333017274277775e-02
6.906906906906906674e-01 3.402672151677729184e-01 5.012297547562808431e-01 3.539879075463880920e-01 9.863160144566046617e-02 1.195567370370697463e-01 2.110890204303845705e-02
7.057057057057056770e-01 3.316111734531399513e-01 4.937600020252234656e-01 3.513402916067354109e-01 9.932438010391358985e-02 1.229513121763338296e-01 2.187183535335105941e-02
7.207207207207206867e-01 3.232485069129835131e-01 4.864015699117744673e-01 3.487124782366464171e-01 9.999938254691108364e-02 1.263278162257672199e-01 2.264182960711931883e-02
7.357357357357356964e-01 3.151651351523738764e-01 4.791527994212720909e-01 3.461043193248504179e-01 1.006571211588804804e-01 1.296843996485758377e-01 2.341858949881655064e-02
7.507507507507507061e-01 3.073479124898130244e-01 4.720120562828062361e-01 3.435156678678594755e-01 1.012980844286410220e-01 1.330192964030489644e-01 2.420182484482366614e-02
7.657657657657657158e-01 2.997845478170771405e-01 4.649777305807638594e-01 3.409463779616832557e-01 1.019227385518971379e-01 1.363308215017457192e-01 2.499125051510795587e-02
7.807807807807807254e-01 2.924635328139534307e-01 4.580482363918657041e-01 3.383963047936049962e-01 1.025315288954804782e-01 1.396173686302974726e-01 2.578658636569869031e-02
7.957957957957957351e-01 2.853740775007752029e-01 4.512220114276118688e-01 3.358653046340198678e-01 1.031248813379094381e-01 1.428774078245093893e-01 2.658755717195127391e-02
8.108108108108108558e-01 2.785060522523963300e-01 4.444975166820565038e-01 3.333532348283335667e-01 1.037032034988937673e-01 1.461094832044743941e-01 2.739389256259133765e-02
8.258258258258258655e-01 2.718499355162681819e-01 4.378732360848312521e-01 3.308599537889223008e-01 1.042668858689112105e-01 1.493122107644372365e-01 2.820532695453026317e-02
8.408408408408408752e-01 2.653967665782693830e-01 4.313476761593395548e-01 3.283853209871520629e-01 1.048163028486833320e-01 1.524842762171731703e-01 2.902159948844421078e-02
8.558558558558558849e-01 2.591381028058993841e-01 4.249193656860453805e-01 3.259291969454582993e-01 1.053518137072520650e-01 1.556244328916711328e-01 2.984245396510796372e-02
8.708708708708708945e-01 2.530659808718398462e-01 4.185868553707792206e-01 3.234914432294845321e-01 1.058737634663781679e-01 1.587314996829375657e-01 3.066763878247577221e-02
8.858858858858859042e-01 2.471728815237306531e-01 4.123487175179876285e-01 3.210719224402796002e-01 1.063824837181286814e-01 1.618043590527593889e-01 3.149690687350113066e-02
9.009009009009009139e-01 2.414516975199764992e-01 4.062035457088525314e-01 3.186704982065536873e-01 1.068782933817735009e-01 1.648419550802908140e-01 3.233001564468728634e-02
9.159159159159159236e-01 2.358957043978695267e-01 4.001499544842069267e-01 3.162870351769919153e-01 1.073614994054566119e-01 1.678432915613512488e-01 3.316672691536094730e-02
9.309309309309309333e-01 2.304985337804322243e-01 3.941865790321764096e-01 3.139213990126256126e-01 1.078323974175329630e-01 1.708074301553452468e-01 3.400680685766094280e-02
9.459459459459459429e-01 2.252541489631113558e-01 3.883120748804755884e-01 3.115734563792604273e-01 1.082912723319556930e-01 1.737334885787372718e-01 3.485002593723465769e-02
9.609609609609609526e-01 2.201568225515838639e-01 3.825251175932902759e-01 3.092430749399613932e-01 1.087383989116522537e-01 1.766206388440373920e-01 3.569615885463396643e-02
9.759759759759759623e-01 2.152011159481420355e-01 3.768244024726767893e-01 3.069301233475938973e-01 1.091740422934329158e-01 1.794681055432752192e-01 3.654498448740362004e-02
9.909909909909909720e-01 2.103818605069706915e-01 3.712086442644115802e-01 3.046344712374207120e-01 1.095984584776261705e-01 1.822751641749606466e-01 3.739628583285437013e-02
1.006006006006006093e+00 2.056941401985878382e-01 3.656765768682241902e-01 3.023559892197540955e-01 1.100118947853248458e-01 1.850411395135517223e-01 3.824984995151334971e-02
1.021021021021021102e+00 2.011332756411982614e-01 3.602269530523489749e-01 3.000945488726632360e-01 1.104145902858506278e-01 1.877654040204688735e-01 3.910546791124443200e-02
1.036036036036036112e+00 1.966948093720406465e-01 3.548585441723302036e-01 2.978500227347356533e-01 1.108067761967994891e-01 1.904473762957173688e-01 3.996293473203148955e-02
1.051051051051051122e+00 1.923744922452938211e-01 3.495701398940183613e-01 2.956222842978935561e-01 1.111886762588107092e-01 1.930865195691965075e-01 4.082204933141696940e-02
1.066066066066066131e+00 1.881682708549800576e-01 3.443605479206944264e-01 2.934112080002630463e-01 1.115605070870058918e-01 1.956823402307961979e-01 4.168261447058900504e-02
1.081081081081081141e+00 1.840722758917874846e-01 3.392285937242605631e-01 2.912166692190973349e-01 1.119224785008690604e-01 1.982343863983991594e-01 4.254443670110991116e-02
1.096096096096096151e+00 1.800828113520009655e-01 3.341731202804370526e-01 2.890385442637525837e-01 1.122747938341813884e-01 2.007422465229248831e-01 4.340732631227899735e-02
1.111111111111111160e+00 1.761963445249408733e-01 3.291929878079055682e-01 2.868767103687163700e-01 1.126176502264819163e-01 2.032055480295713312e-01 4.427109727912290071e-02
1.126126126126126170e+00 1.724094966925951711e-01 3.242870735113397296e-01 2.847310456866882222e-01 1.129512388973994835e-01 2.056239559944275652e-01 4.513556721100665803e-02
1.141141141141141180e+00 1.687190344816047460e-01 3.194542713282654822e-01 2.826014292817118356e-01 1.132757454050845325e-01 2.079971718556463123e-01 4.600055730085850225e-02
1.156156156156156189e+00 1.651218618135290306e-01 3.146934916796938486e-01 2.804877411223589689e-01 1.135913498898678542e-01 2.103249321583864073e-01 4.686589227500209676e-02
1.171171171171171199e+00 1.616150124044597736e-01 3.100036612244699841e-01 2.783898620749640229e-01 1.138982273041781040e-01 2.126070073327466503e-01 4.773140034358911571e-02
1.186186186186186209e+00 1.581956427696437906e-01 3.053837226172833041e-01 2.763076738969094115e-01 1.141965476296659954e-01 2.148432005039346837e-01 4.859691315162605052e-02
1.201201201201201219e+00 1.548610256928828477e-01 3.008326342702834499e-01 2.742410592299607819e-01 1.144864760824064326e-01 2.170333463339255975e-01 4.946226573058839365e-02
1.216216216216216228e+00 1.516085441241600551e-01 2.963493701182494111e-01 2.721899015936527499e-01 1.147681733069794152e-01 2.191773098938842590e-01 5.032729645061602419e-02
1.231231231231231238e+00 1.484356854722432006e-01 2.919329193872582384e-01 2.701540853787233742e-01 1.150417955601682196e-01 2.212749855666391874e-01 5.119184697328341832e-02
1.246246246246246248e+00 1.453400362619818864e-01 2.875822863668006657e-01 2.681334958405983127e-01 1.153074948849548975e-01 2.233262959785111412e-01 5.205576220493809275e-02
1.261261261261261257e+00 1.423192771286844183e-01 2.832964901852937367e-01 2.661280190929234402e-01 1.155654192754416859e-01 2.253311909598147977e-01 5.291889025060161206e-02
1.276276276276276267e+00 1.393711781243633097e-01 2.790745645889381454e-01 2.641375421011457614e-01 1.158157128332777813e-01 2.272896465333664739e-01 5.378108236842636669e-02
1.291291291291291277e+00 1.364935943128085805e-01 2.749155577238718839e-01 2.621619526761424512e-01 1.160585159161289237e-01 2.292016639303443570e-01 5.464219292470257755e-02
1.306306306306306286e+00 1.336844616324046053e-01 2.708185319215697384e-01 2.602011394678978573e-01 1.162939652786858374e-01 2.310672686328627268e-01 5.550207934940906696e-02
1.321321321321321296e+00 1.309417930073789316e-01 2.667825634874416707e-01 2.582549919592270204e-01 1.165221942066720501e-01 2.328865094426350035e-01 5.636060209230215473e-02
1.336336336336336306e+00 1.282636746897736491e-01 2.628067424925811801e-01 2.563234004595469906e-01 1.167433326442778724e-01 2.346594575751129175e-01 5.721762457953651765e-02
1.351351351351351315e+00 1.256482628158853143e-01 2.588901725686172939e-01 2.544062560986941057e-01 1.169575073154166811e-01 2.363862057785037218e-01 5.807301317081219744e-02
1.366366366366366325e+00 1.230937801622361966e-01 2.550319707056240559e-01 2.525034508207877892e-01 1.171648418391714186e-01 2.380668674770798077e-01 5.892663711704225482e-02
1.381381381381381335e+00 1.205985130873400007e-01 2.512312670530414405e-01 2.506148773781404215e-01 1.173654568397737852e-01 2.397015759382065125e-01 5.977836851853487316e-02
1.396396396396396344e+00 1.181608086466148788e-01 2.474872047235635031e-01 2.487404293252121756e-01 1.175594700514344115e-01 2.412904834625278772e-01 6.062808228368457564e-02
1.411411411411411354e+00 1.157790718687878723e-01 2.437989395999486941e-01 2.468800010126117328e-01 1.177469964183206208e-01 2.428337605967618995e-01 6.147565608816691479e-02
1.426426426426426364e+00 1.134517631830421619e-01 2.401656401447096190e-01 2.450334875811414626e-01 1.179281481899582124e-01 2.443315953685672171e-01 6.232097033463084718e-02
1.441441441441441373e+00 1.111773959869807177e-01 2.365864872126388074e-01 2.432007849558872337e-01 1.181030350123153383e-01 2.457841925429572749e-01 6.316390811288360996e-02
1.456456456456456383e+00 1.089545343462370586e-01 2.330606738661283039e-01 2.413817898403524398e-01 1.182717640148089749e-01 2.471917728997467256e-01 6.400435516056247887e-02
1.471471471471471393e+00 1.067817908172512403e-01 2.295874051932418058e-01 2.395763997106360454e-01 1.184344398934590453e-01 2.485545725315286003e-01 6.484219982428791884e-02
1.486486486486486402e+00 1.046578243853603096e-01 2.261658981284976333e-01 2.377845128096537919e-01 1.185911649904004828e-01 2.498728421616893125e-01 6.567733302129315220e-02
1.501501501501501412e+00 1.025813385109313886e-01 2.227953812763230346e-01 2.360060281414031180e-01 1.187420393699498006e-01 2.511468464819808788e-01 6.650964820152448220e-02
1.516516516516516422e+00 1.005510792767935757e-01 2.194750947371390537e-01 2.342408454652705474e-01 1.188871608914104788e-01 2.523768635091798163e-01 6.733904131020730655e-02
1.531531531531531432e+00 9.856583363071341752e-02 2.162042899360374359e-01 2.324888652903819297e-01 1.190266252787898493e-01 2.535631839603717519e-01 6.816541075087285961e-02
1.546546546546546441e+00 9.662442771710248735e-02 2.129822294540109628e-01 2.307499888699948432e-01 1.191605261875888222e-01 2.547061106464124092e-01 6.898865734884024326e-02
1.561561561561561451e+00 9.472572529255961216e-02 2.098081868616984702e-01 2.290241181959328520e-01 1.192889552688167071e-01 2.558059578831230474e-01 6.980868431514873629e-02
1.576576576576576461e+00 9.286862622022447333e-02 2.066814465556078839e-01 2.273111559930615644e-01 1.194120022303733764e-01 2.568630509197910028e-01 7.062539721093569201e-02
1.591591591591591470e+00 9.105206503827030506e-02 2.036013035967798868e-01 2.256110057138059344e-01 1.195297548959324413e-01 2.578777253845533357e-01 7.143870391225469463e-02
1.606606606606606702e+00 8.927500959818224224e-02 2.005670635518559675e-01 2.239235715327084486e-01 1.196422992614514791e-01 2.588503267462506363e-01 7.224851457532925625e-02
1.621621621621621712e+00 8.753645976876427148e-02 1.975780423365150751e-01 2.222487583410282519e-01 1.197497195494274108e-01 2.597812097923500319e-01 7.305474160223719704e-02
1.636636636636636721e+00 8.583544620209059006e-02 1.946335660612433238e-01 2.205864717413804355e-01 1.198520982610086771e-01 2.606707381225406017e-01 7.385729960702090702e-02
1.651651651651651731e+00 8.417102915787004480e-02 1.917329708794023313e-01 2.189366180424156261e-01 1.199495162260684200e-01 2.615192836576180069e-01 7.465610538221861825e-02
1.666666666666666741e+00 8.254229738292440111e-02 1.888756028375618290e-01 2.172991042535390993e-01 1.200420526513379937e-01 2.623272261632803581e-01 7.545107786581220499e-02
1.681681681681681750e+00 8.094836704269826877e-02 1.860608177280624886e-01 2.156738380796697774e-01 1.201297851666938005e-01 2.630949527884658967e-01 7.624213810858658513e-02
1.696696696696696760e+00 7.938838070191718554e-02 1.832879809437762963e-01 2.140607279160380572e-01 1.202127898696848524e-01 2.638228576178746621e-01 7.702920924189647633e-02
1.711711711711711770e+00 7.786150635169644674e-02 1.805564673350311677e-01 2.124596828430226902e-01 1.202911413683845077e-01 2.645113412383177653e-01 7.781221644583556640e-02
1.726726726726726779e+00 7.636693648057434058e-02 1.778656610686679129e-01 2.108706126210264098e-01 1.203649128226441239e-01 2.651608103185542631e-01 7.859108691780389289e-02
1.741741741741741789e+00 7.490388718710287719e-02 1.752149554891976047e-01 2.092934276853896103e-01 1.204341759838228609e-01 2.657716772022746810e-01 7.936574984146878287e-02
1.756756756756756799e+00 7.347159733177739682e-02 1.726037529820281802e-01 2.077280391413423022e-01 1.204990012330632992e-01 2.663443595139040054e-01 8.013613635611498143e-02
1.771771771771771808e+00 7.206932772622295924e-02 1.700314648387291627e-01 2.061743587589938143e-01 1.205594576181791139e-01 2.668792797769012903e-01 8.090217952637969445e-02
1.786786786786786818e+00 7.069636035768477045e-02 1.674975111243046100e-01 2.046322989683597160e-01 1.206156128892170720e-01 2.673768650442422401e-01 8.166381431236817423e-02
1.801801801801801828e+00 6.935199764698686542e-02 1.650013205464438693e-01 2.031017728544262657e-01 1.206675335327529047e-01 2.678375465407740186e-01 8.242097754014540700e-02
1.816816816816816837e+00 6.803556173823584186e-02 1.625423303267208297e-01 2.015826941522515792e-01 1.207152848049765914e-01 2.682617593171458537e-01 8.317360787259996113e-02
1.831831831831831847e+00 6.674639381864780341e-02 1.601199860737128888e-01 2.000749772421034633e-01 1.207589307636206255e-01 2.686499419150167323e-01 8.392164578067562442e-02
1.846846846846846857e+00 6.548385346697456477e-02 1.577337416580106288e-01 1.985785371446336933e-01 1.207985342987813460e-01 2.690025360432553581e-01 8.466503351496663943e-02
1.861861861861861867e+00 6.424731802909325329e-02 1.553830590890902807e-01 1.970932895160882048e-01 1.208341571626809913e-01 2.693199862648518184e-01 8.540371507767262338e-02
1.876876876876876876e+00 6.303618201940799914e-02 1.530674083940209984e-01 1.956191506435534244e-01 1.208658599984161891e-01 2.696027396942639043e-01 8.613763619490893975e-02
1.891891891891891886e+00 6.184985654679049649e-02 1.507862674979801032e-01 1.941560374402377942e-01 1.208937023677352646e-01 2.698512457049315194e-01 8.686674428936863590e-02
1.906906906906906896e+00 6.068776876385886809e-02 1.485391221065484602e-01 1.927038674407888230e-01 1.209177427778857089e-01 2.700659556466962763e-01 8.759098845333179728e-02
1.921921921921921905e+00 5.954936133846252394e-02 1.463254655897605339e-01 1.912625587966451379e-01 1.209380387075704028e-01 2.702473225728698192e-01 8.831031942201869600e-02
1.936936936936936915e+00 5.843409194630549280e-02 1.441447988678820069e-01 1.898320302714231189e-01 1.209546466320493979e-01 2.703958009767001847e-01 8.902468954728240402e-02
1.951951951951951925e+00 5.734143278369864538e-02 1.419966302988898976e-01 1.884122012363383947e-01 1.209676220474224240e-01 2.705118465369917846e-01 8.973405277163760962e-02
1.966966966966966934e+00 5.627087009948909813e-02 1.398804755676293365e-01 1.870029916656611446e-01 1.209770194941253985e-01 2.705959158726391478e-01 9.043836460262093258e-02
1.981981981981981944e+00 5.522190374526624035e-02 1.377958575766224658e-01 1.856043221322057901e-01 1.209828925796728044e-01 2.706484663058407736e-01 9.113758208748032330e-02
1.996996996996996954e+00 5.419404674299362068e-02 1.357423063385043982e-01 1.842161138028541312e-01 1.209852940006758970e-01 2.706699556337649470e-01 9.183166378818816145e-02
2.012012012012012185e+00 5.318682486926148284e-02 1.337193588700622826e-01 1.828382884341120951e-01 1.209842755641657441e-01 2.706608419084444161e-01 9.252056975677586115e-02
2.027027027027027195e+00 5.219977625539890670e-02 1.317265590878534953e-01 1.814707683676998473e-01 1.209798882082484817e-01 2.706215832246808284e-01 9.320426151098537559e-02
2.042042042042042205e+00 5.123245100272380559e-02 1.297634577053792537e-01 1.801134765261744874e-01 1.209721820221187349e-01 2.705526375157471519e-01 9.388270201023443673e-02
2.057057057057057214e+00 5.028441081224850617e-02 1.278296121317908929e-01 1.787663364085859685e-01 1.209612062654562836e-01 2.704544623566792483e-01 9.455585563189175535e-02
2.072072072072072224e+00 4.935522862819367168e-02 1.259245863721056291e-01 1.774292720861651018e-01 1.209470093872297980e-01 2.703275147749529261e-01 9.522368814785868441e-02
2.087087087087087234e+00 4.844448829469732987e-02 1.240479509289091758e-01 1.761022081980441745e-01 1.209296390439299623e-01 2.701722510683493006e-01 9.588616670145404253e-02
2.102102102102102243e+00 4.755178422513725578e-02 1.221992827055235764e-01 1.747850699470091806e-01 1.209091421172541481e-01 2.699891266298125037e-01 9.654325978459825375e-02
2.117117117117117253e+00 4.667672108351542809e-02 1.203781649106179796e-01 1.734777830952842492e-01 1.208855647312627180e-01 2.697785957791120626e-01 9.719493721529375019e-02
2.132132132132132263e+00 4.581891347738027004e-02 1.185841869642408897e-01 1.721802739603472132e-01 1.208589522690272922e-01 2.695411116011229846e-01 9.784117011539809894e-02
2.147147147147147273e+00 4.497798566179015550e-02 1.168169444052530176e-01 1.708924694107767095e-01 1.208293493887892811e-01 2.692771257905450244e-01 9.848193088868635592e-02
2.162162162162162282e+00 4.415357125384553744e-02 1.150760388001394324e-01 1.696142968621302816e-01 1.207968000396470731e-01 2.689870885028826097e-01 9.911719319919957971e-02
2.177177177177177292e+00 4.334531295734132122e-02 1.133610776531808473e-01 1.683456842728533187e-01 1.207613474767889744e-01 2.686714482115141744e-01 9.974693194987614697e-02
2.192192192192192302e+00 4.255286229711266466e-02 1.116716743179634597e-01 1.670865601402185263e-01 1.207230342762883879e-01 2.683306515706821438e-01 1.003711232614624416e-01
2.207207207207207311e+00 4.177587936266901475e-02 1.100074479102076813e-01 1.658368534962959273e-01 1.206819023494769688e-01 2.679651432842390379e-01 1.009897444516999893e-01
2.222222222222222321e+00 4.101403256073021808e-02 1.083680232218958567e-01 1.645964939039527841e-01 1.206379929569110637e-01 2.675753659799898210e-01 1.016027740147856656e-01
2.237237237237237331e+00 4.026699837629789391e-02 1.067530306366798326e-01 1.633654114528836077e-01 1.205913467219453805e-01 2.671617600894733990e-01 1.022101916011019102e-01
2.252252252252252340e+00 3.953446114191244698e-02 1.051621060465490476e-01 1.621435367556698648e-01 1.205420036439283499e-01 2.667247637330296128e-01 1.028119779972137826e-01
2.267267267267267350e+00 3.881611281476275016e-02 1.035948907697406829e-01 1.609308009438689402e-01 1.204900031110319597e-01 2.662648126100038426e-01 1.034081151061296833e-01
2.282282282282282360e+00 3.811165276133186147e-02 1.020510314698730436e-01 1.597271356641327411e-01 1.204353839127289272e-01 2.657823398939420656e-01 1.039985859278231561e-01
2.297297297297297369e+00 3.742078754927619100e-02 1.005301800762841563e-01 1.585324730743548349e-01 1.203781842519295459e-01 2.652777761326344241e-01 1.045833745400121945e-01
2.312312312312312379e+00 3.674323074625034796e-02 9.903199370555752779e-02 1.573467458398469243e-01 1.203184417567894349e-01 2.647515491528694143e-01 1.051624660791932037e-01
2.327327327327327389e+00 3.607870272540304041e-02 9.755613458421737161e-02 1.561698871295434665e-01 1.202561934921998754e-01 2.642040839697605281e-01 1.057358467219269432e-01
2.342342342342342398e+00 3.542693047728179973e-02 9.610226997257596826e-02 1.550018306122349920e-01 1.201914759709711983e-01 2.636358027005168414e-01 1.063035036663733252e-01
2.357357357357357408e+00 3.478764742789672987e-02 9.467007208971581211e-02 1.538425104528295118e-01 1.201243251647195615e-01 2.630471244825237087e-01 1.068654251140722516e-01
2.372372372372372418e+00 3.416059326270454166e-02 9.325921803958983625e-02 1.526918613086416521e-01 1.200547765144669571e-01 2.624384653956119418e-01 1.074216002519673419e-01
2.387387387387387427e+00 3.354551375628499893e-02 9.186938973822286747e-02 1.515498183257100451e-01 1.199828649409642040e-01 2.618102383883897932e-01 1.079720192346703550e-01
2.402402402402402437e+00 3.294216060749206865e-02 9.050027384199810232e-02 1.504163171351417250e-01 1.199086248547456685e-01 2.611628532085184529e-01 1.085166731669627987e-01
2.417417417417417447e+00 3.235029127987185810e-02 8.915156167701218659e-02 1.492912938494842245e-01 1.198320901659247623e-01 2.604967163368135941e-01 1.090555540865325024e-01
2.432432432432432456e+00 3.176966884714865769e-02 8.782294916948318875e-02 1.481746850591247056e-01 1.197532942937384881e-01 2.598122309250598394e-01 1.095886549469421295e-01
2.447447447447447466e+00 3.120006184358880760e-02 8.651413677719566042e-02 1.470664278287159288e-01 1.196722701758492213e-01 2.591097967374256239e-01 1.101159696008270072e-01
2.462462462462462476e+00 3.064124411906090847e-02 8.522482942196740741e-02 1.459664596936291192e-01 1.195890502774113323e-01 2.583898100953696542e-01 1.106374927833195937e-01
2.477477477477477485e+00 3.009299469861847348e-02 8.395473642312262230e-02 1.448747186564331435e-01 1.195036665999104630e-01 2.576526638259333812e-01 1.111532200956979605e-01
2.492492492492492495e+00 2.955509764643850582e-02 8.270357143195652960e-02 1.437911431834003329e-01 1.194161506897822994e-01 2.568987472133162919e-01 1.116631479892555706e-01
2.507507507507507505e+00 2.902734193395703141e-02 8.147105236717666621e-02 1.427156722010381185e-01 1.193265336468178339e-01 2.561284459536327662e-01 1.121672737493899508e-01
2.522522522522522515e+00 2.850952131204896600e-02 8.025690135130621183e-02 1.416482450926468684e-01 1.192348461323620434e-01 2.553421421127509139e-01 1.126655954799073989e-01
2.537537537537537524e+00 2.800143418710622847e-02 7.906084464803522782e-02 1.405888016949031760e-01 1.191411183773121302e-01 2.545402140871202423e-01 1.131581120875416180e-01
2.552552552552552534e+00 2.750288350087455591e-02 7.788261260050541313e-02 1.395372822944690727e-01 1.190453801899215430e-01 2.537230365674916777e-01 1.136448232666832370e-01
2.567567567567567544e+00 2.701367661391463476e-02 7.672193957051463842e-02 1.384936276246263309e-01 1.189476609634156634e-01 2.528909805054399551e-01 1.141257294843181641e-01
2.582582582582582553e+00 2.653362519255922369e-02 7.557856387862751935e-02 1.374577788619359420e-01 1.188479896834253452e-01 2.520444130826001716e-01 1.146008319651721785e-01
2.597597597597597563e+00 2.606254509924322421e-02 7.445222774517853970e-02 1.364296776229227681e-01 1.187463949352429854e-01 2.511836976825302936e-01 1.150701326770592614e-01
2.612612612612612573e+00 2.560025628608835618e-02 7.334267723215429080e-02 1.354092659607848692e-01 1.186429049109072598e-01 2.503091938651155202e-01 1.155336343164313634e-01
2.627627627627627582e+00 2.514658269162918861e-02 7.224966218594193468e-02 1.343964863621273376e-01 1.185375474161212556e-01 2.494212573434325675e-01 1.159913402941271793e-01
2.642642642642642592e+00 2.470135214057193537e-02 7.117293618093085972e-02 1.333912817437208354e-01 1.184303498770088170e-01 2.485202399629938830e-01 1.164432547213175018e-01
2.657657657657657602e+00 2.426439624648154061e-02 7.011225646395477518e-02 1.323935954492840850e-01 1.183213393467144187e-01 2.476064896832912698e-01 1.168893823956451139e-01
2.672672672672672611e+00 2.383555031729685594e-02 6.906738389956187940e-02 1.314033712462905901e-01 1.182105425118503833e-01 2.466803505615658698e-01 1.173297287875564587e-01
2.687687687687687621e+00 2.341465326357782331e-02 6.803808291610051462e-02 1.304205533227992819e-01 1.180979856987966203e-01 2.457421627387270380e-01 1.177643000268233375e-01
2.702702702702702631e+00 2.300154750939219575e-02 6.702412145260844278e-02 1.294450862843086469e-01 1.179836948798567015e-01 2.447922624273500825e-01 1.181931028892518609e-01
2.717717717717717640e+00 2.259607890575305450e-02 6.602527090649355779e-02 1.284769151506346962e-01 1.178676956792746866e-01 2.438309819016803992e-01 1.186161447835770433e-01
2.732732732732732650e+00 2.219809664652186779e-02 6.504130608199427954e-02 1.275159853528120280e-01 1.177500133791163084e-01 2.428586494895772496e-01 1.190334337385399038e-01
2.747747747747747660e+00 2.180745318669500415e-02 6.407200513940806974e-02 1.265622427300180930e-01 1.176306729250189281e-01 2.418755895663272371e-01 1.194449783901462281e-01
2.762762762762762669e+00 2.142400416299503410e-02 6.311714954507662012e-02 1.256156335265207202e-01 1.175096989318134416e-01 2.408821225502658370e-01 1.198507879691032563e-01
2.777777777777777679e+00 2.104760831669092933e-02 6.217652402211631957e-02 1.246761043886481096e-01 1.173871156890220202e-01 2.398785649001400344e-01 1.202508722884337300e-01
2.792792792792792689e+00 2.067812741857419714e-02 6.124991650188302966e-02 1.237436023617817515e-01 1.172629471662352124e-01 2.388652291141530326e-01 1.206452417312639386e-01
2.807807807807807698e+00 2.031542619602103375e-02 6.033711807616019135e-02 1.228180748873717171e-01 1.171372170183714728e-01 2.378424237306276667e-01 1.210339072387844189e-01
2.822822822822822708e+00 1.995937226207281437e-02 5.943792295005943110e-02 1.218994697999743471e-01 1.170099485908226156e-01 2.368104533302334558e-01 1.214168802983809498e-01
2.837837837837837718e+00 1.960983604646995490e-02 5.855212839562307786e-02 1.209877353243119791e-01 1.168811649244883982e-01 2.357696185397167299e-01 1.217941729319338279e-01
2.852852852852852727e+00 1.926669072857683032e-02 5.767953470611816152e-02 1.200828200723548095e-01 1.167508887607027757e-01 2.347202160370805146e-01 1.221657976842836085e-01
2.867867867867867737e+00 1.892981217213726697e-02 5.681994515101155413e-02 1.191846730404244881e-01 1.166191425460554737e-01 2.336625385581586889e-01 1.225317676118608812e-01
2.882882882882882747e+00 1.859907886180281814e-02 5.597316593161610204e-02 1.182932436063194037e-01 1.164859484371111309e-01 2.325968749045324302e-01 1.228920962714786375e-01
2.897897897897897757e+00 1.827437184137784346e-02 5.513900613739775025e-02 1.174084815264614390e-01 1.163513283050290198e-01 2.315235099527374052e-01 1.232467977092847888e-01
2.912912912912912766e+00 1.795557465372764686e-02 5.431727770293381941e-02 1.165303369330641520e-01 1.162153037400859429e-01 2.304427246647116345e-01 1.235958864498733628e-01
2.927927927927927776e+00 1.764257328229772159e-02 5.350779536551277665e-02 1.156587603313220525e-01 1.160778960561049261e-01 2.293547960994354040e-01 1.239393774855519909e-01
2.942942942942942786e+00 1.733525609419418051e-02 5.271037662336578583e-02 1.147937025966209029e-01 1.159391262947921664e-01 2.282599974257161768e-01 1.242772862657643002e-01
2.957957957957957795e+00 1.703351378477707331e-02 5.192484169452083603e-02 1.139351149717689471e-01 1.157990152299844949e-01 2.271585979360733476e-01 1.246096286866647113e-01
2.972972972972972805e+00 1.673723932372033624e-02 5.115101347626997697e-02 1.130829490642488167e-01 1.156575833718100355e-01 2.260508630616751835e-01 1.249364210808446563e-01
2.987987987987987815e+00 1.644632790249310125e-02 5.038871750524066828e-02 1.122371568434899769e-01 1.155148509707639298e-01 2.249370543882886486e-01 1.252576802072074003e-01
3.003003003003002824e+00 1.616067688321960738e-02 4.963778191806215989e-02 1.113976906381615173e-01 1.153708380217015605e-01 2.238174296731963719e-01 1.255734232409904394e-01
3.018018018018017834e+00 1.588018574887567480e-02 4.889803741261801451e-02 1.105645031334853978e-01 1.152255642677514069e-01 2.226922428630410122e-01 1.258836677639335044e-01
3.033033033033032844e+00 1.560475605478163323e-02 4.816931720987615434e-02 1.097375473685695269e-01 1.150790492041493945e-01 2.215617441125569409e-01 1.261884317545899081e-01
3.048048048048047853e+00 1.533429138135262472e-02 4.745145701628769586e-02 1.089167767337609199e-01 1.149313120819968059e-01 2.204261798041508846e-01 1.264877335787801815e-01
3.063063063063062863e+00 1.506869728806910225e-02 4.674429498674614186e-02 1.081021449680187180e-01 1.147823719119439312e-01 2.192857925682920595e-01 1.267815919801858759e-01
3.078078078078077873e+00 1.480788126863083823e-02 4.604767168809864586e-02 1.072936061563067311e-01 1.146322474678009296e-01 2.181408213046768518e-01 1.270700260710820595e-01
3.093093093093092882e+00 1.455175270725994618e-02 4.536143006320098037e-02 1.064911147270054814e-01 1.144809572900779282e-01 2.169915012041316871e-01 1.273530553232062046e-01
3.108108108108107892e+00 1.430022283611875195e-02 4.468541539550827807e-02 1.056946254493437709e-01 1.143285196894562317e-01 2.158380637712187244e-01 1.276306995587629112e-01
3.123123123123122902e+00 1.405320469380994669e-02 4.401947527419338563e-02 1.049040934308492351e-01 1.141749527501920297e-01 2.146807368475121824e-01 1.279029789415615237e-01
3.138138138138137911e+00 1.381061308492754873e-02 4.336345955978512801e-02 1.041194741148181307e-01 1.140202743334545327e-01 2.135197446355109330e-01 1.281699139682861421e-01
3.153153153153152921e+00 1.357236454062818107e-02 4.271722035031860071e-02 1.033407232778039420e-01 1.138645020806001162e-01 2.123553077231566388e-01 1.284315254598955014e-01
3.168168168168167931e+00 1.333837728019304086e-02 4.208061194798996124e-02 1.025677970271248879e-01 1.137076534163838776e-01 2.111876431089265704e-01 1.286878345531518864e-01
3.183183183183182940e+00 1.310857117355226573e-02 4.145349082630813559e-02 1.018006517983899434e-01 1.135497455521102539e-01 2.100169642274698489e-01 1.289388626922766679e-01
3.198198198198197950e+00 1.288286770474402800e-02 4.083571559773608445e-02 1.010392443530434420e-01 1.133907954887240221e-01 2.088434809757604427e-01 1.291846316207318490e-01
3.213213213213213404e+00 1.266118993628159370e-02 4.022714698181423243e-02 1.002835317759279837e-01 1.132308200198434284e-01 2.076673997397356919e-01 1.294251633731253182e-01
3.228228228228228414e+00 1.244346247440300014e-02 3.962764777375910735e-02 9.953347147286573104e-02 1.130698357347364597e-01 2.064889234213960756e-01 1.296604802672385037e-01
3.243243243243243423e+00 1.222961143517781700e-02 3.903708281352974430e-02 9.878902116825753754e-02 1.129078590212417299e-01 2.053082514663361891e-01 1.298906048961750159e-01
3.258258258258258433e+00 1.201956441144736917e-02 3.845531895535524158e-02 9.805013890270022903e-02 1.127449060686354920e-01 2.041255798916847830e-01 1.301155601206288592e-01
3.273273273273273443e+00 1.181325044057484827e-02 3.788222503771637023e-02 9.731678303062166191e-02 1.125809928704455537e-01 2.029411013144262477e-01 1.303353690612703009e-01
3.288288288288288452e+00 1.161059997298271793e-02 3.731767185377459634e-02 9.658891221793343418e-02 1.124161352272141506e-01 2.017550049800795331e-01 1.305500550912485069e-01
3.303303303303303462e+00 1.141154484145559533e-02 3.676153212224174405e-02 9.586648543970116565e-02 1.122503487492098329e-01 2.005674767917129397e-01 1.307596418288090034e-01
3.318318318318318472e+00 1.121601823118740897e-02 3.621368045868380431e-02 9.514946197783227810e-02 1.120836488590907787e-01 1.993786993392689944e-01 1.309641531300249351e-01
3.333333333333333481e+00 1.102395465055239568e-02 3.567399334725239457e-02 9.443780141878091450e-02 1.119160507945195920e-01 1.981888519291799822e-01 1.311636130816401791e-01
3.348348348348348491e+00 1.083528990257989419e-02 3.514234911283751345e-02 9.373146365127014989e-02 1.117475696107314703e-01 1.969981106142512928e-01 1.313580459940237033e-01
3.363363363363363501e+00 1.064996105711390334e-02 3.461862789363528981e-02 9.303040886403124432e-02 1.115782201830561732e-01 1.958066482237918182e-01 1.315474763942329484e-01
3.378378378378378510e+00 1.046790642363869608e-02 3.410271161412455065e-02 9.233459754355968774e-02 1.114080172093955268e-01 1.946146343939723078e-01 1.317319290191855397e-01
3.393393393393393520e+00 1.028906552475237698e-02 3.359448395844610163e-02 9.164399047188814817e-02 1.112369752126567690e-01 1.934222355983903907e-01 1.319114288089373310e-01
3.408408408408408530e+00 1.011337907027096486e-02 3.309383034417875957e-02 9.095854872437604544e-02 1.110651085431431928e-01 1.922296151788260854e-01 1.320860009000660029e-01
3.423423423423423539e+00 9.940788931946007226e-03 3.260063789650618354e-02 9.027823366751558387e-02 1.108924313809028644e-01 1.910369333761664234e-01 1.322556706191588827e-01
3.438438438438438549e+00 9.771238118779373288e-03 3.211479542276866883e-02 8.960300695675434135e-02 1.107189577380364998e-01 1.898443473614844501e-01 1.324204634764030719e-01
3.453453453453453559e+00 9.604670752919056143e-03 3.163619338739424858e-02 8.893283053433395646e-02 1.105447014609650530e-01 1.886520112672532556e-01 1.325804051592771315e-01
3.468468468468468568e+00 9.441032046120900745e-03 3.116472388720335773e-02 8.826766662714519152e-02 1.103696762326583092e-01 1.874600762186801883e-01 1.327355215263431587e-01
3.483483483483483578e+00 9.280268276760940058e-03 3.070028062708150124e-02 8.760747774459880233e-02 1.101938955748251597e-01 1.862686903651438186e-01 1.328858386011373405e-01
3.498498498498498588e+00 9.122326767384019222e-03 3.024275889601452799e-02 8.695222667651261728e-02 1.100173728500663667e-01 1.850779989117194713e-01 1.330313825661583182e-01
3.513513513513513598e+00 8.967155862774519454e-03 2.979205554348099763e-02 8.630187649101409009e-02 1.098401212639905505e-01 1.838881441507775605e-01 1.331721797569520027e-01
3.528528528528528607e+00 8.814704908535529390e-03 2.934806895619641517e-02 8.565639053245883983e-02 1.096621538672946095e-01 1.826992654936408222e-01 1.333082566562913962e-01
3.543543543543543617e+00 8.664924230163253971e-03 2.891069903520398707e-02 8.501573241936458136e-02 1.094834835578086252e-01 1.815114995022862054e-01 1.334396398884506452e-01
3.558558558558558627e+00 8.517765112603716340e-03 2.847984717330684368e-02 8.437986604236055732e-02 1.093041230825067545e-01 1.803249799210777937e-01 1.335663562135714355e-01
3.573573573573573636e+00 8.373179780279292259e-03 2.805541623283654834e-02 8.374875556215230499e-02 1.091240850394844392e-01 1.791398377085185456e-01 1.336884325221211200e-01
3.588588588588588646e+00 8.231121377573006812e-03 2.763731052375293165e-02 8.312236540750168878e-02 1.089433818799025039e-01 1.779562010690071694e-01 1.338058958294415790e-01
3.603603603603603656e+00 8.091543949758682810e-03 2.722543578207031398e-02 8.250066027322193463e-02 1.087620259098993070e-01 1.767741954845893082e-01 1.339187732703870093e-01
3.618618618618618665e+00 7.954402424365758853e-03 2.681969914860522428e-02 8.188360511818776333e-02 1.085800292924712362e-01 1.755939437466903785e-01 1.340270920940496713e-01
3.633633633633633675e+00 7.819652592967331339e-03 2.642000914804082737e-02 8.127116516336041485e-02 1.083974040493222296e-01 1.744155659878192099e-01 1.341308796585729268e-01
3.648648648648648685e+00 7.687251093381092769e-03 2.602627566830337941e-02 8.066330588982728589e-02 1.082141620626833611e-01 1.732391797132319389e-01 1.342301634260502363e-01
3.663663663663663694e+00 7.557155392272289600e-03 2.563840994024601042e-02 8.005999303685644441e-02 1.080303150771023818e-01 1.720648998325449985e-01 1.343249709575083661e-01
3.678678678678678704e+00 7.429323768148797871e-03 2.525632451763529240e-02 7.946119259996556328e-02 1.078458747012047969e-01 1.708928386912879349e-01 1.344153299079747788e-01
3.693693693693693714e+00 7.303715294738349732e-03 2.487993325743604114e-02 7.886687082900531442e-02 1.076608524094259528e-01 1.697231061023860843e-01 1.345012680216276790e-01
3.708708708708708723e+00 7.180289824738368167e-03 2.450915130038996623e-02 7.827699422625712666e-02 1.074752595437157981e-01 1.685558093775635646e-01 1.345828131270268568e-01
3.723723723723723733e+00 7.059007973928973015e-03 2.414389505188371809e-02 7.769152954454514037e-02 1.072891073152161812e-01 1.673910533586578098e-01 1.346599931324259092e-01
3.738738738738738743e+00 6.939831105640341564e-03 2.378408216310207851e-02 7.711044378536230370e-02 1.071024068059113765e-01 1.662289404488375699e-01 1.347328360211632881e-01
3.753753753753753752e+00 6.822721315565379724e-03 2.342963151246201317e-02 7.653370419701049920e-02 1.069151689702525221e-01 1.650695706437153298e-01 1.348013698471319521e-01
3.768768768768768762e+00 6.707641416909245272e-03 2.308046318732341270e-02 7.596127827275456212e-02 1.067274046367565482e-01 1.639130415623464287e-01 1.348656227303263455e-01
3.783783783783783772e+00 6.594554925867444212e-03 2.273649846597240731e-02 7.539313374899005160e-02 1.065391245095796968e-01 1.627594484781078321e-01 1.349256228524657597e-01
3.798798798798798781e+00 6.483426047424468465e-03 2.239765979987314373e-02 7.482923860342484412e-02 1.063503391700666295e-01 1.616088843494485061e-01 1.349813984526931077e-01
3.813813813813813791e+00 6.374219661464831238e-03 2.206387079618411448e-02 7.426956105327423008e-02 1.061610590782753466e-01 1.604614398505052608e-01 1.350329778233481381e-01
3.828828828828828801e+00 6.266901309189321784e-03 2.173505620053499399e-02 7.371406955346956891e-02 1.059712945744783891e-01 1.593172034015758742e-01 1.350803893058136751e-01
3.843843843843843811e+00 6.161437179828577020e-03 2.141114188006019645e-02 7.316273279488026693e-02 1.057810558806408785e-01 1.581762611994455003e-01 1.351236612864349096e-01
3.858858858858858820e+00 6.057794097647109174e-03 2.109205480668522453e-02 7.261551970254916111e-02 1.055903531018758251e-01 1.570386972475574516e-01 1.351628221925098017e-01
3.873873873873873830e+00 5.955939509230501888e-03 2.077772304066216255e-02 7.207239943394100345e-02 1.053991962278771066e-01 1.559045933860251920e-01 1.351979004883500923e-01
3.888888888888888840e+00 5.855841471049122102e-03 2.046807571435048378e-02 7.153334137720410157e-02 1.052075951343305199e-01 1.547740293214774354e-01 1.352289246714120929e-01
3.903903903903903849e+00 5.757468637291585783e-03 2.016304301623961237e-02 7.099831514944494881e-02 1.050155595843035305e-01 1.536470826567330195e-01 1.352559232684958923e-01
3.918918918918918859e+00 5.660790247961513047e-03 1.986255617520956210e-02 7.046729059501571912e-02 1.048230992296138447e-01 1.525238289202998088e-01 1.352789248320129256e-01
3.933933933933933869e+00 5.565776117231339797e-03 1.956654744502614451e-02 6.994023778381466827e-02 1.046302236121774004e-01 1.514043415956919103e-01 1.352979579363195739e-01
3.948948948948948878e+00 5.472396622046979062e-03 1.927495008906726995e-02 6.941712700959913607e-02 1.044369421653360830e-01 1.502886921505620088e-01 1.353130511741178765e-01
3.963963963963963888e+00 5.380622690977405337e-03 1.898769836527682345e-02 6.889792878831123291e-02 1.042432642151656375e-01 1.491769500656437430e-01 1.353242331529203868e-01
3.978978978978978898e+00 5.290425793303347134e-03 1.870472751134280923e-02 6.838261385641603018e-02 1.040491989817640961e-01 1.480691828634996543e-01 1.353315324915798923e-01
3.993993993993993907e+00 5.201777928339447292e-03 1.842597373009637399e-02 6.787115316925219910e-02 1.038547555805209716e-01 1.469654561370716539e-01 1.353349778168824735e-01
4.009009009009009361e+00 5.114651614984353813e-03 1.815137417512839926e-02 6.736351789939491741e-02 1.036599430233678260e-01 1.458658335780294579e-01 1.353345977602029016e-01
4.024024024024024371e+00 5.029019881493422550e-03 1.788086693662050558e-02 6.685967943503114130e-02 1.034647702200103964e-01 1.447703770049138527e-01 1.353304209542222081e-01
4.039039039039039380e+00 4.944856255468762542e-03 1.761439102738714471e-02 6.635960937834690931e-02 1.032692459791425821e-01 1.436791463910713773e-01 1.353224760297054297e-01
4.054054054054054390e+00 4.862134754061631439e-03 1.735188636912575813e-02 6.586327954392674766e-02 1.030733790096427516e-01 1.425921998923774803e-01 1.353107916123404142e-01
4.069069069069069400e+00 4.780829874382107846e-03 1.709329377887181672e-02 6.537066195716510764e-02 1.028771779217526744e-01 1.415095938747447102e-01 1.352953963196350529e-01
4.084084084084084409e+00 4.700916584111345525e-03 1.683855495565574761e-02 6.488172885268962686e-02 1.026806512282393280e-01 1.404313829414138015e-01 1.352763187578735760e-01
4.099099099099099419e+00 4.622370312311604307e-03 1.658761246735868111e-02 6.439645267279611729e-02 1.024838073455398568e-01 1.393576199600247978e-01 1.352535875191301640e-01
4.114114114114114429e+00 4.545166940429593364e-03 1.634040973776410346e-02 6.391480606589544644e-02 1.022866545948902250e-01 1.382883560894653530e-01 1.352272311783396241e-01
4.129129129129129439e+00 4.469282793488587972e-03 1.609689103380246636e-02 6.343676188497184010e-02 1.020892012034374935e-01 1.372236408064947122e-01 1.351972782904243275e-01
4.144144144144144448e+00 4.394694631464969928e-03 1.585700145298589089e-02 6.296229318605281455e-02 1.018914553053363453e-01 1.361635219321408463e-01 1.351637573874764631e-01
4.159159159159159458e+00 4.321379640845064707e-03 1.562068691103014363e-02 6.249137322669054417e-02 1.016934249428301240e-01 1.351080456578686861e-01 1.351266969759945813e-01
4.174174174174174468e+00 4.249315426358024443e-03 1.538789412966105712e-02 6.202397546445458792e-02 1.014951180673162312e-01 1.340572565715180686e-01 1.350861255341746503e-01
4.189189189189189477e+00 4.178480002880819756e-03 1.515857062460268870e-02 6.156007355543584997e-02 1.012965425403967307e-01 1.330111976830093412e-01 1.350420715092537083e-01
4.204204204204204487e+00 4.108851787511434706e-03 1.493266469374447507e-02 6.109964135276178820e-02 1.010977061349141587e-01 1.319699104498154862e-01 1.349945633149062518e-01
4.219219219219219497e+00 4.040409591806333120e-03 1.471012540548474572e-02 6.064265290512269729e-02 1.008986165359727072e-01 1.309334348021987116e-01 1.349436293286922495e-01
4.234234234234234506e+00 3.973132614178666137e-03 1.449090258724793773e-02 6.018908245530898982e-02 1.006992813419452792e-01 1.299018091682115628e-01 1.348892978895560313e-01
4.249249249249249516e+00 3.907000432453375076e-03 1.427494681417294450e-02 5.973890443875946865e-02 1.004997080654663477e-01 1.288750704984598372e-01 1.348315972953755271e-01
4.264264264264264526e+00 3.841992996575868506e-03 1.406220939797003973e-02 5.929209348212044484e-02 1.002999041344112829e-01 1.278532542906274938e-01 1.347705558005614923e-01
4.279279279279279535e+00 3.778090621470615428e-03 1.385264237594385772e-02 5.884862440181558296e-02 1.000998768928619831e-01 1.268363946137623932e-01 1.347062016137046958e-01
4.294294294294294545e+00 3.715273980046485645e-03 1.364619850017997384e-02 5.840847220262650880e-02 9.989963360205923737e-02 1.258245241323216468e-01 1.346385628952725122e-01
4.309309309309309555e+00 3.653524096345426003e-03 1.344283122689262679e-02 5.797161207628399870e-02 9.969918144134208571e-02 1.248176741299767134e-01 1.345676677553521161e-01
4.324324324324324564e+00 3.592822338831299679e-03 1.324249470593119767e-02 5.753801940006971621e-02 9.949852750907431376e-02 1.238158745331769950e-01 1.344935442514413049e-01
4.339339339339339574e+00 3.533150413815841061e-03 1.304514377044305867e-02 5.710766973542839853e-02 9.929767882355827746e-02 1.228191539344721528e-01 1.344162203862848126e-01
4.354354354354354584e+00 3.474490359018545145e-03 1.285073392669049824e-02 5.668053882659042364e-02 9.909664232393643191e-02 1.218275396155920620e-01 1.343357241057570872e-01
4.369369369369369593e+00 3.416824537257722415e-03 1.265922134401937724e-02 5.625660259920469558e-02 9.889542487108052282e-02 1.208410575702848211e-01 1.342520832967892541e-01
4.384384384384384603e+00 3.360135630269580221e-03 1.247056284497729921e-02 5.583583715898172983e-02 9.869403324846896808e-02 1.198597325269125519e-01 1.341653257853410719e-01
4.399399399399399613e+00 3.304406632652735504e-03 1.228471589557904135e-02 5.541821879034691811e-02 9.849247416305231817e-02 1.188835879708046994e-01 1.340754793344158813e-01
4.414414414414414622e+00 3.249620845935229357e-03 1.210163859571705691e-02 5.500372395510384066e-02 9.829075424610710099e-02 1.179126461663690256e-01 1.339825716421195190e-01
4.429429429429429632e+00 3.195761872761485132e-03 1.192128966971488582e-02 5.459232929110757054e-02 9.808888005407850885e-02 1.169469281789602411e-01 1.338866303397608370e-01
4.444444444444444642e+00 3.142813611196465778e-03 1.174362845702136074e-02 5.418401161094792834e-02 9.788685806941158085e-02 1.159864538965072606e-01 1.337876829899949105e-01
4.459459459459459651e+00 3.090760249144585293e-03 1.156861490304347991e-02 5.377874790064259003e-02 9.768469470137160215e-02 1.150312420508979999e-01 1.336857570850068233e-01
4.474474474474474661e+00 3.039586258880757046e-03 1.139620955011590164e-02 5.337651531833991631e-02 9.748239628685349822e-02 1.140813102391234068e-01 1.335808800447366995e-01
4.489489489489489671e+00 2.989276391691271777e-03 1.122637352860502390e-02 5.297729119303153100e-02 9.727996909118075131e-02 1.131366749441804070e-01 1.334730792151445633e-01
4.504504504504504681e+00 2.939815672621967375e-03 1.105906854814562787e-02 5.258105302327452379e-02 9.707741930889367266e-02 1.121973515557344175e-01 1.333623818665148064e-01
4.519519519519519690e+00 2.891189395331525500e-03 1.089425688900813420e-02 5.218777847592320773e-02 9.687475306452741908e-02 1.112633543905420935e-01 1.332488151917998742e-01
4.534534534534534700e+00 2.843383117047514150e-03 1.073190139359450276e-02 5.179744538487034144e-02 9.667197641337998970e-02 1.103346967126352940e-01 1.331324063050019213e-01
4.549549549549549710e+00 2.796382653622973922e-03 1.057196545806086616e-02 5.141003174979778823e-02 9.646909534227003646e-02 1.094113907532656832e-01 1.330131822395927699e-01
4.564564564564564719e+00 2.750174074691470651e-03 1.041441302406501818e-02 5.102551573493652182e-02 9.626611577028497402e-02 1.084934477306126605e-01 1.328911699469710328e-01
4.579579579579579729e+00 2.704743698918359290e-03 1.025920857063687859e-02 5.064387566783588868e-02 9.606304354951952784e-02 1.075808778692538964e-01 1.327663962949558463e-01
4.594594594594594739e+00 2.660078089346342572e-03 1.010631710617011965e-02 5.026509003814207815e-02 9.585988446580455402e-02 1.066736904193997248e-01 1.326388880663172121e-01
4.609609609609609748e+00 2.616164048833204657e-03 9.955704160533138114e-03 4.988913749638576589e-02 9.565664423942669969e-02 1.057718936758929584e-01 1.325086719573419780e-01
4.624624624624624758e+00 2.572988615579789411e-03 9.807335777297586030e-03 4.951599685277876389e-02 9.545332852583882088e-02 1.048754949969742528e-01 1.323757745764347071e-01
4.639639639639639768e+00 2.530539058746324697e-03 9.661178506082737649e-03 4.914564707601971200e-02 9.524994291636129651e-02 1.039845008228144629e-01 1.322402224427535189e-01
4.654654654654654777e+00 2.488802874155176224e-03 9.517199395013933513e-03 4.877806729210868580e-02 9.504649293887446060e-02 1.030989166938153373e-01 1.321020419848802641e-01
4.669669669669669787e+00 2.447767780078215129e-03 9.375365983293413794e-03 4.841323678317070722e-02 9.484298405850223601e-02 1.022187472686788556e-01 1.319612595395241450e-01
4.684684684684684797e+00 2.407421713107019048e-03 9.235646293881877300e-03 4.805113498628798413e-02 9.463942167828724716e-02 1.013439963422473472e-01 1.318179013502584207e-01
4.699699699699699806e+00 2.367752824104143745e-03 9.098008826289099085e-03 4.769174149234094162e-02 9.443581113985731468e-02 1.004746668631149864e-01 1.316719935662901131e-01
4.714714714714714816e+00 2.328749474233759650e-03 8.962422549471989880e-03 4.733503604485790606e-02 9.423215772408362334e-02 9.961076095101184524e-02 1.315235622412618544e-01
4.729729729729729826e+00 2.290400231069979718e-03 8.828856894838494479e-03 4.698099853887339333e-02 9.402846665173064666e-02 9.875227991396234861e-02 1.313726333320852369e-01
4.744744744744744835e+00 2.252693864781248403e-03 8.697281749355757416e-03 4.662960901979491812e-02 9.382474308409803621e-02 9.789922426521886767e-02 1.312192326978059709e-01
4.759759759759759845e+00 2.215619344389224872e-03 8.567667448760982532e-03 4.628084768227831020e-02 9.362099212365440626e-02 9.705159373997221395e-02 1.310633860984989907e-01
4.774774774774774855e+00 2.179165834100542810e-03 8.439984770873489375e-03 4.593469486911143373e-02 9.341721881466337474e-02 9.620938731184006110e-02 1.309051191941948966e-01
4.789789789789789864e+00 2.143322689709985761e-03 8.314204929006420788e-03 4.559113107010622640e-02 9.321342814380181863e-02 9.537260320913508449e-02 1.307444575438354850e-01
4.804804804804804874e+00 2.108079455073561849e-03 8.190299565476646254e-03 4.525013692099905116e-02 9.300962504077046888e-02 9.454123893091387343e-02 1.305814266042592264e-01
4.819819819819819884e+00 2.073425858650014639e-03 8.068240745211386483e-03 4.491169320235930545e-02 9.280581437889708074e-02 9.371529126280857269e-02 1.304160517292153043e-01
4.834834834834834894e+00 2.039351810109379763e-03 7.948000949450109015e-03 4.457578083850609330e-02 9.260200097573223488e-02 9.289475629264230816e-02 1.302483581684067970e-01
4.849849849849849903e+00 2.005847397007150083e-03 7.829553069540286236e-03 4.424238089643313387e-02 9.239818959363763073e-02 9.207962942582992305e-02 1.300783710665612825e-01
4.864864864864864913e+00 1.972902881522761373e-03 7.712870400825627172e-03 4.391147458474159437e-02 9.219438494036757969e-02 9.126990540056620360e-02 1.299061154625299197e-01
4.879879879879879923e+00 1.940508697260998582e-03 7.597926636625370114e-03 4.358304325258095802e-02 9.199059166964315692e-02 9.046557830280221868e-02 1.297316162884129265e-01
4.894894894894894932e+00 1.908655446115073255e-03 7.484695862303318570e-03 4.325706838859783021e-02 9.178681438171945595e-02 8.966664158101200766e-02 1.295548983687128120e-01
4.909909909909909942e+00 1.877333895190074538e-03 7.373152549425256164e-03 4.293353161989255790e-02 9.158305762394609861e-02 8.887308806075144840e-02 1.293759864195132836e-01
4.924924924924924952e+00 1.846534973785589860e-03 7.263271550003440324e-03 4.261241471098370370e-02 9.137932589132084782e-02 8.808490995900969400e-02 1.291949050476848271e-01
4.939939939939939961e+00 1.816249770436235891e-03 7.155028090826858964e-03 4.229369956278020842e-02 9.117562362703671153e-02 8.730209889835668924e-02 1.290116787501153217e-01
4.954954954954954971e+00 1.786469530008945100e-03 7.048397767875992474e-03 4.197736821156131115e-02 9.097195522302237158e-02 8.652464592088660034e-02 1.288263319129666906e-01
4.969969969969969981e+00 1.757185650855851069e-03 6.943356540820805160e-03 4.166340282796403283e-02 9.076832502047622875e-02 8.575254150196008618e-02 1.286388888109553374e-01
4.984984984984984990e+00 1.728389682021607473e-03 6.839880727600737044e-03 4.135178571597826480e-02 9.056473731039410557e-02 8.498577556374656283e-02 1.284493736066581460e-01
5.000000000000000000e+00 1.700073320504068460e-03 6.737946999085467001e-03 4.104249931194939999e-02 9.036119633409063490e-02 8.422433748856832103e-02 1.282578103498418776e-01
5.015015015015015010e+00 1.672228408567232559e-03 6.637532373815242456e-03 4.073552618358833310e-02 9.015770628371445883e-02 8.346821613204793988e-02 1.280642229768163831e-01
5.030030030030030019e+00 1.644846931105365924e-03 6.538614212819600369e-03 4.043084902898898964e-02 8.995427130275743255e-02 8.271739983606124502e-02 1.278686353098111850e-01
5.045045045045045029e+00 1.617921013057317626e-03 6.441170214513297285e-03 4.012845067565310592e-02 8.975089548655772187e-02 8.197187644149703245e-02 1.276710710563754569e-01
5.060060060060060039e+00 1.591442916869947573e-03 6.345178409668309621e-03 3.982831407952233671e-02 8.954758288279708600e-02 8.123163330082559808e-02 1.274715538087995703e-01
5.075075075075075048e+00 1.565405040009750903e-03 6.250617156460760993e-03 3.953042232401761391e-02 8.934433749199222063e-02 8.049665729047775220e-02 1.272701070435601212e-01
5.090090090090090058e+00 1.539799912521625219e-03 6.157465135591669823e-03 3.923475861908567314e-02 8.914116326798050827e-02 7.976693482303588711e-02 1.270667541207858853e-01
5.105105105105105068e+00 1.514620194633905939e-03 6.065701345480404433e-03 3.894130630025270656e-02 8.893806411839998149e-02 7.904245185923926276e-02 1.268615182837458388e-01
5.120120120120120077e+00 1.489858674408676411e-03 5.975305097529777856e-03 3.865004882768512812e-02 8.873504390516377682e-02 7.832319391980493983e-02 1.266544226583581068e-01
5.135135135135135087e+00 1.465508265436511011e-03 5.886256011461699078e-03 3.836096978525731921e-02 8.853210644492899573e-02 7.760914609706620615e-02 1.264454902527199776e-01
5.150150150150150097e+00 1.441562004574677841e-03 5.798534010722340704e-03 3.807405287962636886e-02 8.832925550956031990e-02 7.690029306643046680e-02 1.262347439566582907e-01
5.165165165165165106e+00 1.418013049728017146e-03 5.712119317955780505e-03 3.778928193931375967e-02 8.812649482658811706e-02 7.619661909765793051e-02 1.260222065413000858e-01
5.180180180180180116e+00 1.394854677671589259e-03 5.626992450545100291e-03 3.750664091379385390e-02 8.792382807966125924e-02 7.549810806596354840e-02 1.258079006586629578e-01
5.195195195195195126e+00 1.372080281914258562e-03 5.543134216219933359e-03 3.722611387258926985e-02 8.772125890899500067e-02 7.480474346294328780e-02 1.255918488412651468e-01
5.210210210210210136e+00 1.349683370602435201e-03 5.460525708729471739e-03 3.694768500437298209e-02 8.751879091181338777e-02 7.411650840732700307e-02 1.253740735017547514e-01
5.225225225225225145e+00 1.327657564463142993e-03 5.379148303579962646e-03 3.667133861607714540e-02 8.731642764278678415e-02 7.343338565555958264e-02 1.251545969325577601e-01
5.240240240240240155e+00 1.305996594785639384e-03 5.298983653835721841e-03 3.639705913200859400e-02 8.711417261446453841e-02 7.275535761221181563e-02 1.249334413055448179e-01
5.255255255255255165e+00 1.284694301440839157e-03 5.220013685982727129e-03 3.612483109297096734e-02 8.691202929770242003e-02 7.208240634022354543e-02 1.247106286717162837e-01
5.270270270270270174e+00 1.263744630937761911e-03 5.142220595853858739e-03 3.585463915539333080e-02 8.671000112208557264e-02 7.141451357097987340e-02 1.244861809609049824e-01
5.285285285285285184e+00 1.243141634516311796e-03 5.065586844614856747e-03 3.558646809046542986e-02 8.650809147634640206e-02 7.075166071422311909e-02 1.242601199814969415e-01
5.300300300300300194e+00 1.222879466275636658e-03 4.990095154810110858e-03 3.532030278327930040e-02 8.630630370877788449e-02 7.009382886780170241e-02 1.240324674201693234e-01
5.315315315315315203e+00 1.202952381337381565e-03 4.915728506467369197e-03 3.505612823197738759e-02 8.610464112764219802e-02 6.944099882725797424e-02 1.238032448416456349e-01
5.330330330330330213e+00 1.183354734043153477e-03 4.842470133260503955e-03 3.479392954690697232e-02 8.590310700157477442e-02 6.879315109525684091e-02 1.235724736884675073e-01
5.345345345345345223e+00 1.164080976185512912e-03 4.770303518729459603e-03 3.453369194978093970e-02 8.570170455998386838e-02 6.815026589085670938e-02 1.233401752807829349e-01
5.360360360360360232e+00 1.145125655271852930e-03 4.699212392556536243e-03 3.427540077284486203e-02 8.550043699344554715e-02 6.751232315862459865e-02 1.231063708161513198e-01
5.375375375375375242e+00 1.126483412820477844e-03 4.629180726898168494e-03 3.401904145805025731e-02 8.529930745409439186e-02 6.687930257759751307e-02 1.228710813693635190e-01
5.390390390390390252e+00 1.108148982688330437e-03 4.560192732771364658e-03 3.376459955623405812e-02 8.509831905600984125e-02 6.625118357009104897e-02 1.226343278922785995e-01
5.405405405405405261e+00 1.090117189429645837e-03 4.492232856494007311e-03 3.351206072630422139e-02 8.489747487559817785e-02 6.562794531035802403e-02 1.223961312136750412e-01
5.420420420420420271e+00 1.072382946685032862e-03 4.425285776178199126e-03 3.326141073443142360e-02 8.469677795197035064e-02 6.500956673309783718e-02 1.221565120391178566e-01
5.435435435435435281e+00 1.054941255600303071e-03 4.359336398275864659e-03 3.301263545324677889e-02 8.449623128731564847e-02 6.439602654181911245e-02 1.219154909508401996e-01
5.450450450450450290e+00 1.037787203274524251e-03 4.294369854175838705e-03 3.276572086104561493e-02 8.429583784727122386e-02 6.378730321705669559e-02 1.216730884076396152e-01
5.465465465465465300e+00 1.020915961236708563e-03 4.230371496851664977e-03 3.252065304099713977e-02 8.409560056128746741e-02 6.318337502444540399e-02 1.214293247447886248e-01
5.480480480480480310e+00 1.004322783950574362e-03 4.167326897559350471e-03 3.227741818036005544e-02 8.389552232298960743e-02 6.258422002265152939e-02 1.211842201739596198e-01
5.495495495495495319e+00 9.880030073468528285e-04 4.105221842584333945e-03 3.203600256970403487e-02 8.369560599053510463e-02 6.198981607116428594e-02 1.209377947831636185e-01
5.510510510510510329e+00 9.719520473825897077e-04 4.044042330036937312e-03 3.179639260213702745e-02 8.349585438696728590e-02 6.140014083794886890e-02 1.206900685367020415e-01
5.525525525525525339e+00 9.561653986269445273e-04 3.983774566695566163e-03 3.155857477253831006e-02 8.329627030056517556e-02 6.081517180696239394e-02 1.204410612751329185e-01
5.540540540540540349e+00 9.406386328729335724e-04 3.924404964896964672e-03 3.132253567679732509e-02 8.309685648518924661e-02 6.023488628553502755e-02 1.201907927152490452e-01
5.555555555555555358e+00 9.253673977746645169e-04 3.865920139472807555e-03 3.108826201105815978e-02 8.289761566062391063e-02 5.965926141161739110e-02 1.199392824500700172e-01
5.570570570570570368e+00 9.103474155095348094e-04 3.808306904731948665e-03 3.085574057096972592e-02 8.269855051291576109e-02 5.908827416089625778e-02 1.196865499488464768e-01
5.585585585585585378e+00 8.955744814649376894e-04 3.751552271487643142e-03 3.062495825094151483e-02 8.249966369470855543e-02 5.852190135378011054e-02 1.194326145570765163e-01
5.600600600600600387e+00 8.810444629489819820e-04 3.695643444129068783e-03 3.039590204340491750e-02 8.230095782557443618e-02 5.796011966225608075e-02 1.191774954965348632e-01
5.615615615615615397e+00 8.667532979247855908e-04 3.640567817736496941e-03 3.016855903808009567e-02 8.210243549234165494e-02 5.740290561662000912e-02 1.189212118653138334e-01
5.630630630630630407e+00 8.526969937678820135e-04 3.586312975239447712e-03 2.994291642124831399e-02 8.190409924941856323e-02 5.685023561208135678e-02 1.186637826378755950e-01
5.645645645645645416e+00 8.388716260462922118e-04 3.532866684617201429e-03 2.971896147502971555e-02 8.170595161911455018e-02 5.630208591524422934e-02 1.184052266651167279e-01
5.660660660660660426e+00 8.252733373228381304e-04 3.480216896141031125e-03 2.949668157666651691e-02 8.150799509195719161e-02 5.575843267046647067e-02 1.181455626744433995e-01
5.675675675675675436e+00 8.118983359792663517e-04 3.428351739657530158e-03 2.927606419781153893e-02 8.131023212700613789e-02 5.521925190609825590e-02 1.178848092698583649e-01
5.690690690690690445e+00 7.987428950617660953e-04 3.377259521912427849e-03 2.905709690382208416e-02 8.111266515216365713e-02 5.468451954060175174e-02 1.176229849320578197e-01
5.705705705705705455e+00 7.858033511474784563e-04 3.326928723914289454e-03 2.883976735305908076e-02 8.091529656448201435e-02 5.415421138855333605e-02 1.173601080185402573e-01
5.720720720720720465e+00 7.730761032315924732e-04 3.277347998337501542e-03 2.862406329619146539e-02 8.071812873046733949e-02 5.362830316653027785e-02 1.170961967637245554e-01
5.735735735735735474e+00 7.605576116346352217e-04 3.228506166963961664e-03 2.840997257550577706e-02 8.052116398638045625e-02 5.310677049888277990e-02 1.168312692790793444e-01
5.750750750750750484e+00 7.482443969295841588e-04 3.180392218162895503e-03 2.819748312422092756e-02 8.032440463853457446e-02 5.258958892339376384e-02 1.165653435532616466e-01
5.765765765765765494e+00 7.361330388884044671e-04 3.132995304408229490e-03 2.798658296580805102e-02 8.012785296358967968e-02 5.207673389682697385e-02 1.162984374522662151e-01
5.780780780780780503e+00 7.242201754476690085e-04 3.086304739832962905e-03 2.777726021331550915e-02 7.993151120884402216e-02 5.156818080036577878e-02 1.160305687195836016e-01
5.795795795795795513e+00 7.125025016928739335e-04 3.040309997819986513e-03 2.756950306869887513e-02 7.973538159252235857e-02 5.106390494494343624e-02 1.157617549763687026e-01
5.810810810810810523e+00 7.009767688611194840e-04 2.995000708628805641e-03 2.736329982215597936e-02 7.953946630406133478e-02 5.056388157646695553e-02 1.154920137216179504e-01
5.825825825825825532e+00 6.896397833617884431e-04 2.950366657057631667e-03 2.715863885146690970e-02 7.934376750439184334e-02 5.006808588093544787e-02 1.152213623323558173e-01
5.840840840840840542e+00 6.784884058149060794e-04 2.906397780140312827e-03 2.695550862133894512e-02 7.914828732621836949e-02 4.957649298945478178e-02 1.149498180638304501e-01
5.855855855855855552e+00 6.675195501068190282e-04 2.863084164877590862e-03 2.675389768275638833e-02 7.895302787429553382e-02 4.908907798314997989e-02 1.146773980497177020e-01
5.870870870870870561e+00 6.567301824628969057e-04 2.820416046002165254e-03 2.655379467233527635e-02 7.875799122570170674e-02 4.860581589797645374e-02 1.144041193023341285e-01
5.885885885885885571e+00 6.461173205369169763e-04 2.778383803777066761e-03 2.635518831168289292e-02 7.856317943010975025e-02 4.812668172943203315e-02 1.141299987128580884e-01
5.900900900900900581e+00 6.356780325168224404e-04 2.736977961826840208e-03 2.615806740676210676e-02 7.836859451005505350e-02 4.765165043717068533e-02 1.138550530515594350e-01
5.915915915915915591e+00 6.254094362465538025e-04 2.696189185001049513e-03 2.596242084726041802e-02 7.817423846120079289e-02 4.718069694951965154e-02 1.135792989680366738e-01
5.930930930930930600e+00 6.153086983636462748e-04 2.656008277269620525e-03 2.576823760596376467e-02 7.798011325260030546e-02 4.671379616790128503e-02 1.133027529914625992e-01
5.945945945945945610e+00 6.053730334522933231e-04 2.616426179649552434e-03 2.557550673813498848e-02 7.778622082695697826e-02 4.625092297116081136e-02 1.130254315308375918e-01
5.960960960960960620e+00 5.955997032116033558e-04 2.577433968162526345e-03 2.538421738089696386e-02 7.759256310088130659e-02 4.579205221980173213e-02 1.127473508752499243e-01
5.975975975975975629e+00 5.859860156387424000e-04 2.539022851822947402e-03 2.519435875262033414e-02 7.739914196514545430e-02 4.533715876012973933e-02 1.124685271941443243e-01
5.990990990990990639e+00 5.765293242267115550e-04 2.501184170655977677e-03 2.500592015231581713e-02 7.720595928493508009e-02 4.488621742830692374e-02 1.121889765375970044e-01
6.006006006006005649e+00 5.672270271764610688e-04 2.463909393745098396e-03 2.481889095903107995e-02 7.701301690009862422e-02 4.443920305431735274e-02 1.119087148365981860e-01
6.021021021021020658e+00 5.580765666230872238e-04 2.427190117308777352e-03 2.463326063125209631e-02 7.682031662539416661e-02 4.399609046584519734e-02 1.116277579033415901e-01
6.036036036036035668e+00 5.490754278758567045e-04 2.391018062805790913e-03 2.444901870630900725e-02 7.662786025073362040e-02 4.355685449206717075e-02 1.113461214315205061e-01
6.051051051051050678e+00 5.402211386717790465e-04 2.355385075068789063e-03 2.426615479978641576e-02 7.643564954142456624e-02 4.312146996736002103e-02 1.110638209966303969e-01
6.066066066066065687e+00 5.315112684425012200e-04 2.320283120465671534e-03 2.408465860493807717e-02 7.624368623840954706e-02 4.268991173492467373e-02 1.107808720562784704e-01
6.081081081081080697e+00 5.229434275942580670e-04 2.285704285088365623e-03 2.390451989210599926e-02 7.605197205850294795e-02 4.226215465032814866e-02 1.104972899504990946e-01
6.096096096096095707e+00 5.145152668006459235e-04 2.251640772968598915e-03 2.372572850814384793e-02 7.586050869462557245e-02 4.183817358496468020e-02 1.102130899020754423e-01
6.111111111111110716e+00 5.062244763079797082e-04 2.218084904320257074e-03 2.354827437584470357e-02 7.566929781603679017e-02 4.141794342943688062e-02 1.099282870168676179e-01
6.126126126126125726e+00 4.980687852529989664e-04 2.185029113807940727e-03 2.337214749337307093e-02 7.547834106856431136e-02 4.100143909685868837e-02 1.096428962841460297e-01
6.141141141141140736e+00 4.900459609926988711e-04 2.152465948841321593e-03 2.319733793370115302e-02 7.528764007483167153e-02 4.058863552608071162e-02 1.093569325769311457e-01
6.156156156156155745e+00 4.821538084460607774e-04 2.120388067894921416e-03 2.302383584404932293e-02 7.509719643448357906e-02 4.017950768483981999e-02 1.090704106523384259e-01
6.171171171171170755e+00 4.743901694474525325e-04 2.088788238852926429e-03 2.285163144533080420e-02 7.490701172440872302e-02 3.977403057283353943e-02 1.087833451519290701e-01
6.186186186186185765e+00 4.667529221115080469e-04 2.057659337378673486e-03 2.268071503160049018e-02 7.471708749896062429e-02 3.937217922472083242e-02 1.084957506020658435e-01
6.201201201201200774e+00 4.592399802092440799e-04 2.026994345308433167e-03 2.251107696950788509e-02 7.452742529017608586e-02 3.897392871305022100e-02 1.082076414142743304e-01
6.216216216216215784e+00 4.518492925552337175e-04 1.996786349069128164e-03 2.234270769775413903e-02 7.433802660799163076e-02 3.857925415111644607e-02 1.079190318856093622e-01
6.231231231231230794e+00 4.445788424056153145e-04 1.967028538119636964e-03 2.217559772655314926e-02 7.414889294045762247e-02 3.818813069574691216e-02 1.076299361990260411e-01
6.246246246246245803e+00 4.374266468667510643e-04 1.937714203415322666e-03 2.200973763709669281e-02 7.396002575395042855e-02 3.780053355001870841e-02 1.073403684237560912e-01
6.261261261261260813e+00 4.303907563143257332e-04 1.908836735895446052e-03 2.184511808102353875e-02 7.377142649338232216e-02 3.741643796590769788e-02 1.070503425156885957e-01
6.276276276276275823e+00 4.234692538227131670e-04 1.880389624993120080e-03 2.168172977989256400e-02 7.358309658240939910e-02 3.703581924687049387e-02 1.067598723177554665e-01
6.291291291291290833e+00 4.166602546043999124e-04 1.852366457167470802e-03 2.151956352465977940e-02 7.339503742363741312e-02 3.665865275036052362e-02 1.064689715603214237e-01
6.306306306306305842e+00 4.099619054593042419e-04 1.824760914457673354e-03 2.135861017515930035e-02 7.320725039882557128e-02 3.628491389027918568e-02 1.061776538615783194e-01
6.321321321321320852e+00 4.033723842337879478e-04 1.797566773058536680e-03 2.119886065958815138e-02 7.301973686908838634e-02 3.591457813936324572e-02 1.058859327279436657e-01
6.336336336336335862e+00 3.968898992892074874e-04 1.770777901917315210e-03 2.104030597399498062e-02 7.283249817509541979e-02 3.554762103150933134e-02 1.055938215544632852e-01
6.351351351351350871e+00 3.905126889798048802e-04 1.744388261351434346e-03 2.088293718177255259e-02 7.264553563726912355e-02 3.518401816403686488e-02 1.053013336252181520e-01
6.366366366366365881e+00 3.842390211397919350e-04 1.718391901686812991e-03 2.072674541315406779e-02 7.245885055598084989e-02 3.482374519989003131e-02 1.050084821137349245e-01
6.381381381381380891e+00 3.780671925794433833e-04 1.692782961916480811e-03 2.057172186471322578e-02 7.227244421174473799e-02 3.446677786978017549e-02 1.047152800834005443e-01
6.396396396396395900e+00 3.719955285900421985e-04 1.667555668379186017e-03 2.041785779886804222e-02 7.208631786540983799e-02 3.411309197426942719e-02 1.044217404878802213e-01
6.411411411411411798e+00 3.660223824575133860e-04 1.642704333457692704e-03 2.026514454338836438e-02 7.190047275835033391e-02 3.376266338579656662e-02 1.041278761715391243e-01
6.426426426426426808e+00 3.601461349845959739e-04 1.618223354296485610e-03 2.011357349090711621e-02 7.171491011265389293e-02 3.341546805064608133e-02 1.038336998698678459e-01
6.441441441441441818e+00 3.543651940213821713e-04 1.594107211538571154e-03 1.996313609843510667e-02 7.152963113130823836e-02 3.307148199086137885e-02 1.035392242099107685e-01
6.456456456456456827e+00 3.486779940040917467e-04 1.570350468081115189e-03 1.981382388687955368e-02 7.134463699838579365e-02 3.273068130610319593e-02 1.032444617106980378e-01
6.471471471471471837e+00 3.430829955019129248e-04 1.546947767849622115e-03 1.966562844056618173e-02 7.115992887922663324e-02 3.239304217545402320e-02 1.029494247836804793e-01
6.486486486486486847e+00 3.375786847717827878e-04 1.523893834590379567e-03 1.951854140676487215e-02 7.097550792061965708e-02 3.205854085916941265e-02 1.026541257331680945e-01
6.501501501501501856e+00 3.321635733209440076e-04 1.501183470680902575e-03 1.937255449521889036e-02 7.079137525098197492e-02 3.172715370037738208e-02 1.023585767567706944e-01
6.516516516516516866e+00 3.268361974771559378e-04 1.478811555958104004e-03 1.922765947767762079e-02 7.060753198053650037e-02 3.139885712672634693e-02 1.020627899458423915e-01
6.531531531531531876e+00 3.215951179664069200e-04 1.456773046563927159e-03 1.908384818743278852e-02 7.042397920148797674e-02 3.107362765198297058e-02 1.017667772859281033e-01
6.546546546546546885e+00 3.164389194979992746e-04 1.435062973808184884e-03 1.894111251885818512e-02 7.024071798819725432e-02 3.075144187758035996e-02 1.014705506572131238e-01
6.561561561561561895e+00 3.113662103568767066e-04 1.413676443048343450e-03 1.879944442695277718e-02 7.005774939735372187e-02 3.043227649411789359e-02 1.011741218349753030e-01
6.576576576576576905e+00 3.063756220030551341e-04 1.392608632586000983e-03 1.865883592688729817e-02 6.987507446814635037e-02 3.011610828281307758e-02 1.008775024900397665e-01
6.591591591591591914e+00 3.014658086780370246e-04 1.371854792579811503e-03 1.851927909355417790e-02 6.969269422243291878e-02 2.980291411690675490e-02 1.005807041892358422e-01
6.606606606606606924e+00 2.966354470180778357e-04 1.351410243974611718e-03 1.838076606112087202e-02 6.951060966490768545e-02 2.949267096302212940e-02 1.002837383958564699e-01
6.621621621621621934e+00 2.918832356741882781e-04 1.331270377446502938e-03 1.824328902258651880e-02 6.932882178326736644e-02 2.918535588247857596e-02 9.998661647012012377e-02
6.636636636636636943e+00 2.872078949387398580e-04 1.311430652363657166e-03 1.810684022934190215e-02 6.914733154837569840e-02 2.888094603256110768e-02 9.968934966963449718e-02
6.651651651651651953e+00 2.826081663785673923e-04 1.291886595762609937e-03 1.797141199073273854e-02 6.896613991442621105e-02 2.857941866774617659e-02 9.939194914986239360e-02
6.666666666666666963e+00 2.780828124744477172e-04 1.272633801339807889e-03 1.783699667362619729e-02 6.878524781910368147e-02 2.828075114088461975e-02 9.909442596458999108e-02
6.681681681681681972e+00 2.736306162668327791e-04 1.253667928458186394e-03 1.770358670198066489e-02 6.860465618374379793e-02 2.798492090434267013e-02 9.879679106639639719e-02
6.696696696696696982e+00 2.692503810077377419e-04 1.234984701168551557e-03 1.757117455641875672e-02 6.842436591349154718e-02 2.769190551110159437e-02 9.849905530712564639e-02
6.711711711711711992e+00 2.649409298186650098e-04 1.216579907245546235e-03 1.743975277380348937e-02 6.824437789745796401e-02 2.740168261581686637e-02 9.820122943836015472e-02
6.726726726726727001e+00 2.607011053544588367e-04 1.198449397237983478e-03 1.730931394681764490e-02 6.806469300887542373e-02 2.711422997583757752e-02 9.790332411189590911e-02
6.741741741741742011e+00 2.565297694729854611e-04 1.180589083533332495e-03 1.717985072354626455e-02 6.788531210525133863e-02 2.682952545218680179e-02 9.760534988021947467e-02
6.756756756756757021e+00 2.524258029105319752e-04 1.162994939436145722e-03 1.705135580706227533e-02 6.770623602852071654e-02 2.654754701050369634e-02 9.730731719698615390e-02
6.771771771771772030e+00 2.483881049628247758e-04 1.145662998260220996e-03 1.692382195501522177e-02 6.752746560519694297e-02 2.626827272194798626e-02 9.700923641750001936e-02
6.786786786786787040e+00 2.444155931715668749e-04 1.128589352434292625e-03 1.679724197922305082e-02 6.734900164652131427e-02 2.599168076406763866e-02 9.671111779919519535e-02
6.801801801801802050e+00 2.405072030163920205e-04 1.111770152621050336e-03 1.667160874526698450e-02 6.717084494861115529e-02 2.571774942163031902e-02 9.641297150211845801e-02
6.816816816816817060e+00 2.366618876121468038e-04 1.095201606849287041e-03 1.654691517208937979e-02 6.699299629260643818e-02 2.544645708741935519e-02 9.611480758941304270e-02
6.831831831831832069e+00 2.328786174113966145e-04 1.078879979658980276e-03 1.642315423159464507e-02 6.681545644481517998e-02 2.517778226299502431e-02 9.581663602780374211e-02
6.846846846846847079e+00 2.291563799120681941e-04 1.062801591259114956e-03 1.630031894825309177e-02 6.663822615685729978e-02 2.491170355942150250e-02 9.551846668808321172e-02
6.861861861861862089e+00 2.254941793701392043e-04 1.046962816698055344e-03 1.617840239870778699e-02 6.646130616580731010e-02 2.464819969796059121e-02 9.522030934559906623e-02
6.876876876876877098e+00 2.218910365172778833e-04 1.031360085046283213e-03 1.605739771138433442e-02 6.628469719433549567e-02 2.438724951073241443e-02 9.492217368074222505e-02
6.891891891891892108e+00 2.183459882833538052e-04 1.015989878591313329e-03 1.593729806610356264e-02 6.610839995084792642e-02 2.412883194134409631e-02 9.462406927943610435e-02
6.906906906906907118e+00 2.148580875237243064e-04 1.000848732044607803e-03 1.581809669369712429e-02 6.593241512962497164e-02 2.387292604548681835e-02 9.432600563362662782e-02
6.921921921921922127e+00 2.114264027512203592e-04 9.859332317603106306e-04 1.569978687562597480e-02 6.575674341095877340e-02 2.361951099150197408e-02 9.402799214177319509e-02
6.936936936936937137e+00 2.080500178727416052e-04 9.712400149656236345e-04 1.558236194360167887e-02 6.558138546128922108e-02 2.336856606091706340e-02 9.373003810934009417e-02
6.951951951951952147e+00 2.047280319303858753e-04 9.567657690026533769e-04 1.546581527921057735e-02 6.540634193333870472e-02 2.312007064895186051e-02 9.343215274928903802e-02
6.966966966966967156e+00 2.014595588470247513e-04 9.425072305815557824e-04 1.535014031354075062e-02 6.523161346624574419e-02 2.287400426499547335e-02 9.313434518257190931e-02
6.981981981981982166e+00 1.982437271762529886e-04 9.284611850448115048e-04 1.523533052681177828e-02 6.505720068569720294e-02 2.263034653305494651e-02 9.283662443862433777e-02
6.996996996996997176e+00 1.950796798566349307e-04 9.146244656424657241e-04 1.512137944800726400e-02 6.488310420405934975e-02 2.238907719217587619e-02 9.253899945585973563e-02
7.012012012012012185e+00 1.919665739701644316e-04 9.009939528181688719e-04 1.500828065451010294e-02 6.470932462050772715e-02 2.215017609683575528e-02 9.224147908216365210e-02
7.027027027027027195e+00 1.889035805048734770e-04 8.875665735058568514e-04 1.489602777174049882e-02 6.453586252115579847e-02 2.191362321731041632e-02 9.194407207538878024e-02
7.042042042042042205e+00 1.858898841215098443e-04 8.743393004369139727e-04 1.478461447279666094e-02 6.436271847918240141e-02 2.167939864001434611e-02 9.164678710385007476e-02
7.057057057057057214e+00 1.829246829242156308e-04 8.613091514576597715e-04 1.467403447809820759e-02 6.418989305495793884e-02 2.144748256781523268e-02 9.134963274682041112e-02
7.072072072072072224e+00 1.800071882351318405e-04 8.484731888570078108e-04 1.456428155503222688e-02 6.401738679616961192e-02 2.121785532032341437e-02 9.105261749502613355e-02
7.087087087087087234e+00 1.771366243728666611e-04 8.358285187041447888e-04 1.445534951760199353e-02 6.384520023794525156e-02 2.099049733415670610e-02 9.075574975114310272e-02
7.102102102102102243e+00 1.743122284347532985e-04 8.233722901960792472e-04 1.434723222607830334e-02 6.367333390297622020e-02 2.076538916318104722e-02 9.045903783029292378e-02
7.117117117117117253e+00 1.715332500828330219e-04 8.111016950149138377e-04 1.423992358665342184e-02 6.350178830163900889e-02 2.054251147872768885e-02 9.016248996053889686e-02
7.132132132132132263e+00 1.687989513334996943e-04 7.990139666946968408e-04 1.413341755109761948e-02 6.333056393211586310e-02 2.032184506978724353e-02 8.986611428338248109e-02
7.147147147147147273e+00 1.661086063507374313e-04 7.871063799977084116e-04 1.402770811641827417e-02 6.315966128051414552e-02 2.010337084318110715e-02 8.956991885425927280e-02
7.162162162162162282e+00 1.634615012428922978e-04 7.753762503000423412e-04 1.392278932452152562e-02 6.298908082098479688e-02 1.988706982371090531e-02 8.927391164303544180e-02
7.177177177177177292e+00 1.608569338629146439e-04 7.638209329863444473e-04 1.381865526187646583e-02 6.281882301583945061e-02 1.967292315428625926e-02 8.897810053450358470e-02
7.192192192192192302e+00 1.582942136120111490e-04 7.524378228535715278e-04 1.371530005918182235e-02 6.264888831566681193e-02 1.946091209603142275e-02 8.868249332887889747e-02
7.207207207207207311e+00 1.557726612466446645e-04 7.412243535236346997e-04 1.361271789103515699e-02 6.247927715944762150e-02 1.925101802837132434e-02 8.838709774229465410e-02
7.222222222222222321e+00 1.532916086888283513e-04 7.301779968647974543e-04 1.351090297560453117e-02 6.230998997466881406e-02 1.904322244909733772e-02 8.809192140729805998e-02
7.237237237237237331e+00 1.508503988396512274e-04 7.192962624216958298e-04 1.340984957430261214e-02 6.214102717743649751e-02 1.883750697441338023e-02 8.779697187334518926e-02
7.252252252252252340e+00 1.484483853959833819e-04 7.085766968538527661e-04 1.330955199146324416e-02 6.197238917258798829e-02 1.863385333896266233e-02 8.750225660729615829e-02
7.267267267267267350e+00 1.460849326702993555e-04 6.980168833825609823e-04 1.321000457402041368e-02 6.180407635380280595e-02 1.843224339583561175e-02 8.720778299390960497e-02
7.282282282282282360e+00 1.437594154135720076e-04 6.876144412460076343e-04 1.311120171118963090e-02 6.163608910371257132e-02 1.823265911655937502e-02 8.691355833633693240e-02
7.297297297297297369e+00 1.414712186411777280e-04 6.773670251625205129e-04 1.301313783415168970e-02 6.146842779401001655e-02 1.803508259106929509e-02 8.661958985661596944e-02
7.312312312312312379e+00 1.392197374617634459e-04 6.672723248018121861e-04 1.291580741573878678e-02 6.130109278555694041e-02 1.783949602766290651e-02 8.632588469616442328e-02
7.327327327327327389e+00 1.370043769090244494e-04 6.573280642641054225e-04 1.281920497012300521e-02 6.113408442849120605e-02 1.764588175293661798e-02 8.603244991627249927e-02
7.342342342342342398e+00 1.348245517763372084e-04 6.475320015670196598e-04 1.272332505250710517e-02 6.096740306233277423e-02 1.745422221170576590e-02 8.573929249859520152e-02
7.357357357357357408e+00 1.326796864542054307e-04 6.378819281401055434e-04 1.262816225881764620e-02 6.080104901608872348e-02 1.726449996690827826e-02 8.544641934564396746e-02
7.372372372372372418e+00 1.305692147704627562e-04 6.283756683269115266e-04 1.253371122540039573e-02 6.063502260835738206e-02 1.707669769949231309e-02 8.515383728127767782e-02
7.387387387387387427e+00 1.284925798331900770e-04 6.190110788944720504e-04 1.243996662871802057e-02 6.046932414743145384e-02 1.689079820828841630e-02 8.486155305119304215e-02
7.402402402402402437e+00 1.264492338762946821e-04 6.097860485501041148e-04 1.234692318505003182e-02 6.030395393140030452e-02 1.670678440986642088e-02 8.456957332341419331e-02
7.417417417417417447e+00 1.244386381077114358e-04 6.006984974654071795e-04 1.225457565019498311e-02 6.013891224825120008e-02 1.652463933837757665e-02 8.427790468878178232e-02
7.432432432432432456e+00 1.224602625601740858e-04 5.917463768073547231e-04 1.216291881917488937e-02 5.997419937596976114e-02 1.634434614538210484e-02 8.398655366144090750e-02
7.447447447447447466e+00 1.205135859445167731e-04 5.829276682763751124e-04 1.207194752594185905e-02 5.980981558263934184e-02 1.616588809966280210e-02 8.369552667932890488e-02
7.462462462462462476e+00 1.185980955054591102e-04 5.742403836513160697e-04 1.198165664308692424e-02 5.964576112653973555e-02 1.598924858702484644e-02 8.340483010466145930e-02
7.477477477477477485e+00 1.167132868798328966e-04 5.656825643411903925e-04 1.189204108155103926e-02 5.948203625624476354e-02 1.581441111008221462e-02 8.311447022441878496e-02
7.492492492492492495e+00 1.148586639572087156e-04 5.572522809436020923e-04 1.180309579033825100e-02 5.931864121071912799e-02 1.564135928803103703e-02 8.282445325083007126e-02
7.507507507507507505e+00 1.130337387428792203e-04 5.489476328097529908e-04 1.171481575623100659e-02 5.915557621941440469e-02 1.547007685641027010e-02 8.253478532185766492e-02
7.522522522522522515e+00 1.112380312231589947e-04 5.407667476159320856e-04 1.162719600350759636e-02 5.899284150236402957e-02 1.530054766685001559e-02 8.224547250167987822e-02
7.537537537537537524e+00 1.094710692329624037e-04 5.327077809413913005e-04 1.154023159366170635e-02 5.883043727027757047e-02 1.513275568680779934e-02 8.195652078117321437e-02
7.552552552552552534e+00 1.077323883256175974e-04 5.247689158525114519e-04 1.145391762512407152e-02 5.866836372463411775e-02 1.496668499929299477e-02 8.166793607839303859e-02
7.567567567567567544e+00 1.060215316448788844e-04 5.169483624931656227e-04 1.136824923298620366e-02 5.850662105777480054e-02 1.480231980258005751e-02 8.137972423905391606e-02
7.582582582582582553e+00 1.043380497991016671e-04 5.092443576811875707e-04 1.128322158872619579e-02 5.834520945299449812e-02 1.463964440991045654e-02 8.109189103700824297e-02
7.597597597597597563e+00 1.026815007375380377e-04 5.016551645108534470e-04 1.119882989993657187e-02 5.818412908463275329e-02 1.447864324918396103e-02 8.080444217472425306e-02
7.612612612612612573e+00 1.010514496287215623e-04 4.941790719612880294e-04 1.111506941005417116e-02 5.802338011816377678e-02 1.431930086263933852e-02 8.051738328376278897e-02
7.627627627627627582e+00 9.944746874090095085e-05 4.868143945107061854e-04 1.103193539809205724e-02 5.786296271028583404e-02 1.416160190652487015e-02 8.023071992525263041e-02
7.642642642642642592e+00 9.786913732448978642e-05 4.795594717564045104e-04 1.094942317837342173e-02 5.770287700900959132e-02 1.400553115075897810e-02 7.994445759036525323e-02
7.657657657657657602e+00 9.631604149649729610e-05 4.724126680404147779e-04 1.086752810026749699e-02 5.754312315374585096e-02 1.385107347858126337e-02 7.965860170078793712e-02
7.672672672672672611e+00 9.478777412690480339e-05 4.653723720807368563e-04 1.078624554792742551e-02 5.738370127539246801e-02 1.369821388619408588e-02 7.937315760919581853e-02
7.687687687687687621e+00 9.328393472695597382e-05 4.584369966080676100e-04 1.070557094003009822e-02 5.722461149642044803e-02 1.354693748239515008e-02 7.908813059972275017e-02
7.702702702702702631e+00 9.180412933932602360e-05 4.516049780079429499e-04 1.062549972951793570e-02 5.706585393095924691e-02 1.339722948820129891e-02 7.880352588843081429e-02
7.717717717717717640e+00 9.034797043013985884e-05 4.448747759682132380e-04 1.054602740334261227e-02 5.690742868488144618e-02 1.324907523646372265e-02 7.851934862377872582e-02
7.732732732732732650e+00 8.891507678280552158e-05 4.382448731317726805e-04 1.046714948221067268e-02 5.674933585588658180e-02 1.310246017147489311e-02 7.823560388708881985e-02
7.747747747747747660e+00 8.750507339363274766e-05 4.317137747544632395e-04 1.038886152033108128e-02 5.659157553358414722e-02 1.295736984856752684e-02 7.795229669301259601e-02
7.762762762762762669e+00 8.611759136920535700e-05 4.252800083680777091e-04 1.031115910516462904e-02 5.643414779957604821e-02 1.281378993370567779e-02 7.766943198999527731e-02
7.777777777777777679e+00 8.475226782547737639e-05 4.189421234483841120e-04 1.023403785717524189e-02 5.627705272753816268e-02 1.267170620306841064e-02 7.738701466073871771e-02
7.792792792792792689e+00 8.340874578856443430e-05 4.126986910880981775e-04 1.015749342958313477e-02 5.612029038330124120e-02 1.253110454262609114e-02 7.710504952266292178e-02
7.807807807807807698e+00 8.208667409720005648e-05 4.065483036747290918e-04 1.008152150811980619e-02 5.596386082493110675e-02 1.239197094770972882e-02 7.682354132836650973e-02
7.822822822822822708e+00 8.078570730682879523e-05 4.004895745732261494e-04 1.000611781078488728e-02 5.580776410280810507e-02 1.225429152257337048e-02 7.654249476608533664e-02
7.837837837837837718e+00 7.950550559530763703e-05 3.945211378133554533e-04 9.931278087604781049e-03 5.565200025970585412e-02 1.211805247995003353e-02 7.626191446014990438e-02
7.852852852852852727e+00 7.824573467018959994e-05 3.886416477817348906e-04 9.856998120393131724e-03 5.549656933086929977e-02 1.198324014060120346e-02 7.598180497144139955e-02
7.867867867867867737e+00 7.700606567756127733e-05 3.828497789184591308e-04 9.783273722513072257e-03 5.534147134409212604e-02 1.184984093286020265e-02 7.570217079784595515e-02
7.882882882882882747e+00 7.578617511240689760e-05 3.771442254182456400e-04 9.710100738641253351e-03 5.518670631979337438e-02 1.171784139216963672e-02 7.542301637470789910e-02
7.897897897897897757e+00 7.458574473047537273e-05 3.715237009360343261e-04 9.637475044533634974e-03 5.503227427109350089e-02 1.158722816061311112e-02 7.514434607528100440e-02
7.912912912912912766e+00 7.340446146162195665e-05 3.659869382969748960e-04 9.565392546793033413e-03 5.487817520388968417e-02 1.145798798644146084e-02 7.486616421117860132e-02
7.927927927927927776e+00 7.224201732460106755e-05 3.605326892107361134e-04 9.493849182638411724e-03 5.472440911693050858e-02 1.133010772359361977e-02 7.458847503282187152e-02
7.942942942942942786e+00 7.109810934328476828e-05 3.551597239900722855e-04 9.422840919675873686e-03 5.457097600188993980e-02 1.120357433121249753e-02 7.431128272988685168e-02
7.957957957957957795e+00 6.997243946428242901e-05 3.498668312735845817e-04 9.352363755671404613e-03 5.441787584344072448e-02 1.107837487315580134e-02 7.403459143174982715e-02
7.972972972972972805e+00 6.886471447593831593e-05 3.446528177526135420e-04 9.282413718325282712e-03 5.426510861932701268e-02 1.095449651750226260e-02 7.375840520793074118e-02
7.987987987987987815e+00 6.777464592868279289e-05 3.395165079022017347e-04 9.212986865048186993e-03 5.411267430043655013e-02 1.083192653605325600e-02 7.348272806853582695e-02
8.003003003003003712e+00 6.670195005671520781e-05 3.344567437160654686e-04 9.144079282738987874e-03 5.396057285087195454e-02 1.071065230383010970e-02 7.320756396469771388e-02
8.018018018018018722e+00 6.564634770099408306e-05 3.294723844455181507e-04 9.075687087564199632e-03 5.380880422802165886e-02 1.059066129856728496e-02 7.293291678901472896e-02
8.033033033033033732e+00 6.460756423351400981e-05 3.245623063422807260e-04 9.007806424739053103e-03 5.365736838262995939e-02 1.047194110020147756e-02 7.265879037598793611e-02
8.048048048048048742e+00 6.358532948284613938e-05 3.197254024051284036e-04 8.940433468310252790e-03 5.350626525886665458e-02 1.035447939035699649e-02 7.238518850245692637e-02
8.063063063063063751e+00 6.257937766092194277e-05 3.149605821303117620e-04 8.873564420940321246e-03 5.335549479439594123e-02 1.023826395182749274e-02 7.211211488803384584e-02
8.078078078078078761e+00 6.158944729103748368e-05 3.102667712656968302e-04 8.807195513693572356e-03 5.320505692044478346e-02 1.012328266805413018e-02 7.183957319553568865e-02
8.093093093093093771e+00 6.061528113705927216e-05 3.056429115685700432e-04 8.741323005823690984e-03 5.305495156187066408e-02 1.000952352260058888e-02 7.156756703141499421e-02
8.108108108108108780e+00 5.965662613380956752e-05 3.010879605670522359e-04 8.675943184562879065e-03 5.290517863722862812e-02 9.896974598624798392e-03 7.129609994618874014e-02
8.123123123123123790e+00 5.871323331861225201e-05 2.966008913250679519e-04 8.611052364912606324e-03 5.275573805883795181e-02 9.785624078347742935e-03 7.102517543486579210e-02
8.138138138138138800e+00 5.778485776397966460e-05 2.921806922108179192e-04 8.546646889435908362e-03 5.260662973284802035e-02 9.675460242519405910e-03 7.075479693737235509e-02
8.153153153153153809e+00 5.687125851141951719e-05 2.878263666687015643e-04 8.482723128051239056e-03 5.245785355930378258e-02 9.566471469882048204e-03 7.048496783897581497e-02
8.168168168168168819e+00 5.597219850634508833e-05 2.835369329946387722e-04 8.419277477827873807e-03 5.230940943221049078e-02 9.458646236630936441e-03 7.021569147070690076e-02
8.183183183183183829e+00 5.508744453406766737e-05 2.793114241147396076e-04 8.356306362782835867e-03 5.216129723959801734e-02 9.351973115872687717e-03 6.994697110978015386e-02
8.198198198198198838e+00 5.421676715685501343e-05 2.751488873672732101e-04 8.293806233679340556e-03 5.201351686358444970e-02 9.246440777081364401e-03 6.967880998001239889e-02
8.213213213213213848e+00 5.335994065203633364e-05 2.710483842878850668e-04 8.231773567826757357e-03 5.186606818043930367e-02 9.142037985552421350e-03 6.941121125223975730e-02
8.228228228228228858e+00 5.251674295113677919e-05 2.670089903980159881e-04 8.170204868882051732e-03 5.171895106064598735e-02 9.038753601854757069e-03 6.914417804473267648e-02
8.243243243243243867e+00 5.168695558002299375e-05 2.630297949964735104e-04 8.109096666652727478e-03 5.157216536896393200e-02 8.936576581280839329e-03 6.887771342360937687e-02
8.258258258258258877e+00 5.087036360004482680e-05 2.591099009541101878e-04 8.048445516901233179e-03 5.142571096448998735e-02 8.835495973295179328e-03 6.861182040324735609e-02
8.273273273273273887e+00 5.006675555015341854e-05 2.552484245115612315e-04 7.988248001150834512e-03 5.127958770071935207e-02 8.735500920981171744e-03 6.834650194669317225e-02
8.288288288288288896e+00 4.927592338998144640e-05 2.514444950799966656e-04 7.928500726492945447e-03 5.113379542560606006e-02 8.636580660486534861e-03 6.808176096607042316e-02
8.303303303303303906e+00 4.849766244386797593e-05 2.476972550448426776e-04 7.869200325395881920e-03 5.098833398162277292e-02 8.538724520467349047e-03 6.781760032298599084e-02
8.318318318318318916e+00 4.773177134581334035e-05 2.440058595724284459e-04 7.810343455515071816e-03 5.084320320582015607e-02 8.441921921530931225e-03 6.755402282893434307e-02
8.333333333333333925e+00 4.697805198534566465e-05 2.403694764195140709e-04 7.751926799504657052e-03 5.069840292988573444e-02 8.346162375677569634e-03 6.729103124570015582e-02
8.348348348348348935e+00 4.623630945428750796e-05 2.367872857456572466e-04 7.693947064830528558e-03 5.055393298020215836e-02 8.251435485741313164e-03 6.702862828575903431e-02
8.363363363363363945e+00 4.550635199440347434e-05 2.332584799283762508e-04 7.636400983584745554e-03 5.040979317790506703e-02 8.157730944829834352e-03 6.676681661267638845e-02
8.378378378378378954e+00 4.478799094591685907e-05 2.297822633810675422e-04 7.579285312301344349e-03 5.026598333894036208e-02 8.065038535763544708e-03 6.650559884150467060e-02
8.393393393393393964e+00 4.408104069687887090e-05 2.263578523736366806e-04 7.522596831773531445e-03 5.012250327412098860e-02 7.973348130514113299e-03 6.624497753917840681e-02
8.408408408408408974e+00 4.338531863337765011e-05 2.229844748558027553e-04 7.466332346872237534e-03 4.997935278918330670e-02 7.882649689642319199e-03 6.598495522490774312e-02
8.423423423423423984e+00 4.270064509057071788e-05 2.196613702830356614e-04 7.410488686366028914e-03 4.983653168484281776e-02 7.792933261735528368e-03 6.572553437056997960e-02
8.438438438438438993e+00 4.202684330452958794e-05 2.163877894450877382e-04 7.355062702742372858e-03 4.969403975684955760e-02 7.704188982844816652e-03 6.546671740109935578e-02
8.453453453453454003e+00 4.136373936488041972e-05 2.131629942970804912e-04 7.300051272030226579e-03 4.955187679604290685e-02 7.616407075921792676e-03 6.520850669487475437e-02
8.468468468468469013e+00 4.071116216822958652e-05 2.099862577931089678e-04 7.245451293623968864e-03 4.941004258840597796e-02 7.529577850255296696e-03 6.495090458410578138e-02
8.483483483483484022e+00 4.006894337235873579e-05 2.068568637223254319e-04 7.191259690108636228e-03 4.926853691511946798e-02 7.443691700908038750e-03 6.469391335521697262e-02
8.498498498498499032e+00 3.943691735117793037e-05 2.037741065474662887e-04 7.137473407086472252e-03 4.912735955261510884e-02 7.358739108153213374e-03 6.443753524922991860e-02
8.513513513513514042e+00 3.881492115042398897e-05 2.007372912457852600e-04 7.084089413004773621e-03 4.898651027262863888e-02 7.274710636911265252e-03 6.418177246214377962e-02
8.528528528528529051e+00 3.820279444409041921e-05 1.977457331523568970e-04 7.031104698985019864e-03 4.884598884225224008e-02 7.191596936186859558e-03 6.392662714531374690e-02
8.543543543543544061e+00 3.760037949157813499e-05 1.947987578057157354e-04 6.978516278653287656e-03 4.870579502398660748e-02 7.109388738506109903e-03 6.367210140582776901e-02
8.558558558558559071e+00 3.700752109555327697e-05 1.918957007957955039e-04 6.926321187971928861e-03 4.856592857579254685e-02 7.028076859354167108e-03 6.341819730688119661e-02
8.573573573573574080e+00 3.642406656050203959e-05 1.890359076141346142e-04 6.874516485072507122e-03 4.842638925114203796e-02 6.947652196613285022e-03 6.316491686814983131e-02
8.588588588588589090e+00 3.584986565196903325e-05 1.862187335063141848e-04 6.823099250089986918e-03 4.828717679906900651e-02 6.868105730001384211e-03 6.291226206616082339e-02
8.603603603603604100e+00 3.528477055646894966e-05 1.834435433265946920e-04 6.772066584998162088e-03 4.814829096421950616e-02 6.789428520511220193e-03 6.266023483466184874e-02
8.618618618618619109e+00 3.472863584205949564e-05 1.807097113947195614e-04 6.721415613446313393e-03 4.800973148690154679e-02 6.711611709850234288e-03 6.240883706498835670e-02
8.633633633633634119e+00 3.418131841956535639e-05 1.780166213548521983e-04 6.671143480597089073e-03 4.787149810313446469e-02 6.634646519881140861e-03 6.215807060642884740e-02
8.648648648648649129e+00 3.364267750444112663e-05 1.753636660366157739e-04 6.621247352965598833e-03 4.773359054469787643e-02 6.558524252063348964e-03 6.190793726658849749e-02
8.663663663663664138e+00 3.311257457926320764e-05 1.727502473182035393e-04 6.571724418259707393e-03 4.759600853918015406e-02 6.483236286895247003e-03 6.165843881175053776e-02
8.678678678678679148e+00 3.259087335684064153e-05 1.701757759915293374e-04 6.522571885221529336e-03 4.745875181002656706e-02 6.408774083357464055e-03 6.140957696723607639e-02
8.693693693693694158e+00 3.207743974393294960e-05 1.676396716293878189e-04 6.473786983470104436e-03 4.732182007658692485e-02 6.335129178357139929e-03 6.116135341776183371e-02
8.708708708708709167e+00 3.157214180556648420e-05 1.651413624545941669e-04 6.425366963345249122e-03 4.718521305416283063e-02 6.262293186173276821e-03 6.091376980779603101e-02
8.723723723723724177e+00 3.107484972993832325e-05 1.626802852110743023e-04 6.377309095752578885e-03 4.704893045405459523e-02 6.190257797903247171e-03 6.066682774191240607e-02
8.738738738738739187e+00 3.058543579389804464e-05 1.602558850368757527e-04 6.329610672009688618e-03 4.691297198360758203e-02 6.119014780910494132e-03 6.042052878514241054e-02
8.753753753753754197e+00 3.010377432899776133e-05 1.578676153390716464e-04 6.282269003693483067e-03 4.677733734625826728e-02 6.048555978273509673e-03 6.017487446332520779e-02
8.768768768768769206e+00 2.962974168810122877e-05 1.555149376705283152e-04 6.235281422488649604e-03 4.664202624157993970e-02 5.978873308236131931e-03 5.992986626345627593e-02
8.783783783783784216e+00 2.916321621254190763e-05 1.531973216085100501e-04 6.188645280037264641e-03 4.650703836532787960e-02 5.909958763659192184e-03 5.968550563403360321e-02
8.798798798798799226e+00 2.870407819982176889e-05 1.509142446350923879e-04 6.142357947789520677e-03 4.637237340948418413e-02 5.841804411473657151e-03 5.944179398540234971e-02
8.813813813813814235e+00 2.825220987184093115e-05 1.486651920193581510e-04 6.096416816855581775e-03 4.623803106230227333e-02 5.774402392135176421e-03 5.919873269009749694e-02
8.828828828828829245e+00 2.780749534364994774e-05 1.464496567013486754e-04 6.050819297858528456e-03 4.610401100835093136e-02 5.707744919080238837e-03 5.895632308318451281e-02
8.843843843843844255e+00 2.736982059271553811e-05 1.442671391777446935e-04 6.005562820788420617e-03 4.597031292855798673e-02 5.641824278183853701e-03 5.871456646259828188e-02
8.858858858858859264e+00 2.693907342869146930e-05 1.421171473892508504e-04 5.960644834857442911e-03 4.583693650025361110e-02 5.576632827218910328e-03 5.847346408948012053e-02
8.873873873873874274e+00 2.651514346368613422e-05 1.399991966096585116e-04 5.916062808356130874e-03 4.570388139721327098e-02 5.512162995317177773e-03 5.823301718851277287e-02
8.888888888888889284e+00 2.609792208301835287e-05 1.379128093365619245e-04 5.871814228510680370e-03 4.557114728970023537e-02 5.448407282432073985e-03 5.799322694825363028e-02
8.903903903903904293e+00 2.568730241645357341e-05 1.358575151837028243e-04 5.827896601341319566e-03 4.543873384450778513e-02 5.385358258803161872e-03 5.775409452146611222e-02
8.918918918918919303e+00 2.528317930991201291e-05 1.338328507749197136e-04 5.784307451521739953e-03 4.530664072500103362e-02 5.323008564422480708e-03 5.751562102544899996e-02
8.933933933933934313e+00 2.488544929764147012e-05 1.318383596396772582e-04 5.741044322239579473e-03 4.517486759115836581e-02 5.261350908502730218e-03 5.727780754236408423e-02
8.948948948948949322e+00 2.449401057484653664e-05 1.298735921101528952e-04 5.698104775057950822e-03 4.504341409961250958e-02 5.200378068947331643e-03 5.704065511956170342e-02
8.963963963963964332e+00 2.410876297076678296e-05 1.279381052198569368e-04 5.655486389778003643e-03 4.491227990369130868e-02 5.140082891822453370e-03 5.680416476990472058e-02
8.978978978978979342e+00 2.372960792219683471e-05 1.260314626037636182e-04 5.613186764302511948e-03 4.478146465345804461e-02 5.080458290830953440e-03 5.656833747209020352e-02
8.993993993993994351e+00 2.335644844744001476e-05 1.241532343999304571e-04 5.571203514500490221e-03 4.465096799575152958e-02 5.021497246788392439e-03 5.633317417096968954e-02
9.009009009009009361e+00 2.298918912068953689e-05 1.223029971525838337e-04 5.529534274072813935e-03 4.452078957422571370e-02 4.963192807101039598e-03 5.609867577786720877e-02
9.024024024024024371e+00 2.262773604682934001e-05 1.204803337166486873e-04 5.488176694418846202e-03 4.439092902938905627e-02 4.905538085245969224e-03 5.586484317089559365e-02
9.039039039039039380e+00 2.227199683664763750e-05 1.186848331637012019e-04 5.447128444504067100e-03 4.426138599864351542e-02 4.848526260253270027e-03 5.563167719527104677e-02
9.054054054054054390e+00 2.192188058245679829e-05 1.169160906893229167e-04 5.406387210728688317e-03 4.413216011632316998e-02 4.792150576190379492e-03 5.539917866362555066e-02
9.069069069069069400e+00 2.157729783411233313e-05 1.151737075218356373e-04 5.365950696797251382e-03 4.400325101373254305e-02 4.736404341648630875e-03 5.516734835631764700e-02
9.084084084084084409e+00 2.123816057542448043e-05 1.134572908323963684e-04 5.325816623589202554e-03 4.387465831918460624e-02 4.681280929231920913e-03 5.493618702174127982e-02
9.099099099099099419e+00 2.090438220095595115e-05 1.117664536464321192e-04 5.285982729030433078e-03 4.374638165803838158e-02 4.626773775047701188e-03 5.470569537663284160e-02
9.114114114114114429e+00 2.057587749319962894e-05 1.101008147563945871e-04 5.246446767965786545e-03 4.361842065273629360e-02 4.572876378200141367e-03 5.447587410637625555e-02
9.129129129129129439e+00 2.025256260012916801e-05 1.084599986358150865e-04 5.207206512032509088e-03 4.349077492284116053e-02 4.519582300285637788e-03 5.424672386530633023e-02
9.144144144144144448e+00 1.993435501311730502e-05 1.068436353546401763e-04 5.168259749534657999e-03 4.336344408507282477e-02 4.466885164890601473e-03 5.401824527701021977e-02
9.159159159159159458e+00 1.962117354521504423e-05 1.052513604958291914e-04 5.129604285318439295e-03 4.323642775334457511e-02 4.414778657091555057e-03 5.379043893462694820e-02
9.174174174174174468e+00 1.931293830978604418e-05 1.036828150731945942e-04 5.091237940648487247e-03 4.310972553879909713e-02 4.363256522957650527e-03 5.356330540114534466e-02
9.189189189189189477e+00 1.900957069949020230e-05 1.021376454504667979e-04 5.053158553085059825e-03 4.298333704984425713e-02 4.312312569055501074e-03 5.333684520969986242e-02
9.204204204204204487e+00 1.871099336561082643e-05 1.006155032615650826e-04 5.015363976362161372e-03 4.285726189218851123e-02 4.261940661956445907e-03 5.311105886386478098e-02
9.219219219219219497e+00 1.841713019771945071e-05 9.911604533205682480e-05 4.977852080266569057e-03 4.273149966887593992e-02 4.212134727746223717e-03 5.288594683794647922e-02
9.234234234234234506e+00 1.812790630367283067e-05 9.763893360178706789e-05 4.940620750517769194e-03 4.260604998032110208e-02 4.162888751537113796e-03 5.266150957727388365e-02
9.249249249249249516e+00 1.784324798993675747e-05 9.618383504866123777e-05 4.903667888648793015e-03 4.248091242434349352e-02 4.114196776982478876e-03 5.243774749848712641e-02
9.264264264264264526e+00 1.756308274223105693e-05 9.475042161356368134e-05 4.866991411887935416e-03 4.235608659620176270e-02 4.066052905793849336e-03 5.221466098982445458e-02
9.279279279279279535e+00 1.728733920649039627e-05 9.333837012639508845e-05 4.830589253041368825e-03 4.223157208862755169e-02 4.018451297260472455e-03 5.199225041140723147e-02
9.294294294294294545e+00 1.701594717013614510e-05 9.194736223321226269e-05 4.794459360376627892e-03 4.210736849185914288e-02 3.971386167771357931e-03 5.177051609552314748e-02
9.309309309309309555e+00 1.674883754365357483e-05 9.057708432445358529e-05 4.758599697506966757e-03 4.198347539367471709e-02 3.924851790339883850e-03 5.154945834690766865e-02
9.324324324324324564e+00 1.648594234246965654e-05 8.922722746423428827e-05 4.723008243276585402e-03 4.185989237942536190e-02 3.878842494130930584e-03 5.132907744302369485e-02
9.339339339339339574e+00 1.622719466912637845e-05 8.789748732069528755e-05 4.687682991646706897e-03 4.173661903206784402e-02 3.833352663990552151e-03 5.110937363433942782e-02
9.354354354354354584e+00 1.597252869574494809e-05 8.658756409739004482e-05 4.652621951582516791e-03 4.161365493219697231e-02 3.788376739978254869e-03 5.089034714460437953e-02
9.369369369369369593e+00 1.572187964677560038e-05 8.529716246569404880e-05 4.617823146940938650e-03 4.149099965807778040e-02 3.743909216901819981e-03 5.067199817112367360e-02
9.384384384384384603e+00 1.547518378202881385e-05 8.402599149822152043e-05 4.583284616359252668e-03 4.136865278567739002e-02 3.699944643854754384e-03 5.045432688503066754e-02
9.399399399399399613e+00 1.523237837998284925e-05 8.277376460323433911e-05 4.549004413144549543e-03 4.124661388869661077e-02 3.656477623756307013e-03 5.023733343155749320e-02
9.414414414414414622e+00 1.499340172136332979e-05 8.154019946002860771e-05 4.514980605164008350e-03 4.112488253860122067e-02 3.613502812894152372e-03 5.002101793030420962e-02
9.429429429429429632e+00 1.475819307299041261e-05 8.032501795528398903e-05 4.481211274735994940e-03 4.100345830465304542e-02 3.571014920469648812e-03 4.980538047550592262e-02
9.444444444444444642e+00 1.452669267188869296e-05 7.912794612036177339e-05 4.447694518521977392e-03 4.088234075394068384e-02 3.529008708145764395e-03 4.959042113629827386e-02
9.459459459459459651e+00 1.429884170965617334e-05 7.794871406953723036e-05 4.414428447419247240e-03 4.076152945141004597e-02 3.487478989597630856e-03 4.937613995698117431e-02
9.474474474474474661e+00 1.407458231708748835e-05 7.678705593915258361e-05 4.381411186454444752e-03 4.064102395989453026e-02 3.446420630065756465e-03 4.916253695728070583e-02
9.489489489489489671e+00 1.385385754904735475e-05 7.564270982767674477e-05 4.348640874677878708e-03 4.052082384014502742e-02 3.405828545911896918e-03 4.894961213260943383e-02
9.504504504504504681e+00 1.363661136959027107e-05 7.451541773665830784e-05 4.316115665058638945e-03 4.040092865085958412e-02 3.365697704177587728e-03 4.873736545432483941e-02
9.519519519519519690e+00 1.342278863732231617e-05 7.340492551255853630e-05 4.283833724380491266e-03 4.028133794871291418e-02 3.326023122145339850e-03 4.852579686998610697e-02
9.534534534534534700e+00 1.321233509100080641e-05 7.231098278945122411e-05 4.251793233138554708e-03 4.016205128838545857e-02 3.286799866902541476e-03 4.831490630360917721e-02
9.549549549549549710e+00 1.300519733536837270e-05 7.123334293257643367e-05 4.219992385436744688e-03 4.004306822259245252e-02 3.248023054907998777e-03 4.810469365592003055e-02
9.564564564564564719e+00 1.280132282721721869e-05 7.017176298273549329e-05 4.188429388885990708e-03 3.992438830211245820e-02 3.209687851561199724e-03 4.789515880460639558e-02
9.579579579579579729e+00 1.260065986167993144e-05 6.912600360151466403e-05 4.157102464503210394e-03 3.980601107581586973e-02 3.171789470774257196e-03 4.768630160456754224e-02
9.594594594594594739e+00 1.240315755874309744e-05 6.809582901732508871e-05 4.126009846611041615e-03 3.968793609069308503e-02 3.134323174546526595e-03 4.747812188816256940e-02
9.609609609609609748e+00 1.220876584998001373e-05 6.708100697224694798e-05 4.095149782738323127e-03 3.957016289188235170e-02 3.097284272541950007e-03 4.727061946545693671e-02
9.624624624624624758e+00 1.201743546549895379e-05 6.608130866966580215e-05 4.064520533521322025e-03 3.945269102269750860e-02 3.060668121669073150e-03 4.706379412446720645e-02
9.639639639639639768e+00 1.182911792110333724e-05 6.509650872268920631e-05 4.034120372605693242e-03 3.933552002465538072e-02 3.024470125663780186e-03 4.685764563140428635e-02
9.654654654654654777e+00 1.164376550566058483e-05 6.412638510333216026e-05 4.003947586549184111e-03 3.921864943750300730e-02 2.988685734674718236e-03 4.665217373091486847e-02
9.669669669669669787e+00 1.146133126867578934e-05 6.317071909245983304e-05 3.974000474725054508e-03 3.910207879924451624e-02 2.953310444851429354e-03 4.644737814632115408e-02
9.684684684684684797e+00 1.128176900806732932e-05 6.222929523047620497e-05 3.944277349226224701e-03 3.898580764616790817e-02 2.918339797935194744e-03 4.624325857985912835e-02
9.699699699699699806e+00 1.110503325814061734e-05 6.130190126874773100e-05 3.914776534770143118e-03 3.886983551287150063e-02 2.883769380852555658e-03 4.603981471291496153e-02
9.714714714714714816e+00 1.093107927775720462e-05 6.038832812175070903e-05 3.885496368604361012e-03 3.875416193229017786e-02 2.849594825311566049e-03 4.583704620625984189e-02
9.729729729729729826e+00 1.075986303869574700e-05 5.948836981993207361e-05 3.856435200412813586e-03 3.863878643572134230e-02 2.815811807400730137e-03 4.563495270028310180e-02
9.744744744744744835e+00 1.059134121420158996e-05 5.860182346327242730e-05 3.827591392222804562e-03 3.852370855285081747e-02 2.782416047190637478e-03 4.543353381522394208e-02
9.759759759759759845e+00 1.042547116772230277e-05 5.772848917554130812e-05 3.798963318312685057e-03 3.840892781177824428e-02 2.749403308338315473e-03 4.523278915140110934e-02
9.774774774774774855e+00 1.026221094182555681e-05 5.686817005923407452e-05 3.770549365120223328e-03 3.829444373904255378e-02 2.716769397694255087e-03 4.503271828944134525e-02
9.789789789789789864e+00 1.010151924729692382e-05 5.602067215118041290e-05 3.742347931151659285e-03 3.818025585964696100e-02 2.684510164912142730e-03 4.483332079050600383e-02
9.804804804804804874e+00 9.943355452414082360e-06 5.518580437881437796e-05 3.714357426891439461e-03 3.806636369708386869e-02 2.652621502061279675e-03 4.463459619651609367e-02
9.819819819819819884e+00 9.787679572395020084e-06 5.436337851709616045e-05 3.686576274712628082e-03 3.795276677335956972e-02 2.621099343241699818e-03 4.443654403037572420e-02
9.834834834834834894e+00 9.634452259017135025e-06 5.355320914607580429e-05 3.659002908787987313e-03 3.783946460901860959e-02 2.589939664201945050e-03 4.423916379619387967e-02
9.849849849849849903e+00 9.483634790404388271e-06 5.275511360908937943e-05 3.631635775001720162e-03 3.772645672316809334e-02 2.559138481959559799e-03 4.404245497950484700e-02
9.864864864864864913e+00 9.335189060979980400e-06 5.196891197157815767e-05 3.604473330861880393e-03 3.761374263350159008e-02 2.528691854424214985e-03 4.384641704748666602e-02
9.879879879879879923e+00 9.189077571581575246e-06 5.119442698052144688e-05 3.577514045413429482e-03 3.750132185632301662e-02 2.498595880023547246e-03 4.365104944917834462e-02
9.894894894894894932e+00 9.045263419736663708e-06 5.043148402447405760e-05 3.550756399151948871e-03 3.738919390657019504e-02 2.468846697331634945e-03 4.345635161569528365e-02
9.909909909909909942e+00 8.903710290095211412e-06 4.967991109419926784e-05 3.524198883937996237e-03 3.727735829783818122e-02 2.439440484700149993e-03 4.326232296044330017e-02
9.924924924924924952e+00 8.764382445017181273e-06 4.893953874388853084e-05 3.497840002912101873e-03 3.716581454240248938e-02 2.410373459892158152e-03 4.306896287933086043e-02
9.939939939939939961e+00 8.627244715312411860e-06 4.821020005295905585e-05 3.471678270410402580e-03 3.705456215124196956e-02 2.381641879718568704e-03 4.287627075098004309e-02
9.954954954954954971e+00 8.492262491130103818e-06 4.749173058842074422e-05 3.445712211880903094e-03 3.694360063406165046e-02 2.353242039677235636e-03 4.268424593693570523e-02
9.969969969969969981e+00 8.359401712995803512e-06 4.678396836780398990e-05 3.419940363800368522e-03 3.683292949931523536e-02 2.325170273594688673e-03 4.249288778187328142e-02
9.984984984984984990e+00 8.228628862993312321e-06 4.608675382263990818e-05 3.394361273591833903e-03 3.672254825422745922e-02 2.297422953270493277e-03 4.230219561380493126e-02
1.000000000000000000e+01 8.099910956089110918e-06 4.539992976248485417e-05 3.368973499542733500e-03 3.661245640481621683e-02 2.269996488124243535e-03 4.211216874428416052e-02
1.001501501501501501e+01 7.973215531597001386e-06 4.472334133948105222e-05 3.343775610723641583e-03 3.650265345591455907e-02 2.242887324845159285e-03 4.192280646860910287e-02
1.003003003003003002e+01 7.848510644780747934e-06 4.405683601344540786e-05 3.318766186907621228e-03 3.639313891119238392e-02 2.216091947044303984e-03 4.173410806602396994e-02
1.004504504504504503e+01 7.725764858592422469e-06 4.340026351747856755e-05 3.293943818490175941e-03 3.628391227317805806e-02 2.189606874909393822e-03 4.154607279991932856e-02
1.006006006006006004e+01 7.604947235544109564e-06 4.275347582408648063e-05 3.269307106409800184e-03 3.617497304327974006e-02 2.163428664862206748e-03 4.135869991803062251e-02
1.007507507507507505e+01 7.486027329711054002e-06 4.211632711180692175e-05 3.244854662069124058e-03 3.606632072180658566e-02 2.137553909218571462e-03 4.117198865263529961e-02
1.009009009009009006e+01 7.368975178863852102e-06 4.148867373233327584e-05 3.220585107256648642e-03 3.595795480798967547e-02 2.111979235850940280e-03 4.098593822074851623e-02
1.010510510510510507e+01 7.253761296727723388e-06 4.087037417812836888e-05 3.196497074069064651e-03 3.584987480000288024e-02 2.086701307853518553e-03 4.080054782431720428e-02
1.012012012012012008e+01 7.140356665366731485e-06 4.026128905052085678e-05 3.172589204834154811e-03 3.574208019498339994e-02 2.061716823209967971e-03 4.061581665041279904e-02
1.013513513513513509e+01 7.028732727690956075e-06 3.966128102827714522e-05 3.148860152034270009e-03 3.563457048905226132e-02 2.037022514463649511e-03 4.043174387142250276e-02
1.015015015015015010e+01 6.918861380084622013e-06 3.907021483664161046e-05 3.125308578230380496e-03 3.552734517733447533e-02 2.012615148390409486e-03 4.024832864523887610e-02
1.016516516516516511e+01 6.810714965153032426e-06 3.848795721683827677e-05 3.101933155986693474e-03 3.542040375397915303e-02 1.988491525673902627e-03 4.006557011544836094e-02
1.018018018018018012e+01 6.704266264586769302e-06 3.791437689602693728e-05 3.078732567795834912e-03 3.531374571217936464e-02 1.964648480583425748e-03 3.988346741151794356e-02
1.019519519519519513e+01 6.599488492140682278e-06 3.734934455770707066e-05 3.055705506004589931e-03 3.520737054419183221e-02 1.941082880654283879e-03 3.970201964898069369e-02
1.021021021021021014e+01 6.496355286726424745e-06 3.679273281256278407e-05 3.032850672740202216e-03 3.510127774135642087e-02 1.917791626370631214e-03 3.952122592961963138e-02
1.022522522522522515e+01 6.394840705616098642e-06 3.624441616974229086e-05 3.010166779837218989e-03 3.499546679411553313e-02 1.894771650850834771e-03 3.934108534165044885e-02
1.024024024024024015e+01 6.294919217755688287e-06 3.570427100856534319e-05 2.987652548764888928e-03 3.488993719203322547e-02 1.872019919535294419e-03 3.916159695990246992e-02
1.025525525525525516e+01 6.196565697186070765e-06 3.517217555065238536e-05 2.965306710555098285e-03 3.478468842381424869e-02 1.849533429876755496e-03 3.898275984599850613e-02
1.027027027027027017e+01 6.099755416570296777e-06 3.464800983246899051e-05 2.943128005730849539e-03 3.467971997732281764e-02 1.827309211033061953e-03 3.880457304853310307e-02
1.028528528528528518e+01 6.004464040824900677e-06 3.413165567827949551e-05 2.921115184235273041e-03 3.457503133960132535e-02 1.805344323562378889e-03 3.862703560324953073e-02
1.030030030030030019e+01 5.910667620854066572e-06 3.362299667350371514e-05 2.899267005361170352e-03 3.447062199688871037e-02 1.783635859120850193e-03 3.845014653321523340e-02
1.031531531531531520e+01 5.818342587384538830e-06 3.312191813847069111e-05 2.877582237681083639e-03 3.436649143463893497e-02 1.762180940162670064e-03 3.827390484899604456e-02
1.033033033033033021e+01 5.727465744899931049e-06 3.262830710256361440e-05 2.856059658977890253e-03 3.426263913753892221e-02 1.740976719642600484e-03 3.809830954882896525e-02
1.034534534534534522e+01 5.638014265672694540e-06 3.214205227875000534e-05 2.834698056175913392e-03 3.415906458952677055e-02 1.720020380720865697e-03 3.792335961879350625e-02
1.036036036036036023e+01 5.549965683892147976e-06 3.166304403849155418e-05 2.813496225272550146e-03 3.405576727380936475e-02 1.699309136470460342e-03 3.774905403298177420e-02
1.037537537537537524e+01 5.463297889887036755e-06 3.119117438702779453e-05 2.792452971270411276e-03 3.395274667288017412e-02 1.678840229586840878e-03 3.757539175366716305e-02
1.039039039039039025e+01 5.377989124441100821e-06 3.072633693902816841e-05 2.771567108109966680e-03 3.385000226853662753e-02 1.658610932099981432e-03 3.740237173147164390e-02
1.040540540540540526e+01 5.294017973200098325e-06 3.026842689460693310e-05 2.750837458602694782e-03 3.374753354189753696e-02 1.638618545088792134e-03 3.722999290553181267e-02
1.042042042042042027e+01 5.211363361168858727e-06 2.981734101569549894e-05 2.730262854364735869e-03 3.364533997342024352e-02 1.618860398397892111e-03 3.705825420366350154e-02
1.043543543543543528e+01 5.130004547296785616e-06 2.937297760276690923e-05 2.709842135751034178e-03 3.354342104291759691e-02 1.599333850356717424e-03 3.688715454252516207e-02
1.045045045045045029e+01 5.049921119150541241e-06 2.893523647190719030e-05 2.689574151789981323e-03 3.344177622957488633e-02 1.580036287500945517e-03 3.671669282777979132e-02
1.046546546546546530e+01 4.971092987672338975e-06 2.850401893222837430e-05 2.669457760118540239e-03 3.334040501196646605e-02 1.560965124296247652e-03 3.654686795425571288e-02
1.048048048048048031e+01 4.893500382022549434e-06 2.807922776361817697e-05 2.649491826917860920e-03 3.323930686807236023e-02 1.542117802864331408e-03 3.637767880610590782e-02
1.049549549549549532e+01 4.817123844505226883e-06 2.766076719482122781e-05 2.629675226849374076e-03 3.313848127529467336e-02 1.523491792711274741e-03 3.620912425696617282e-02
1.051051051051051033e+01 4.741944225575173583e-06 2.724854288184698053e-05 2.610006842991363565e-03 3.303792771047377175e-02 1.505084590458140997e-03 3.604120317011177271e-02
1.052552552552552534e+01 4.667942678925277446e-06 2.684246188669939774e-05 2.590485566776014586e-03 3.293764564990445814e-02 1.486893719573849706e-03 3.587391439861314230e-02
1.054054054054054035e+01 4.595100656652787226e-06 2.644243265642360897e-05 2.571110297926929369e-03 3.283763456935186176e-02 1.468916730110311200e-03 3.570725678548993670e-02
1.055555555555555536e+01 4.523399904503265726e-06 2.604836500246487309e-05 2.551879944397114283e-03 3.273789394406725201e-02 1.451151198439787305e-03 3.554122916386411729e-02
1.057057057057057037e+01 4.452822457190887766e-06 2.566017008033509838e-05 2.532793422307428374e-03 3.263842324880374818e-02 1.433594726994489406e-03 3.537583035711155954e-02
1.058558558558558538e+01 4.383350633793976708e-06 2.527776036958243104e-05 2.513849655885492043e-03 3.253922195783178622e-02 1.416244944008389567e-03 3.521105917901253685e-02
1.060060060060060039e+01 4.314967033224455614e-06 2.490104965405934146e-05 2.495047577405055429e-03 3.244028954495443290e-02 1.399099503261225013e-03 3.504691443390085120e-02
1.061561561561561540e+01 4.247654529770017025e-06 2.452995300248475967e-05 2.476386127125814341e-03 3.234162548352274152e-02 1.382156083824703308e-03 3.488339491681181903e-02
1.063063063063063041e+01 4.181396268707899225e-06 2.416438674929590963e-05 2.457864253233684598e-03 3.224322924645069144e-02 1.365412389810876379e-03 3.472049941362898712e-02
1.064564564564564542e+01 4.116175661989057701e-06 2.380426847578549535e-05 2.439480911781515687e-03 3.214510030623024539e-02 1.348866150122682078e-03 3.455822670122948859e-02
1.066066066066066043e+01 4.051976383991585796e-06 2.344951699152000033e-05 2.421235066630251977e-03 3.204723813494608775e-02 1.332515118206633112e-03 3.439657554762842046e-02
1.067567567567567544e+01 3.988782367342326589e-06 2.310005231603489559e-05 2.403125689390532820e-03 3.194964220429028640e-02 1.316357071807649007e-03 3.423554471212178485e-02
1.069069069069069045e+01 3.926577798805463911e-06 2.275579566080266348e-05 2.385151759364729802e-03 3.185231198557687826e-02 1.300389812726008339e-03 3.407513294542835469e-02
1.070570570570570545e+01 3.865347115237120087e-06 2.241666941146952744e-05 2.367312263489415938e-03 3.175524694975619816e-02 1.284611166576413426e-03 3.391533898983022099e-02
1.072072072072072046e+01 3.805074999604802535e-06 2.208259711035693039e-05 2.349606196278268121e-03 3.165844656742915902e-02 1.269018982549161186e-03 3.375616157931229933e-02
1.073573573573573547e+01 3.745746377070735695e-06 2.175350343922375016e-05 2.332032559765394135e-03 3.156191030886140031e-02 1.253611133173393715e-03 3.359759943970049706e-02
1.075075075075075048e+01 3.687346411137940319e-06 2.142931420228545394e-05 2.314590363449084247e-03 3.146563764399722823e-02 1.238385514082421864e-03 3.343965128879875653e-02
1.076576576576576549e+01 3.629860499858140656e-06 2.110995630948628852e-05 2.297278624235983471e-03 3.136962804247350051e-02 1.223340043781111393e-03 3.328231583652493247e-02
1.078078078078078050e+01 3.573274272100446255e-06 2.079535776002076593e-05 2.280096366385682329e-03 3.127388097363339309e-02 1.208472663415323042e-03 3.312559178504552448e-02
1.079579579579579551e+01 3.517573583879846572e-06 2.048544762610072085e-05 2.263042621455720483e-03 3.117839590653992063e-02 1.193781336543373343e-03 3.296947782890916750e-02
1.081081081081081052e+01 3.462744514744527785e-06 2.018015603696431113e-05 2.246116428247003655e-03 3.108317230998945691e-02 1.179264048909528084e-03 3.281397265517901202e-02
1.082582582582582553e+01 3.408773364221094469e-06 1.987941416312329201e-05 2.229316832749625617e-03 3.098820965252508525e-02 1.164918808219500036e-03 3.265907494356400098e-02
1.084084084084084054e+01 3.355646648316727561e-06 1.958315420084508462e-05 2.212642888089099563e-03 3.089350740244979632e-02 1.150743643917941832e-03 3.250478336654891859e-02
1.085585585585585555e+01 3.303351096077377361e-06 1.929130935686608432e-05 2.196093654472987180e-03 3.079906502783955058e-02 1.136736606967919888e-03 3.235109658952337042e-02
1.087087087087087056e+01 3.251873646201097115e-06 1.900381383333278712e-05 2.179668199137932329e-03 3.070488199655634076e-02 1.122895769632362888e-03 3.219801327090955623e-02
1.088588588588588557e+01 3.201201443705568061e-06 1.872060281296735270e-05 2.163365596297084185e-03 3.061095777626090045e-02 1.109219225257460518e-03 3.204553206228904355e-02
1.090090090090090058e+01 3.151321836649047275e-06 1.844161244445421591e-05 2.147184927087919352e-03 3.051729183442556531e-02 1.095705088058006836e-03 3.189365160852834780e-02
1.091591591591591559e+01 3.102222372903730762e-06 1.816677982804451111e-05 2.131125279520452564e-03 3.042388363834673884e-02 1.082351492904676553e-03 3.174237054790334661e-02
1.093093093093093060e+01 3.053890796980847385e-06 1.789604300137499914e-05 2.115185748425832488e-03 3.033073265515750377e-02 1.069156595113213192e-03 3.159168751222270199e-02
1.094594594594594561e+01 3.006315046906508708e-06 1.762934092549835611e-05 2.099365435405324814e-03 3.023783835183987967e-02 1.056118570235525453e-03 3.144160112695018605e-02
1.096096096096096062e+01 2.959483251147574860e-06 1.736661347112164255e-05 2.083663448779675235e-03 3.014520019523710473e-02 1.043235613852672898e-03 3.129211001132576470e-02
1.097597597597597563e+01 2.913383725586697442e-06 1.710780140504985280e-05 2.068078903538852781e-03 3.005281765206577888e-02 1.030505941369730784e-03 3.114321277848582786e-02
1.099099099099099064e+01 2.868004970545791114e-06 1.685284637683151564e-05 2.052610921292166973e-03 2.996069018892781252e-02 1.017927787812515812e-03 3.099490803558214297e-02
1.100600600600600565e+01 2.823335667857043639e-06 1.660169090560327989e-05 2.037258630218760549e-03 2.986881727232241698e-02 1.005499407626170858e-03 3.084719438389987509e-02
1.102102102102102066e+01 2.779364677980860447e-06 1.635427836713057801e-05 2.022021165018468656e-03 2.977719836865778957e-02 9.932190744755796125e-04 3.070007041897443445e-02
1.103603603603603567e+01 2.736081037169815789e-06 1.611055298104142666e-05 2.006897666863050565e-03 2.968583294426278482e-02 9.810850810476130952e-04 3.055353473070738374e-02
1.105105105105105068e+01 2.693473954678015874e-06 1.587045979825044392e-05 1.991887283347783082e-03 2.959472046539855794e-02 9.690957388551922017e-04 3.040758590348119697e-02
1.106606606606606569e+01 2.651532810015035843e-06 1.563394468857033507e-05 1.976989168443414342e-03 2.950386039826987175e-02 9.572493780431395134e-04 3.026222251627305390e-02
1.108108108108108070e+01 2.610247150243747867e-06 1.540095432850794696e-05 1.962202482448482336e-03 2.941325220903655280e-02 9.455443471958310982e-04 3.011744314276751378e-02
1.109609609609609571e+01 2.569606687321377579e-06 1.517143618924225143e-05 1.947526391941984064e-03 2.932289536382460399e-02 9.339790131466116580e-04 2.997324635146824540e-02
1.111111111111111072e+01 2.529601295483004900e-06 1.494533852478145085e-05 1.932960069736403778e-03 2.923278932873739355e-02 9.225517607889780099e-04 2.982963070580869555e-02
1.112612612612612573e+01 2.490221008666897280e-06 1.472261036029659173e-05 1.918502694831088380e-03 2.914293356986660463e-02 9.112609928895127947e-04 2.968659476426169577e-02
1.114114114114114074e+01 2.451456017980983333e-06 1.450320148062903692e-05 1.904153452365974332e-03 2.905332755330311892e-02 9.001051299025426096e-04 2.954413708044812889e-02
1.115615615615615575e+01 2.413296669209753658e-06 1.428706241896921641e-05 1.889911533575660413e-03 2.896397074514788991e-02 8.890826097865362843e-04 2.940225620324461719e-02
1.117117117117117076e+01 2.375733460361048016e-06 1.407414444570409342e-05 1.875776135743821571e-03 2.887486261152251779e-02 8.781918878221979833e-04 2.926095067689005527e-02
1.118618618618618576e+01 2.338757039251949174e-06 1.386439955743082527e-05 1.861746462157966905e-03 2.878600261857990061e-02 8.674314364322700940e-04 2.912021904109135528e-02
1.120120120120120077e+01 2.302358201133288327e-06 1.365778046613416747e-05 1.847821722064534392e-03 2.869739023251464960e-02 8.567997450030122916e-04 2.898005983112804038e-02
1.121621621621621578e+01 2.266527886352015420e-06 1.345424058852515633e-05 1.834001130624321506e-03 2.860902491957349747e-02 8.462953197073577565e-04 2.884047157795596728e-02
1.123123123123123079e+01 2.231257178050930414e-06 1.325373403553868135e-05 1.820283908868248470e-03 2.852090614606557842e-02 8.359166833297298474e-04 2.870145280831000456e-02
1.124624624624624580e+01 2.196537299905113516e-06 1.305621560198756056e-05 1.806669283653455438e-03 2.843303337837253114e-02 8.256623750925045930e-04 2.856300204480584012e-02
1.126126126126126081e+01 2.162359613894480101e-06 1.286164075637081986e-05 1.793156487619723856e-03 2.834540608295860881e-02 8.155309504841084861e-04 2.842511780604067839e-02
1.127627627627627582e+01 2.128715618111869076e-06 1.266996563083384028e-05 1.779744759146226554e-03 2.825802372638067800e-02 8.055209810887371596e-04 2.828779860669313959e-02
1.129129129129129083e+01 2.095596944606125583e-06 1.248114701127813702e-05 1.766433342308600715e-03 2.817088577529796786e-02 7.956310544176867054e-04 2.815104295762211467e-02
1.130630630630630584e+01 2.062995357259577035e-06 1.229514232761853241e-05 1.753221486836341976e-03 2.808399169648197191e-02 7.858597737422846246e-04 2.801484936596469744e-02
1.132132132132132085e+01 2.030902749699352356e-06 1.211190964418551363e-05 1.740108448070515563e-03 2.799734095682603757e-02 7.762057579283977498e-04 2.787921633523323534e-02
1.133633633633633586e+01 1.999311143242059932e-06 1.193140765027063405e-05 1.727093486921787470e-03 2.791093302335494186e-02 7.666676412725247297e-04 2.774414236541135684e-02
1.135135135135135087e+01 1.968212684871168637e-06 1.175359565081281335e-05 1.714175869828765079e-03 2.782476736323440461e-02 7.572440733394375121e-04 2.760962595304912795e-02
1.136636636636636588e+01 1.937599645246716314e-06 1.157843355722343082e-05 1.701354868716652407e-03 2.773884344378042474e-02 7.479337188013831031e-04 2.747566559135736566e-02
1.138138138138138089e+01 1.907464416746687535e-06 1.140588187834816023e-05 1.688629760956213924e-03 2.765316073246863043e-02 7.387352572788140510e-04 2.734225977030087587e-02
1.139639639639639590e+01 1.877799511539639257e-06 1.123590171156349654e-05 1.675999829323044548e-03 2.756771869694339336e-02 7.296473831826433189e-04 2.720940697669089678e-02
1.141141141141141091e+01 1.848597559688055566e-06 1.106845473400596174e-05 1.663464361957144727e-03 2.748251680502701230e-02 7.206688055580175818e-04 2.707710569427666802e-02
1.142642642642642592e+01 1.819851307281901045e-06 1.090350319393203347e-05 1.651022652322798462e-03 2.739755452472863312e-02 7.117982479295861808e-04 2.694535440383602140e-02
1.144144144144144093e+01 1.791553614601945875e-06 1.074100990220682753e-05 1.638673999168750771e-03 2.731283132425324153e-02 7.030344481482585792e-04 2.681415158326513892e-02
1.145645645645645594e+01 1.763697454312318861e-06 1.058093822391961864e-05 1.626417706488682020e-03 2.722834667201044778e-02 6.943761582394398016e-04 2.668349570766738454e-02
1.147147147147147095e+01 1.736275909681880968e-06 1.042325207012433236e-05 1.614253083481980832e-03 2.714410003662326085e-02 6.858221442527311735e-04 2.655338524944138995e-02
1.148648648648648596e+01 1.709282172833931473e-06 1.026791588970310248e-05 1.602179444514806924e-03 2.706009088693667186e-02 6.773711861130834577e-04 2.642381867836805440e-02
1.150150150150150097e+01 1.682709543023760963e-06 1.011489466135110313e-05 1.590196109081447751e-03 2.697631869202627916e-02 6.690220774733884011e-04 2.629479446169688192e-02
1.151651651651651598e+01 1.656551424943664925e-06 9.964153885680826172e-06 1.578302401765962690e-03 2.689278292120672945e-02 6.607736255685059835e-04 2.616631106423135747e-02
1.153153153153153099e+01 1.630801327054934495e-06 9.815659577444014780e-06 1.566497652204114745e-03 2.680948304404009996e-02 6.526246510707036210e-04 2.603836694841348692e-02
1.154654654654654600e+01 1.605452859946392997e-06 9.669378257869535564e-06 1.554781195045586975e-03 2.672641853034418702e-02 6.445739879465034244e-04 2.591096057440754954e-02
1.156156156156156101e+01 1.580499734719077860e-06 9.525276947115412059e-06 1.543152369916481453e-03 2.664358885020074938e-02 6.366204833149285112e-04 2.578409040018288939e-02
1.157657657657657602e+01 1.555935761396626589e-06 9.383323156833367921e-06 1.531610521382097958e-03 2.656099347396361290e-02 6.287629973071248452e-04 2.565775488159599549e-02
1.159159159159159103e+01 1.531754847360956415e-06 9.243484882844165421e-06 1.520154998909993256e-03 2.647863187226670231e-02 6.210004029273636988e-04 2.553195247247171812e-02
1.160660660660660604e+01 1.507950995812851366e-06 9.105730597922102770e-06 1.508785156833313164e-03 2.639650351603204520e-02 6.133315859153968749e-04 2.540668162468359692e-02
1.162162162162162105e+01 1.484518304257016527e-06 8.970029244687049047e-06 1.497500354314402820e-03 2.631460787647758523e-02 6.057554446101660970e-04 2.528194078823347776e-02
1.163663663663663606e+01 1.461450963011268079e-06 8.836350228602407380e-06 1.486299955308686060e-03 2.623294442512503349e-02 5.982708898148508467e-04 2.515772841133023449e-02
1.165165165165165106e+01 1.438743253739408914e-06 8.704663411077425805e-06 1.475183328528815833e-03 2.615151263380753946e-02 5.908768446632395787e-04 2.503404294046772394e-02
1.166666666666666607e+01 1.416389548007454837e-06 8.574939102672297269e-06 1.464149847409094377e-03 2.607031197467734457e-02 5.835722444874200847e-04 2.491088282050194294e-02
1.168168168168168108e+01 1.394384305862810916e-06 8.447148056404539364e-06 1.453198890070156414e-03 2.598934192021332829e-02 5.763560366867730676e-04 2.478824649472739089e-02
1.169669669669669609e+01 1.372722074436054922e-06 8.321261461155112188e-06 1.442329839283919713e-03 2.590860194322848822e-02 5.692271805982591698e-04 2.466613240495261344e-02
1.171171171171171110e+01 1.351397486564936331e-06 8.197250935172810664e-06 1.431542082438795431e-03 2.582809151687729537e-02 5.621846473679914307e-04 2.454453899157498994e-02
1.172672672672672611e+01 1.330405259440265618e-06 8.075088519675465950e-06 1.420835011505159305e-03 2.574781011466305627e-02 5.552274198240766956e-04 2.442346469365475406e-02
1.174174174174174112e+01 1.309740193273316078e-06 7.954746672546487177e-06 1.410208023001082627e-03 2.566775721044511904e-02 5.483544923507194680e-04 2.430290794898822687e-02
1.175675675675675613e+01 1.289397169984410567e-06 7.836198262125369644e-06 1.399660517958316265e-03 2.558793227844605167e-02 5.415648707635763908e-04 2.418286719418027281e-02
1.177177177177177114e+01 1.269371151912350129e-06 7.719416561090721026e-06 1.389191901888533380e-03 2.550833479325868500e-02 5.348575721863502944e-04 2.406334086471601658e-02
1.178678678678678615e+01 1.249657180544349293e-06 7.604375240434459671e-06 1.378801584749819991e-03 2.542896422985319732e-02 5.282316249286136229e-04 2.394432739503178989e-02
1.180180180180180116e+01 1.230250375266155518e-06 7.491048363525804316e-06 1.368488980913420104e-03 2.534982006358396309e-02 5.216860683648500687e-04 2.382582521858534266e-02
1.181681681681681617e+01 1.211145932132010617e-06 7.379410380263741480e-06 1.358253509130727616e-03 2.527090177019643974e-02 5.152199528147034671e-04 2.370783276792528052e-02
1.183183183183183118e+01 1.192339122654168878e-06 7.269436121316622895e-06 1.348094592500524757e-03 2.519220882583397478e-02 5.088323394244274444e-04 2.359034847475982577e-02
1.184684684684684619e+01 1.173825292611629724e-06 7.161100792447619056e-06 1.338011658436466869e-03 2.511374070704448097e-02 5.025223000495184725e-04 2.347337077002474917e-02
1.186186186186186120e+01 1.155599860877794557e-06 7.054379968924736287e-06 1.328004138634810262e-03 2.503549689078708035e-02 4.962889171385265847e-04 2.335689808395064251e-02
1.187687687687687621e+01 1.137658318266737581e-06 6.949249590014142057e-06 1.318071469042379242e-03 2.495747685443869962e-02 4.901312836180368119e-04 2.324092884612947996e-02
1.189189189189189122e+01 1.119996226397792657e-06 6.845685953555553374e-06 1.308213089824776217e-03 2.487968007580050947e-02 4.840485027787999280e-04 2.312546148558040568e-02
1.190690690690690623e+01 1.102609216578164374e-06 6.743665710618465166e-06 1.298428445334827300e-03 2.480210603310440201e-02 4.780396881630180335e-04 2.301049443081483459e-02
1.192192192192192124e+01 1.085492988703294845e-06 6.643165860238026864e-06 1.288716984081263173e-03 2.472475420501926702e-02 4.721039634527568951e-04 2.289602610990086606e-02
1.193693693693693625e+01 1.068643310174651214e-06 6.544163744229354227e-06 1.279078158697637396e-03 2.464762407065739305e-02 4.662404623594940426e-04 2.278205495052693444e-02
1.195195195195195126e+01 1.052056014834715558e-06 6.446637042079133780e-06 1.269511425911473701e-03 2.457071510958053207e-02 4.604483285147774677e-04 2.266857938006486967e-02
1.196696696696696627e+01 1.035727001918871397e-06 6.350563765913354333e-06 1.260016246513646606e-03 2.449402680180615827e-02 4.547267153619896120e-04 2.255559782563212531e-02
1.198198198198198128e+01 1.019652235023901373e-06 6.255922255540029719e-06 1.250592085327988838e-03 2.441755862781348416e-02 4.490747860492150202e-04 2.244310871415346187e-02
1.199699699699699629e+01 1.003827741092873319e-06 6.162691173565806517e-06 1.241238411181128185e-03 2.434131006854948001e-02 4.434917133231862309e-04 2.233111047242183553e-02
1.201201201201201130e+01 9.882496094161176238e-07 6.070849500585339532e-06 1.231954696872549198e-03 2.426528060543483092e-02 4.379766794243134366e-04 2.221960152715867637e-02
1.202702702702702631e+01 9.729139906480519537e-07 5.980376530442364379e-06 1.222740419144877598e-03 2.418946972036979670e-02 4.325288759827791013e-04 2.210858030507344141e-02
1.204204204204204132e+01 9.578170958395975137e-07 5.891251865561396514e-06 1.213595058654388676e-03 2.411387689573998502e-02 4.271475039156894579e-04 2.199804523292259867e-02
1.205705705705705633e+01 9.429551954859482097e-07 5.803455412348993709e-06 1.204518099941735351e-03 2.403850161442215583e-02 4.218317733252781700e-04 2.188799473756780981e-02
1.207207207207207134e+01 9.283246185894215481e-07 5.716967376663557872e-06 1.195509031402895456e-03 2.396334335978986957e-02 4.165809033981445397e-04 2.177842724603358537e-02
1.208708708708708635e+01 9.139217517371879870e-07 5.631768259352648795e-06 1.186567345260336297e-03 2.388840161571907650e-02 4.113941223055261518e-04 2.166934118556420805e-02
1.210210210210210136e+01 8.997430381936077941e-07 5.547838851856805233e-06 1.177692537534394531e-03 2.381367586659368860e-02 4.062706671045871452e-04 2.156073498368001051e-02
1.211711711711711636e+01 8.857849770069564530e-07 5.465160231878879739e-06 1.168884108014870728e-03 2.373916559731108211e-02 4.012097836407225982e-04 2.145260706823311214e-02
1.213213213213213137e+01 8.720441221303160611e-07 5.383713759117913182e-06 1.160141560232835767e-03 2.366487029328746133e-02 3.962107264508604883e-04 2.134495586746233686e-02
1.214714714714714638e+01 8.585170815563873954e-07 5.303481071066589251e-06 1.151464401432648454e-03 2.359078944046326745e-02 3.912727586677592750e-04 2.123777981004769042e-02
1.216216216216216139e+01 8.452005164660213714e-07 5.224444078871316877e-06 1.142852142544182811e-03 2.351692252530848681e-02 3.863951519252889076e-04 2.113107732516407433e-02
1.217717717717717640e+01 8.320911403902393957e-07 5.146584963254006303e-06 1.134304298155262023e-03 2.344326903482783428e-02 3.815771862646865861e-04 2.102484684253445174e-02
1.219219219219219141e+01 8.191857183855220665e-07 5.069886170494629086e-06 1.125820386484299458e-03 2.336982845656594698e-02 3.768181500417771895e-04 2.091908679248234010e-02
1.220720720720720642e+01 8.064810662221742622e-07 4.994330408473643843e-06 1.117399929353143960e-03 2.329660027861252952e-02 3.721173398351523029e-04 2.081379560598374534e-02
1.222222222222222143e+01 7.939740495855381323e-07 4.919900642773404293e-06 1.109042452160128537e-03 2.322358398960739506e-02 3.674740603552972156e-04 2.070897171471844031e-02
1.223723723723723644e+01 7.816615832898612898e-07 4.846580092837661899e-06 1.100747483853320267e-03 2.315077907874540236e-02 3.628876243546580319e-04 2.060461355112069848e-02
1.225225225225225145e+01 7.695406305046062230e-07 4.774352228188314385e-06 1.092514556903970363e-03 2.307818503578149341e-02 3.583573525386374542e-04 2.050071954842934419e-02
1.226726726726726646e+01 7.576082019930233685e-07 4.703200764698521754e-06 1.084343207280162851e-03 2.300580135103550555e-02 3.538825734775146868e-04 2.039728814073726165e-02
1.228228228228228147e+01 7.458613553627699457e-07 4.633109660921371574e-06 1.076232974420660796e-03 2.293362751539699401e-02 3.494626235192796471e-04 2.029431776304035581e-02
1.229729729729729648e+01 7.342971943283933929e-07 4.564063114473259206e-06 1.068183401208947251e-03 2.286166302032999892e-02 3.450968467033696660e-04 2.019180685128581232e-02
1.231231231231231149e+01 7.229128679854963413e-07 4.496045558471157957e-06 1.060194033947460708e-03 2.278990735787777069e-02 3.407845946753066736e-04 2.008975384241991000e-02
1.232732732732732650e+01 7.117055700963815323e-07 4.429041658022992278e-06 1.052264422332023974e-03 2.271836002066741911e-02 3.365252266022188761e-04 1.998815717443512552e-02
1.234234234234234151e+01 7.006725383870045181e-07 4.363036306770310157e-06 1.044394119426463215e-03 2.264702050191446520e-02 3.323181090892455701e-04 1.988701528641676972e-02
1.235735735735735652e+01 6.898110538550603999e-07 4.298014623482479680e-06 1.036582681637417602e-03 2.257588829542741746e-02 3.281626160968134924e-04 1.978632661858903408e-02
1.237237237237237153e+01 6.791184400890002546e-07 4.233961948701642351e-06 1.028829668689336743e-03 2.250496289561223703e-02 3.240581288587741351e-04 1.968608961236041621e-02
1.238738738738738654e+01 6.685920625978447966e-07 4.170863841437668459e-06 1.021134643599666113e-03 2.243424379747675085e-02 3.200040358013995861e-04 1.958630271036866308e-02
1.240240240240240155e+01 6.582293281515801287e-07 4.108706075912363175e-06 1.013497172654216584e-03 2.236373049663508902e-02 3.159997324632274080e-04 1.948696435652511050e-02
1.241741741741741656e+01 6.480276841319980439e-07 4.047474638352193237e-06 1.005916825382719348e-03 2.229342248931190026e-02 3.120446214157373719e-04 1.938807299605849882e-02
1.243243243243243157e+01 6.379846178938038487e-07 3.987155723828817636e-06 9.983931745345640818e-04 2.222331927234671642e-02 3.081381121848713201e-04 1.928962707555822303e-02
1.244744744744744658e+01 6.280976561358224081e-07 3.927735733146693848e-06 9.909257960547164252e-04 2.215342034319810541e-02 3.042796211733656930e-04 1.919162504301709371e-02
1.246246246246246159e+01 6.183643642821536506e-07 3.869201269777076068e-06 9.835142690598184818e-04 2.208372519994784150e-02 3.004685715839066403e-04 1.909406534787345608e-02
1.247747747747747660e+01 6.087823458731086570e-07 3.811539136837699000e-06 9.761581758144653904e-04 2.201423334130502008e-02 2.967043933430931336e-04 1.899694644105289973e-02
1.249249249249249161e+01 5.993492419657810667e-07 3.754736334117478923e-06 9.688571017076613332e-04 2.194494426661012729e-02 2.929865230261949078e-04 1.890026677500935420e-02
1.250750750750750662e+01 5.900627305440841833e-07 3.698780055145549296e-06 9.616106352294505333e-04 2.187585747583902299e-02 2.893144037827120071e-04 1.880402480376570234e-02
1.252252252252252163e+01 5.809205259381259824e-07 3.643657684303980822e-06 9.544183679477230261e-04 2.180697246960688895e-02 2.856874852627109456e-04 1.870821898295384894e-02
1.253753753753753664e+01 5.719203782527553694e-07 3.589356793983529092e-06 9.472798944851950958e-04 2.173828874917216672e-02 2.821052235439457751e-04 1.861284776985431405e-02
1.255255255255255165e+01 5.630600728051370670e-07 3.535865141781766484e-06 9.401948124965600400e-04 2.166980581644037396e-02 2.785670810597433000e-04 1.851790962343524694e-02
1.256756756756756666e+01 5.543374295712200313e-07 3.483170667742974485e-06 9.331627226458114304e-04 2.160152317396793475e-02 2.750725265276569896e-04 1.842340300439103060e-02
1.258258258258258167e+01 5.457503026409476708e-07 3.431261491639167082e-06 9.261832285837354010e-04 2.153344032496591620e-02 2.716210348788714859e-04 1.832932637518026181e-02
1.259759759759759667e+01 5.372965796820782621e-07 3.380125910291634515e-06 9.192559369255705543e-04 2.146555677330376152e-02 2.682120871883591118e-04 1.823567820006336340e-02
1.261261261261261168e+01 5.289741814124760118e-07 3.329752394932404310e-06 9.123804572288366768e-04 2.139787202351288789e-02 2.648451706057752104e-04 1.814245694513959284e-02
1.262762762762762669e+01 5.207810610807343823e-07 3.280129588605024535e-06 9.055564019713272786e-04 2.133038558079038485e-02 2.615197782870879221e-04 1.804966107838362754e-02
1.264264264264264170e+01 5.127152039550073778e-07 3.231246303604080620e-06 8.987833865292683402e-04 2.126309695100248726e-02 2.582354093269352991e-04 1.795728906968162286e-02
1.265765765765765671e+01 5.047746268199103023e-07 3.183091518952874377e-06 8.920610291556394737e-04 2.119600564068816959e-02 2.549915686917030890e-04 1.786533939086681899e-02
1.267267267267267172e+01 4.969573774813683330e-07 3.135654377918689280e-06 8.853889509586576048e-04 2.112911115706254603e-02 2.517877671533119656e-04 1.777381051575466567e-02
1.268768768768768673e+01 4.892615342792834198e-07 3.088924185565086320e-06 8.787667758804218769e-04 2.106241300802032604e-02 2.486235212237137204e-04 1.768270092017744030e-02
1.270270270270270174e+01 4.816852056078926672e-07 3.042890406340680300e-06 8.721941306757171729e-04 2.099591070213920399e-02 2.454983530900861134e-04 1.759200908201843244e-02
1.271771771771771675e+01 4.742265294437009386e-07 2.997542661703844732e-06 8.656706448909776662e-04 2.092960374868314821e-02 2.424117905507190923e-04 1.750173348124563905e-02
1.273273273273273176e+01 4.668836728808671903e-07 2.952870727782821432e-06 8.591959508434064956e-04 2.086349165760571778e-02 2.393633669515842768e-04 1.741187259994501565e-02
1.274774774774774677e+01 4.596548316739221947e-07 2.908864533070697388e-06 8.527696836002522174e-04 2.079757393955329603e-02 2.363526211235890612e-04 1.732242492235324532e-02
1.276276276276276178e+01 4.525382297877012364e-07 2.865514156154733890e-06 8.463914809582404053e-04 2.073185010586829982e-02 2.333790973204958490e-04 1.723338893489008775e-02
1.277777777777777679e+01 4.455321189543866442e-07 2.822809823479535477e-06 8.400609834231583407e-04 2.066631966859226385e-02 2.304423451575116218e-04 1.714476312619022183e-02
1.279279279279279180e+01 4.386347782375342686e-07 2.780741907143553860e-06 8.337778341895930086e-04 2.060098214046903603e-02 2.275419195505343727e-04 1.705654598713471359e-02
1.280780780780780681e+01 4.318445136029784496e-07 2.739300922728430475e-06 8.275416791208207740e-04 2.053583703494781323e-02 2.246773806560514427e-04 1.696873601088197403e-02
1.282282282282282360e+01 4.251596574965112881e-07 2.698477527160682133e-06 8.213521667288463520e-04 2.047088386618611117e-02 2.218482938116857228e-04 1.688133169289828331e-02
1.283783783783783861e+01 4.185785684282216095e-07 2.658262516605280006e-06 8.152089481545943261e-04 2.040612214905282093e-02 2.190542294773802068e-04 1.679433153098797843e-02
1.285285285285285362e+01 4.120996305633896964e-07 2.618646824390569678e-06 8.091116771482428048e-04 2.034155139913108520e-02 2.162947631772141192e-04 1.670773402532304067e-02
1.286786786786786863e+01 4.057212533198353016e-07 2.579621518964164224e-06 8.030600100497103846e-04 2.027717113272123339e-02 2.135694754418508614e-04 1.662153767847238811e-02
1.288288288288288364e+01 3.994418709716209482e-07 2.541177801879278815e-06 7.970536057692855772e-04 2.021298086684358841e-02 2.108779517516004304e-04 1.653574099543068943e-02
1.289789789789789864e+01 3.932599422589933636e-07 2.503307005811076533e-06 7.910921257684019534e-04 2.014898011924133245e-02 2.082197824801022444e-04 1.645034248364677168e-02
1.291291291291291365e+01 3.871739500044874487e-07 2.466000592602577766e-06 7.851752340405575943e-04 2.008516840838322701e-02 2.055945628386118146e-04 1.636534065305159796e-02
1.292792792792792866e+01 3.811824007350779028e-07 2.429250151339690589e-06 7.793025970923763562e-04 2.002154525346635378e-02 2.030018928208944084e-04 1.628073401608583909e-02
1.294294294294294367e+01 3.752838243102844318e-07 2.393047396454928037e-06 7.734738839248110577e-04 1.995811017441886590e-02 2.004413771487092771e-04 1.619652108772701160e-02
1.295795795795795868e+01 3.694767735561465774e-07 2.357384165859388747e-06 7.676887660144879376e-04 1.989486269190251719e-02 1.979126252178902215e-04 1.611270038551626191e-02
1.297297297297297369e+01 3.637598239049633993e-07 2.322252419102571103e-06 7.619469172951897837e-04 1.983180232731537873e-02 1.954152510450083476e-04 1.602927042958470633e-02
1.298798798798798870e+01 3.581315730407124069e-07 2.287644235559615159e-06 7.562480141394778378e-04 1.976892860279436462e-02 1.929488732146104250e-04 1.594622974267935478e-02
1.300300300300300371e+01 3.525906405500553095e-07 2.253551812645560670e-06 7.505917353404512873e-04 1.970624104121775078e-02 1.905131148270358026e-04 1.586357685018869104e-02
1.301801801801801872e+01 3.471356675788470451e-07 2.219967464056212552e-06 7.449777620936433656e-04 1.964373916620771807e-02 1.881076034467972177e-04 1.578131028016779847e-02
1.303303303303303373e+01 3.417653164940530082e-07 2.186883618035228366e-06 7.394057779790520020e-04 1.958142250213273233e-02 1.857319710515216774e-04 1.569942856336317347e-02
1.304804804804804874e+01 3.364782705509968683e-07 2.154292815667028437e-06 7.338754689433058887e-04 1.951929057411002852e-02 1.833858539814509775e-04 1.561793023323706196e-02
1.306306306306306375e+01 3.312732335658450635e-07 2.122187709195145777e-06 7.283865232819635794e-04 1.945734290800795255e-02 1.810688928894893101e-04 1.553681382599148529e-02
1.307807807807807876e+01 3.261489295932574541e-07 2.090561060365638852e-06 7.229386316219446433e-04 1.939557903044831708e-02 1.787807326917964144e-04 1.545607788059184459e-02
1.309309309309309377e+01 3.211041026091117030e-07 2.059405738795191554e-06 7.175314869040924420e-04 1.933399846880869480e-02 1.765210225189201454e-04 1.537572093879017998e-02
1.310810810810810878e+01 3.161375161982219749e-07 2.028714720363533182e-06 7.121647843658679856e-04 1.927260075122469440e-02 1.742894156674626330e-04 1.529574154514803941e-02
1.312312312312312379e+01 3.112479532469839784e-07 1.998481085629816328e-06 7.068382215241717252e-04 1.921138540659220531e-02 1.720855695522731453e-04 1.521613824705894680e-02
1.313813813813813880e+01 3.064342156408493141e-07 1.968698018272595217e-06 7.015514981582954496e-04 1.915035196456955913e-02 1.699091456591678758e-04 1.513690959477058569e-02
1.315315315315315381e+01 3.016951239665732765e-07 1.939358803553051285e-06 6.963043162930004915e-04 1.908949995557969806e-02 1.677598094981611206e-04 1.505805414140653879e-02
1.316816816816816882e+01 2.970295172191439423e-07 1.910456826801123387e-06 6.910963801817231102e-04 1.902882891081233291e-02 1.656372305572150025e-04 1.497957044298771356e-02
1.318318318318318383e+01 2.924362525133289121e-07 1.881985571924197868e-06 6.859273962899057513e-04 1.896833836222600392e-02 1.635410822564923195e-04 1.490145705845337745e-02
1.319819819819819884e+01 2.879142047997606129e-07 1.853938619938023724e-06 6.807970732784520123e-04 1.890802784255011387e-02 1.614710419031118935e-04 1.482371254968189826e-02
1.321321321321321385e+01 2.834622665854905999e-07 1.826309647519519760e-06 6.757051219873058592e-04 1.884789688528700283e-02 1.594267906464026251e-04 1.474633548151106470e-02
1.322822822822822886e+01 2.790793476589447767e-07 1.799092425581151853e-06 6.706512554191544411e-04 1.878794502471389100e-02 1.574080134336466050e-04 1.466932442175808773e-02
1.324324324324324387e+01 2.747643748192042005e-07 1.772280817866554235e-06 6.656351887232514692e-04 1.872817179588481123e-02 1.554143989663110919e-04 1.459267794123928798e-02
1.325825825825825888e+01 2.705162916095468344e-07 1.745868779567079473e-06 6.606566391793621332e-04 1.866857673463260051e-02 1.534456396567601688e-04 1.451639461378940142e-02
1.327327327327327389e+01 2.663340580551834353e-07 1.719850355958967559e-06 6.557153261818285828e-04 1.860915937757070746e-02 1.515014315854447218e-04 1.444047301628055384e-02
1.328828828828828890e+01 2.622166504051188112e-07 1.694219681060823895e-06 6.508109712237540199e-04 1.854991926209507980e-02 1.495814744585647791e-04 1.436491172864093509e-02
1.330330330330330391e+01 2.581630608780722177e-07 1.668970976311105238e-06 6.459432978813049687e-04 1.849085592638597883e-02 1.476854715661959970e-04 1.428970933387308830e-02
1.331831831831831892e+01 2.541722974124008337e-07 1.644098549265314213e-06 6.411120317981316161e-04 1.843196890940977661e-02 1.458131297408809157e-04 1.421486441807190935e-02
1.333333333333333393e+01 2.502433834199482274e-07 1.619596792312609719e-06 6.363169006699039443e-04 1.837325775092065946e-02 1.439641593166764209e-04 1.414037557044230987e-02
1.334834834834834894e+01 2.463753575437732407e-07 1.595460181411544181e-06 6.315576342289640904e-04 1.831472199146241472e-02 1.421382740886554586e-04 1.406624138331656962e-02
1.336336336336336394e+01 2.425672734196816793e-07 1.571683274844640523e-06 6.268339642290931971e-04 1.825636117237007527e-02 1.403351912728539235e-04 1.399246045217133506e-02
1.337837837837837895e+01 2.388181994415147016e-07 1.548260711991530369e-06 6.221456244303922136e-04 1.819817483577159528e-02 1.385546314666636692e-04 1.391903137564434213e-02
1.339339339339339396e+01 2.351272185301205811e-07 1.525187212120376523e-06 6.174923505842757785e-04 1.814016252458945655e-02 1.367963186096623443e-04 1.384595275555079719e-02
1.340840840840840897e+01 2.314934279059677602e-07 1.502457573197305055e-06 6.128738804185786433e-04 1.808232378254229569e-02 1.350599799448792121e-04 1.377322319689946485e-02
1.342342342342342398e+01 2.279159388653248894e-07 1.480066670713581882e-06 6.082899536227731174e-04 1.802465815414645497e-02 1.333453459804896375e-04 1.370084130790843319e-02
1.343843843843843899e+01 2.243938765599641816e-07 1.458009456530266821e-06 6.037403118332969939e-04 1.796716518471749152e-02 1.316521504519335781e-04 1.362880570002059262e-02
1.345345345345345400e+01 2.209263797803267477e-07 1.436280957740086115e-06 5.992246986189917390e-04 1.790984442037172469e-02 1.299801302844584051e-04 1.355711498791878876e-02
1.346846846846846901e+01 2.175126007420945931e-07 1.414876275546265750e-06 5.947428594666492093e-04 1.785269540802768631e-02 1.283290255560746692e-04 1.348576778954069938e-02
1.348348348348348402e+01 2.141517048761197236e-07 1.393790584158073967e-06 5.902945417666662477e-04 1.779571769540756049e-02 1.266985794609255984e-04 1.341476272609340090e-02
1.349849849849849903e+01 2.108428706216528414e-07 1.373019129702822900e-06 5.858794947988073742e-04 1.773891083103860955e-02 1.250885382730649881e-04 1.334409842206764514e-02
1.351351351351351404e+01 2.075852892228207304e-07 1.352557229154084124e-06 5.814974697180728611e-04 1.768227436425455490e-02 1.234986513106359196e-04 1.327377350525184817e-02
1.352852852852852905e+01 2.043781645283043404e-07 1.332400269275878806e-06 5.771482195406737103e-04 1.762580784519695437e-02 1.219286709004532772e-04 1.320378660674577549e-02
1.354354354354354406e+01 2.012207127941612961e-07 1.312543705582598968e-06 5.728314991301104980e-04 1.756951082481647899e-02 1.203783523429762930e-04 1.313413636097399313e-02
1.355855855855855907e+01 1.981121624897479910e-07 1.292983061314432832e-06 5.685470651833568435e-04 1.751338285487427995e-02 1.188474538776772727e-04 1.306482140569893528e-02
1.357357357357357408e+01 1.950517541066890402e-07 1.273713926428056030e-06 5.642946762171463125e-04 1.745742348794322024e-02 1.173357366487919610e-04 1.299584038203381933e-02
1.358858858858858909e+01 1.920387399708509226e-07 1.254731956602365907e-06 5.600740925543614508e-04 1.740163227740911672e-02 1.158429646714565734e-04 1.292719193445517230e-02
1.360360360360360410e+01 1.890723840572631369e-07 1.236032872259033607e-06 5.558850763105251678e-04 1.734600877747196832e-02 1.143689047982235406e-04 1.285887471081515951e-02
1.361861861861861911e+01 1.861519618079518288e-07 1.217612457597651387e-06 5.517273913803925163e-04 1.729055254314715295e-02 1.129133266859482800e-04 1.279088736235358369e-02
1.363363363363363412e+01 1.832767599526307514e-07 1.199466559645260215e-06 5.476008034246435206e-04 1.723526313026657597e-02 1.114760027630523479e-04 1.272322854370967760e-02
1.364864864864864913e+01 1.804460763322095092e-07 1.181591087320041242e-06 5.435050798566746664e-04 1.718014009547980114e-02 1.100567081971488376e-04 1.265589691293357230e-02
1.366366366366366414e+01 1.776592197250720513e-07 1.163982010508961726e-06 5.394399898294901380e-04 1.712518299625518520e-02 1.086552208630332073e-04 1.258889113149751215e-02
1.367867867867867915e+01 1.749155096760839588e-07 1.146635359159165752e-06 5.354053042226901990e-04 1.707039139088092558e-02 1.072713213110333051e-04 1.252220986430685468e-02
1.369369369369369416e+01 1.722142763282820494e-07 1.129547222382906678e-06 5.314007956295574778e-04 1.701576483846614640e-02 1.059047927357140487e-04 1.245585177971075125e-02
1.370870870870870917e+01 1.695548602572092376e-07 1.112713747575818241e-06 5.274262383442395287e-04 1.696130289894189069e-02 1.045554209449344043e-04 1.238981554951261443e-02
1.372372372372372418e+01 1.669366123078473252e-07 1.096131139548325890e-06 5.234814083490276718e-04 1.690700513306217512e-02 1.032229943292520144e-04 1.232409984898029560e-02
1.373873873873873919e+01 1.643588934341107434e-07 1.079795659670002688e-06 5.195660833017303739e-04 1.685287110240491978e-02 1.019073038316716396e-04 1.225870335685604745e-02
1.375375375375375420e+01 1.618210745408570933e-07 1.063703625026676664e-06 5.156800425231416064e-04 1.679890036937293704e-02 1.006081429177355715e-04 1.219362475536620721e-02
1.376876876876876921e+01 1.593225363283812412e-07 1.047851407590099874e-06 5.118230669846025524e-04 1.674509249719484047e-02 9.932530754595035127e-05 1.212886273023066307e-02
1.378378378378378422e+01 1.568626691393447650e-07 1.032235433399991338e-06 5.079949392956566645e-04 1.669144704992594347e-02 9.805859613854543092e-05 1.206441597067204816e-02
1.379879879879879923e+01 1.544408728081113716e-07 1.016852181758270697e-06 5.041954436917966617e-04 1.663796359244915785e-02 9.680780955256457535e-05 1.200028316942470218e-02
1.381381381381381424e+01 1.520565565124436838e-07 1.001698184435298973e-06 5.004243660223039016e-04 1.658464169047583689e-02 9.557275105128058769e-05 1.193646302274340917e-02
1.382882882882882924e+01 1.497091386275269580e-07 9.867700248879492133e-07 4.966814937381775234e-04 1.653148091054659069e-02 9.435322627593572869e-05 1.187295423041186994e-02
1.384384384384384425e+01 1.473980465822840535e-07 9.720643374893301857e-07 4.929666158801553153e-04 1.647848082003212228e-02 9.314904321779889941e-05 1.180975549575098704e-02
1.385885885885885926e+01 1.451227167179436147e-07 9.575778067699897002e-07 4.892795230668226187e-04 1.642564098713398396e-02 9.196001219054075260e-05 1.174686552562684110e-02
1.387387387387387427e+01 1.428825941488256271e-07 9.433071666704248680e-07 4.856200074828118172e-04 1.637296098088533366e-02 9.078594580292098659e-05 1.168428303045853170e-02
1.388888888888888928e+01 1.406771326253120003e-07 9.292491998047334906e-07 4.819878628670885628e-04 1.632044037115171556e-02 8.962665893178382360e-05 1.162200672422570961e-02
1.390390390390390429e+01 1.385057943989647506e-07 9.154007367352387605e-07 4.783828845013266885e-04 1.626807872863169149e-02 8.848196869536042574e-05 1.156003532447593025e-02
1.391891891891891930e+01 1.363680500897612891e-07 9.017586552579234789e-07 4.748048691983695869e-04 1.621587562485761122e-02 8.735169442687460296e-05 1.149836755233177125e-02
1.393393393393393431e+01 1.342633785554081962e-07 8.883198796985140190e-07 4.712536152907778912e-04 1.616383063219623342e-02 8.623565764844633782e-05 1.143700213249773667e-02
1.394894894894894932e+01 1.321912667627078075e-07 8.750813802190546858e-07 4.677289226194630790e-04 1.611194332384936409e-02 8.513368204529221900e-05 1.137593779326691659e-02
1.396396396396396433e+01 1.301512096609390170e-07 8.620401721348157727e-07 4.642305925224057524e-04 1.606021327385451225e-02 8.404559344021968008e-05 1.131517326652747325e-02
1.397897897897897934e+01 1.281427100572238435e-07 8.491933152413812592e-07 4.607584278234585942e-04 1.600864005708545895e-02 8.297121976840974450e-05 1.125470728776887391e-02
1.399399399399399435e+01 1.261652784938477048e-07 8.365379131517660149e-07 4.573122328212328620e-04 1.595722324925284361e-02 8.191039105248709761e-05 1.119453859608793810e-02
1.400900900900900936e+01 1.242184331275024832e-07 8.240711126434106774e-07 4.538918132780681491e-04 1.590596242690471215e-02 8.086293937787450436e-05 1.113466593419467493e-02
1.402402402402402437e+01 1.223016996104225509e-07 8.117901030149087278e-07 4.504969764090844360e-04 1.585485716742708259e-02 7.982869886842631417e-05 1.107508804841787764e-02
1.403903903903903938e+01 1.204146109733836060e-07 7.996921154523198607e-07 4.471275308713163247e-04 1.580390704904440988e-02 7.880750566234065988e-05 1.101580368871057231e-02
1.405405405405405439e+01 1.185567075105346863e-07 7.877744224049276665e-07 4.437832867529284257e-04 1.575311165082011328e-02 7.779919788834647500e-05 1.095681160865520816e-02
1.406906906906906940e+01 1.167275366660352636e-07 7.760343369702997467e-07 4.404640555625111923e-04 1.570247055265702393e-02 7.680361564215982661e-05 1.089811056546868828e-02
1.408408408408408441e+01 1.149266529224681288e-07 7.644692122885121961e-07 4.371696502184569864e-04 1.565198333529786018e-02 7.582060096321249158e-05 1.083969932000717305e-02
1.409909909909909942e+01 1.131536176910017713e-07 7.530764409454021865e-07 4.338998850384159409e-04 1.560164958032562825e-02 7.484999781164284184e-05 1.078157663677069798e-02
1.411411411411411443e+01 1.114079992032715594e-07 7.418534543847138660e-07 4.306545757288298857e-04 1.555146887016404383e-02 7.389165204555155964e-05 1.072374128390761634e-02
1.412912912912912944e+01 1.096893724049563769e-07 7.307977223290040620e-07 4.274335393745453651e-04 1.550144078807792238e-02 7.294541139851670752e-05 1.066619203321879893e-02
1.414414414414414445e+01 1.079973188510213868e-07 7.199067522091796726e-07 4.242365944285039054e-04 1.545156491817353643e-02 7.201112545736576770e-05 1.060892766016170718e-02
1.415915915915915946e+01 1.063314266026025167e-07 7.091780886025349291e-07 4.210635607015094772e-04 1.540184084539898864e-02 7.108864564020279432e-05 1.055194694385423217e-02
1.417417417417417447e+01 1.046912901255051769e-07 6.986093126791649660e-07 4.179142593520723944e-04 1.535226815554450661e-02 7.017782517468594853e-05 1.049524866707835305e-02
1.418918918918918948e+01 1.030765101902915365e-07 6.881980416566282216e-07 4.147885128763295951e-04 1.530284643524278815e-02 6.927851907655524044e-05 1.043883161628363261e-02
1.420420420420420449e+01 1.014866937739356439e-07 6.779419282627365444e-07 4.116861450980396236e-04 1.525357527196924239e-02 6.839058412840483985e-05 1.038269458159052361e-02
1.421921921921921950e+01 9.992145396301525033e-08 6.678386602063514531e-07 4.086069811586530735e-04 1.520445425404232456e-02 6.751387885870079627e-05 1.032683635679346006e-02
1.423423423423423451e+01 9.838040985842118563e-08 6.578859596560663807e-07 4.055508475074569188e-04 1.515548297062373033e-02 6.664826352103748661e-05 1.027125573936384442e-02
1.424924924924924952e+01 9.686318648155761791e-08 6.480815827266585392e-07 4.025175718917928963e-04 1.510666101171865248e-02 6.579360007363352250e-05 1.021595153045276420e-02
1.426426426426426453e+01 9.536941468201184920e-08 6.384233189731941513e-07 3.995069833473484204e-04 1.505798796817600302e-02 6.494975215906310571e-05 1.016092253489362177e-02
1.427927927927927954e+01 9.389873104666835512e-08 6.289089908926723799e-07 3.965189121885211165e-04 1.500946343168859699e-02 6.411658508421978222e-05 1.010616756120452132e-02
1.429429429429429455e+01 9.245077781024728262e-08 6.195364534330969971e-07 3.935531899988542058e-04 1.496108699479333122e-02 6.329396580051099592e-05 1.005168542159055357e-02
1.430930930930930955e+01 9.102520276724039322e-08 6.103035935098633459e-07 3.906096496215445864e-04 1.491285825087135253e-02 6.248176288428058218e-05 9.997474931945837459e-03
1.432432432432432456e+01 8.962165918522872873e-08 6.012083295293538706e-07 3.876881251500211706e-04 1.486477679414818960e-02 6.167984651745628765e-05 9.943534911855452657e-03
1.433933933933933957e+01 8.823980571955255183e-08 5.922486109196316776e-07 3.847884519185937498e-04 1.481684221969386400e-02 6.088808846842081184e-05 9.889864184597195115e-03
1.435435435435435458e+01 8.687930632932239133e-08 5.834224176681297407e-07 3.819104664931722236e-04 1.476905412342303936e-02 6.010636207310242677e-05 9.836461577143129631e-03
1.436936936936936959e+01 8.553983019473793269e-08 5.747277598662288139e-07 3.790540066620549475e-04 1.472141210209505779e-02 5.933454221628451736e-05 9.783325920161050487e-03
1.438438438438438460e+01 8.422105163570578067e-08 5.661626772606227255e-07 3.762189114267857639e-04 1.467391575331405268e-02 5.857250531313045795e-05 9.730456048015711373e-03
1.439939939939939961e+01 8.292265003172773171e-08 5.577252388113697262e-07 3.734050209930798807e-04 1.462656467552898854e-02 5.782012929092150737e-05 9.677850798769959892e-03
1.441441441441441462e+01 8.164430974304235063e-08 5.494135422565301535e-07 3.706121767618173499e-04 1.457935846803367665e-02 5.707729357100549335e-05 9.625509014185662168e-03
1.442942942942942963e+01 8.038572003300269926e-08 5.412257136832920517e-07 3.678402213201038742e-04 1.453229673096683404e-02 5.634387905095496467e-05 9.573429539724511231e-03
1.444444444444444464e+01 7.914657499166442232e-08 5.331599071054881841e-07 3.650889984323987271e-04 1.448537906531206267e-02 5.561976808693055578e-05 9.521611224548668859e-03
1.445945945945945965e+01 7.792657346057259653e-08 5.252143040474094646e-07 3.623583530317086459e-04 1.443860507289784247e-02 5.490484447624903517e-05 9.470052921521254774e-03
1.447447447447447466e+01 7.672541895872256747e-08 5.173871131338211064e-07 3.596481312108479149e-04 1.439197435639749841e-02 5.419899344015269012e-05 9.418753487206690117e-03
1.448948948948948967e+01 7.554281960968016279e-08 5.096765696860872541e-07 3.569581802137637185e-04 1.434548651932917099e-02 5.350210160677871960e-05 9.367711781870891735e-03
1.450450450450450468e+01 7.437848806984045004e-08 5.020809353243168554e-07 3.542883484269263830e-04 1.429914116605572952e-02 5.281405699432516600e-05 9.316926669481331164e-03
1.451951951951951969e+01 7.323214145780894546e-08 4.945984975754360108e-07 3.516384853707839125e-04 1.425293790178472526e-02 5.213474899441297218e-05 9.266397017706923603e-03
1.453453453453453470e+01 7.210350128488749938e-08 4.872275694871036856e-07 3.490084416912804912e-04 1.420687633256827523e-02 5.146406835563991522e-05 9.216121697917805874e-03
1.454954954954954971e+01 7.099229338664599842e-08 4.799664892473793058e-07 3.463980691514385759e-04 1.416095606530295113e-02 5.080190716732587477e-05 9.166099585184956516e-03
1.456456456456456472e+01 6.989824785556491585e-08 4.728136198100592796e-07 3.438072206230038171e-04 1.411517670772968747e-02 5.014815884344752506e-05 9.116329558279687509e-03
1.457957957957957973e+01 6.882109897472958573e-08 4.657673485255968968e-07 3.412357500781523214e-04 1.406953786843360629e-02 4.950271810675786304e-05 9.066810499672965998e-03
1.459459459459459474e+01 6.776058515256251589e-08 4.588260867775226471e-07 3.386835125812602564e-04 1.402403915684388540e-02 4.886548097309188727e-05 9.017541295534647547e-03
1.460960960960960975e+01 6.671644885857481393e-08 4.519882696242826384e-07 3.361503642807347125e-04 1.397868018323357962e-02 4.823634473585380612e-05 8.968520835732575816e-03
1.462462462462462476e+01 6.568843656012186340e-08 4.452523554464151752e-07 3.336361624009060931e-04 1.393346055871944392e-02 4.761520795068529421e-05 8.919748013831453257e-03
1.463963963963963977e+01 6.467629866014800361e-08 4.386168255989846590e-07 3.311407652339804614e-04 1.388837989526172517e-02 4.700197042031162574e-05 8.871221727091751705e-03
1.465465465465465478e+01 6.367978943590439735e-08 4.320801840691959422e-07 3.286640321320527113e-04 1.384343780566395926e-02 4.639653317956447858e-05 8.822940876468308991e-03
1.466966966966966979e+01 6.269866697862262967e-08 4.256409571391107313e-07 3.262058234991792598e-04 1.379863390357272991e-02 4.579879848057943719e-05 8.774904366608951567e-03
1.468468468468468480e+01 6.173269313413339695e-08 4.192976930533907614e-07 3.237660007835098299e-04 1.375396780347744666e-02 4.520866977816552458e-05 8.727111105852882952e-03
1.469969969969969981e+01 6.078163344441171770e-08 4.130489616919923004e-07 3.213444264694784842e-04 1.370943912071007076e-02 4.462605171534538766e-05 8.679560006229021865e-03
1.471471471471471482e+01 5.984525709003576093e-08 4.068933542477387171e-07 3.189409640700527717e-04 1.366504747144486193e-02 4.405085010906492306e-05 8.632249983454139131e-03
1.472972972972972983e+01 5.892333683354368835e-08 4.008294829086977898e-07 3.165554781190406636e-04 1.362079247269808342e-02 4.348297193606860298e-05 8.585179956930982445e-03
1.474474474474474484e+01 5.801564896367779002e-08 3.948559805452927650e-07 3.141878341634557633e-04 1.357667374232768981e-02 4.292232531894042637e-05 8.538348849746156544e-03
1.475975975975975985e+01 5.712197324049612736e-08 3.889715004020764385e-07 3.118378987559387340e-04 1.353269089903305807e-02 4.236881951230756828e-05 8.491755588667987756e-03
1.477477477477477485e+01 5.624209284134513872e-08 3.831747157940982189e-07 3.095055394472360252e-04 1.348884356235461983e-02 4.182236488920567697e-05 8.445399104144208149e-03
1.478978978978978986e+01 5.537579430767307092e-08 3.774643198077968361e-07 3.071906247787344361e-04 1.344513135267355261e-02 4.128287292760325736e-05 8.399278330299546000e-03
1.480480480480480487e+01 5.452286749267611014e-08 3.718390250063499777e-07 3.048930242750520574e-04 1.340155389121140683e-02 4.075025619708371773e-05 8.353392204933210441e-03
1.481981981981981988e+01 5.368310550976083435e-08 3.662975631394154210e-07 3.026126084366840196e-04 1.335811080002976929e-02 4.022442834568360940e-05 8.307739669516247746e-03
1.483483483483483489e+01 5.285630468181255137e-08 3.608386848571978567e-07 3.003492487327035897e-04 1.331480170202985029e-02 3.970530408688465368e-05 8.262319669188788324e-03
1.484984984984984990e+01 5.204226449125455391e-08 3.554611594287767105e-07 2.981028175935178577e-04 1.327162622095212630e-02 3.919279918675824147e-05 8.217131152757182685e-03
1.486486486486486491e+01 5.124078753088836549e-08 3.501637744646318620e-07 2.958731884036773616e-04 1.322858398137591839e-02 3.868683045126046765e-05 8.172173072691052420e-03
1.487987987987987992e+01 5.045167945550067691e-08 3.449453356433045765e-07 2.936602354947399776e-04 1.318567460871899674e-02 3.818731571367671749e-05 8.127444385120186771e-03
1.489489489489489493e+01 4.967474893422659051e-08 3.398046664421316609e-07 2.914638341381875562e-04 1.314289772923712095e-02 3.769417382221292544e-05 8.082944049831401051e-03
1.490990990990990994e+01 4.890980760365539461e-08 3.347406078719927550e-07 2.892838605383960633e-04 1.310025297002363059e-02 3.720732462773255052e-05 8.038671030265197304e-03
1.492492492492492495e+01 4.815667002166908113e-08 3.297520182160106725e-07 2.871201918256580349e-04 1.305773995900898383e-02 3.672668897163762199e-05 7.994624293512423222e-03
1.493993993993993996e+01 4.741515362200176094e-08 3.248377727721455007e-07 2.849727060492572355e-04 1.301535832496028555e-02 3.625218867389273699e-05 7.950802810310757598e-03
1.495495495495495497e+01 4.668507866950776789e-08 3.199967635996250695e-07 2.828412821705951962e-04 1.297310769748082418e-02 3.578374652118848664e-05 7.907205555041107309e-03
1.496996996996996998e+01 4.596626821612753272e-08 3.152278992691543007e-07 2.807258000563691972e-04 1.293098770700957557e-02 3.532128625524542177e-05 7.863831505723950510e-03
1.498498498498498499e+01 4.525854805754127413e-08 3.105301046168472659e-07 2.786261404718010462e-04 1.288899798482070688e-02 3.486473256125471632e-05 7.820679644015518517e-03
1.500000000000000000e+01 4.456174669049930384e-08 3.059023205018257859e-07 2.765421850739168135e-04 1.284713816302306480e-02 3.441401105645542654e-05 7.777748955203907417e-03


==> plot_interference.dat <==
# l peak_dir_0_real peak_dir_0_imag peak_dir_0_abs peak_dir_0_arg peak_dir_1_real peak_dir_1_imag peak_dir_1_abs peak_dir_1_arg y_dir_real y_dir_imag y_dir_abs y_dir_arg peak_0_real peak_0_imag peak_0_abs peak_0_arg peak_1_real peak_1_imag peak_1_abs peak_1_arg y_real y_imag y_abs y_arg abs_loss dir_loss
0.000000000000000000e+00 4.292682682004483002e-13 0.000000000000000000e+00 4.292682682004483002e-13 1.570796326794896558e+00 0.000000000000000000e+00 2.875675341098410783e-17 2.875675341098410783e-17 0.000000000000000000e+00 4.292682682004483002e-13 2.875675341098410783e-17 4.292682691636581688e-13 1.570729336626980110e+00 2.146341341002241501e-13 0.000000000000000000e+00 2.146341341002241501e-13 1.570796326794896558e+00 0.000000000000000000e+00 8.627026023295232349e-17 8.627026023295232349e-17 0.000000000000000000e+00 2.146341341002241501e-13 8.627026023295232349e-17 2.146341514380011023e-13 1.570394385808441706e+00 1.151691403972849200e-19 1.151691662394602194e-19
1.000000000000000000e+00 1.738188251024434116e-11 0.000000000000000000e+00 1.738188251024434116e-11 1.570796326794896558e+00 0.000000000000000000e+00 2.014821020645171946e-15 2.014821020645171946e-15 0.000000000000000000e+00 1.738188251024434116e-11 2.014821020645171946e-15 1.738188262701833619e-11 1.570680411789117770e+00 8.690941255122170578e-12 0.000000000000000000e+00 8.690941255122170578e-12 1.570796326794896558e+00 0.000000000000000000e+00 6.044463061935515838e-15 6.044463061935515838e-15 0.000000000000000000e+00 8.690941255122170578e-12 6.044463061935515838e-15 8.690943357053837238e-12 1.570100836869246397e+00 1.888064499849171062e-16 1.888065768361291800e-16
2.000000000000000000e+00 5.350575982148486689e-10 0.000000000000000000e+00 5.350575982148486689e-10 1.570796326794896558e+00 0.000000000000000000e+00 1.073170670501120751e-13 1.073170670501120751e-13 0.000000000000000000e+00 5.350575982148486689e-10 1.073170670501120751e-13 5.350576089771972877e-10 1.570595755742417277e+00 2.675287991074243344e-10 0.000000000000000000e+00 2.675287991074243344e-10 1.570796326794896558e+00 0.000000000000000000e+00 3.219512011503361999e-13 3.219512011503361999e-13 0.000000000000000000e+00 2.675287991074243344e-10 3.219512011503361999e-13 2.675289928296305589e-10 1.569592901044830402e+00 1.782138204224044184e-13 1.782141796068026035e-13
3.000000000000000000e+00 1.252102732635124348e-08 0.000000000000000000e+00 1.252102732635124348e-08 1.570796326794896558e+00 0.000000000000000000e+00 4.345470627561085289e-12 4.345470627561085289e-12 0.000000000000000000e+00 1.252102732635124348e-08 4.345470627561085289e-12 1.252102808040735611e-08 1.570449272967775700e+00 6.260513663175621741e-09 0.000000000000000000e+00 6.260513663175621741e-09 1.570796326794896558e+00 0.000000000000000000e+00 1.303641188268325587e-11 1.303641188268325587e-11 0.000000000000000000e+00 6.260513663175621741e-09 1.303641188268325587e-11 6.260527236171360413e-09 1.568714006758259449e+00 8.959141319127970614e-11 8.959197719597108929e-11
4.000000000000000000e+00 2.227486563224825966e-07 0.000000000000000000e+00 2.227486563224825966e-07 1.570796326794896558e+00 0.000000000000000000e+00 1.337643995537121672e-10 1.337643995537121672e-10 0.000000000000000000e+00 2.227486563224825966e-07 1.337643995537121672e-10 2.227486964863903668e-07 1.570195809666386166e+00 1.113743281612412983e-07 0.000000000000000000e+00 1.113743281612412983e-07 1.570796326794896558e+00 0.000000000000000000e+00 4.012931986611364241e-10 4.012931986611364241e-10 0.000000000000000000e+00 1.113743281612412983e-07 4.012931986611364241e-10 1.113750511092998637e-07 1.567193239182847586e+00 1.174066128729654424e-08 1.174098721315394681e-08
5.000000000000000000e+00 3.012492153917432581e-06 0.000000000000000000e+00 3.012492153917432581e-06 1.570796326794896558e+00 0.000000000000000000e+00 3.130256831587810870e-09 3.130256831587810870e-09 0.000000000000000000e+00 3.012492153917432581e-06 3.130256831587810870e-09 3.012493780229583038e-06 1.569757235057869016e+00 1.506246076958716291e-06 0.000000000000000000e+00 1.506246076958716291e-06 1.570796326794896558e+00 0.000000000000000000e+00 9.390770494763431371e-09 9.390770494763431371e-09 0.000000000000000000e+00 1.506246076958716291e-06 9.390770494763431371e-09 1.506275350300869947e-06 1.564561854905294203e+00 2.468469321251396467e-07 2.468841075532161372e-07
6.000000000000000000e+00 3.097222873366362283e-05 0.000000000000000000e+00 3.097222873366362283e-05 1.570796326794896558e+00 0.000000000000000000e+00 5.568716408062064915e-08 5.568716408062064915e-08 0.000000000000000000e+00 3.097222873366362283e-05 5.568716408062064915e-08 3.097227879557172623e-05 1.568998357893369056e+00 1.548611436683181142e-05 0.000000000000000000e+00 1.548611436683181142e-05 1.570796326794896558e+00 0.000000000000000000e+00 1.670614922418619210e-07 1.670614922418619210e-07 0.000000000000000000e+00 1.548611436683181142e-05 1.670614922418619210e-07 1.548701545569012260e-05 1.560008920217450301e+00 2.644565360578496583e-06 2.646108510007815272e-06
7.000000000000000000e+00 2.420776492193047196e-04 0.000000000000000000e+00 2.420776492193047196e-04 1.570796326794896558e+00 0.000000000000000000e+00 7.531230384793581453e-07 7.531230384793581453e-07 0.000000000000000000e+00 2.420776492193047196e-04 7.531230384793581453e-07 2.420788207296454685e-04 1.567685256396034399e+00 1.210388246096523598e-04 0.000000000000000000e+00 1.210388246096523598e-04 1.570796326794896558e+00 0.000000000000000000e+00 2.259369115438074224e-06 2.259369115438074224e-06 0.000000000000000000e+00 1.210388246096523598e-04 2.259369115438074224e-06 1.210599100102340996e-04 1.552132011760381403e+00 2.074647089743386733e-05 2.078589894713360505e-05
8.000000000000000000e+00 1.438376671165273639e-03 0.000000000000000000e+00 1.438376671165273639e-03 1.570796326794896558e+00 0.000000000000000000e+00 7.743057183415905708e-06 7.743057183415905708e-06 0.000000000000000000e+00 1.438376671165273639e-03 7.743057183415905708e-06 1.438397512194400287e-03 1.565413187214543589e+00 7.191883355826368196e-04 0.000000000000000000e+00 7.191883355826368196e-04 1.570796326794896558e+00 0.000000000000000000e+00 2.322917155024771543e-05 2.322917155024771543e-05 0.000000000000000000e+00 7.191883355826368196e-04 2.322917155024771543e-05 7.195633790355330985e-04 1.538508402164951550e+00 1.232319191426716279e-04 1.239536347642886008e-04
9.000000000000000000e+00 6.497200513827583630e-03 0.000000000000000000e+00 6.497200513827583630e-03 1.570796326794896558e+00 0.000000000000000000e+00 6.051941230482617989e-05 6.051941230482617989e-05 0.000000000000000000e+00 6.497200513827583630e-03 6.051941230482617989e-05 6.497482367513368433e-03 1.561481905610582865e+00 3.248600256913791815e-03 0.000000000000000000e+00 3.248600256913791815e-03 1.570796326794896558e+00 0.000000000000000000e+00 1.815582369144785261e-04 1.815582369144785261e-04 0.000000000000000000e+00 3.248600256913791815e-03 1.815582369144785261e-04 3.253669777745100359e-03 1.514966263200085761e+00 5.553449386879012132e-04 5.651979186505645030e-04
1.000000000000000000e+01 2.231082404933094551e-02 0.000000000000000000e+00 2.231082404933094551e-02 1.570796326794896558e+00 0.000000000000000000e+00 3.595941677913184098e-04 3.595941677913184098e-04 0.000000000000000000e+00 2.231082404933094551e-02 3.595941677913184098e-04 2.231372173631538530e-02 1.554680246356688000e+00 1.115541202466547276e-02 0.000000000000000000e+00 1.115541202466547276e-02 1.570796326794896558e+00 0.000000000000000000e+00 1.078782503373955067e-03 1.078782503373955067e-03 0.000000000000000000e+00 1.115541202466547276e-02 1.078782503373955067e-03 1.120745239247692739e-02 1.474391247175470987e+00 1.893327955426170892e-03 1.994696118855867652e-03
1.100000000000000000e+01 5.824258664280417691e-02 0.000000000000000000e+00 5.824258664280417691e-02 1.570796326794896558e+00 0.000000000000000000e+00 1.624300128456895908e-03 1.624300128456895908e-03 0.000000000000000000e+00 5.824258664280417691e-02 1.624300128456895908e-03 5.826523191193747758e-02 1.542915023649360284e+00 2.912129332140208846e-02 0.000000000000000000e+00 2.912129332140208846e-02 1.570796326794896558e+00 0.000000000000000000e+00 4.872900385370687072e-03 4.872900385370687072e-03 0.000000000000000000e+00 2.912129332140208846e-02 4.872900385370687072e-03 2.952617284506889664e-02 1.405001165261316132e+00 4.837205538149617554e-03 5.622382338262362986e-03
1.200000000000000000e+01 1.155849792985458591e-01 0.000000000000000000e+00 1.155849792985458591e-01 1.570796326794896558e+00 0.000000000000000000e+00 5.577706012332736378e-03 5.577706012332736378e-03 0.000000000000000000e+00 1.155849792985458591e-01 5.577706012332736378e-03 1.157194808310393619e-01 1.522577409986560104e+00 5.779248964927292953e-02 0.000000000000000000e+00 5.779248964927292953e-02 1.570796326794896558e+00 0.000000000000000000e+00 1.673311803699820827e-02 1.673311803699820827e-02 0.000000000000000000e+00 5.779248964927292953e-02 1.673311803699820827e-02 6.016617903026112019e-02 1.288965178572762271e+00 9.003666808294725002e-03 1.352671244461680321e-02
1.300000000000000000e+01 1.743804711133779550e-01 0.000000000000000000e+00 1.743804711133779550e-01 1.570796326794896558e+00 0.000000000000000000e+00 1.456064666070104423e-02 1.456064666070104423e-02 0.000000000000000000e+00 1.743804711133779550e-01 1.456064666070104423e-02 1.749873170744137840e-01 1.487490278582020320e+00 8.719023555668897751e-02 0.000000000000000000e+00 8.719023555668897751e-02 1.570796326794896558e+00 0.000000000000000000e+00 4.368193998210313095e-02 4.368193998210313095e-02 0.000000000000000000e+00 8.719023555668897751e-02 4.368193998210313095e-02 9.752050582842036741e-02 1.106352411956958104e+00 1.124280190740734736e-02 2.995753486114968028e-02
1.400000000000000000e+01 2.000000000000000111e-01 0.000000000000000000e+00 2.000000000000000111e-01 1.570796326794896558e+00 0.000000000000000000e+00 2.889624482463646477e-02 2.889624482463646477e-02 0.000000000000000000e+00 2.000000000000000111e-01 2.889624482463646477e-02 2.020767006979412583e-01 1.427308035694975663e+00 1.000000000000000056e-01 0.000000000000000000e+00 1.000000000000000056e-01 1.570796326794896558e+00 0.000000000000000000e+00 8.668873447390938736e-02 8.668873447390938736e-02 0.000000000000000000e+00 1.000000000000000056e-01 8.668873447390938736e-02 1.323440088734203490e-01 8.565796202039829277e-01 7.351044787943797169e-03 5.910761287997438884e-02
1.500000000000000000e+01 1.743804711133779550e-01 0.000000000000000000e+00 1.743804711133779550e-01 1.570796326794896558e+00 0.000000000000000000e+00 4.359511777834448876e-02 4.359511777834448876e-02 0.000000000000000000e+00 1.743804711133779550e-01 4.359511777834448876e-02 1.797472753613566510e-01 1.325817663668032331e+00 8.719023555668897751e-02 0.000000000000000000e+00 8.719023555668897751e-02 1.570796326794896558e+00 0.000000000000000000e+00 1.307853533350334385e-01 1.307853533350334385e-01 0.000000000000000000e+00 8.719023555668897751e-02 1.307853533350334385e-01 1.571844325097127848e-01 5.880026035475676149e-01 7.563158598544886344e-04 8.804722612134681381e-02
1.600000000000000000e+01 1.155849792985458591e-01 0.000000000000000000e+00 1.155849792985458591e-01 1.570796326794896558e+00 0.000000000000000000e+00 5.000000000000000278e-02 5.000000000000000278e-02 0.000000000000000000e+00 1.155849792985458591e-01 5.000000000000000278e-02 1.259360450365393791e-01 1.162521090265803414e+00 5.779248964927292953e-02 0.000000000000000000e+00 5.779248964927292953e-02 1.570796326794896558e+00 0.000000000000000000e+00 1.499999999999999944e-01 1.499999999999999944e-01 0.000000000000000000e+00 5.779248964927292953e-02 1.499999999999999944e-01 1.607481628506569338e-01 3.677555163268656502e-01 2.121469016147352078e-03 8.721857251726818083e-02
1.700000000000000000e+01 5.824258664280417691e-02 0.000000000000000000e+00 5.824258664280417691e-02 1.570796326794896558e+00 0.000000000000000000e+00 4.359511777834448876e-02 4.359511777834448876e-02 0.000000000000000000e+00 5.824258664280417691e-02 4.359511777834448876e-02 7.275117313797956065e-02 9.282499486343003259e-01 2.912129332140208846e-02 0.000000000000000000e+00 2.912129332140208846e-02 1.570796326794896558e+00 0.000000000000000000e+00 1.307853533350334385e-01 1.307853533350334385e-01 0.000000000000000000e+00 2.912129332140208846e-02 1.307853533350334385e-01 1.339882769934768458e-01 2.190906480121670996e-01 9.277501738737743350e-03 5.678683613132567976e-02
1.800000000000000000e+01 2.231082404933094551e-02 0.000000000000000000e+00 2.231082404933094551e-02 1.570796326794896558e+00 0.000000000000000000e+00 2.889624482463646477e-02 2.889624482463646477e-02 0.000000000000000000e+00 2.231082404933094551e-02 2.889624482463646477e-02 3.650706554525484648e-02 6.574964550678319419e-01 1.115541202466547276e-02 0.000000000000000000e+00 1.115541202466547276e-02 1.570796326794896558e+00 0.000000000000000000e+00 8.668873447390938736e-02 8.668873447390938736e-02 0.000000000000000000e+00 1.115541202466547276e-02 8.668873447390938736e-02 8.740354627890115080e-02 1.279801916110202276e-01 1.093542717842456088e-02 2.636510661549855764e-02
1.900000000000000000e+01 6.497200513827583630e-03 0.000000000000000000e+00 6.497200513827583630e-03 1.570796326794896558e+00 0.000000000000000000e+00 1.456064666070104423e-02 1.456064666070104423e-02 0.000000000000000000e+00 6.497200513827583630e-03 1.456064666070104423e-02 1.594446755757826517e-02 4.197030978241940158e-01 3.248600256913791815e-03 0.000000000000000000e+00 3.248600256913791815e-03 1.570796326794896558e+00 0.000000000000000000e+00 4.368193998210313095e-02 4.368193998210313095e-02 0.000000000000000000e+00 3.248600256913791815e-03 4.368193998210313095e-02 4.380257166228120058e-02 7.423275900762379975e-02 6.892167276983002765e-03 1.000251403860480046e-02
2.000000000000000000e+01 1.438376671165273639e-03 0.000000000000000000e+00 1.438376671165273639e-03 1.570796326794896558e+00 0.000000000000000000e+00 5.577706012332736378e-03 5.577706012332736378e-03 0.000000000000000000e+00 1.438376671165273639e-03 5.577706012332736378e-03 5.760185049819601701e-03 2.523809106166978733e-01 7.191883355826368196e-04 0.000000000000000000e+00 7.191883355826368196e-04 1.570796326794896558e+00 0.000000000000000000e+00 1.673311803699820827e-02 1.673311803699820827e-02 0.000000000000000000e+00 7.191883355826368196e-04 1.673311803699820827e-02 1.674856624019360404e-02 4.295349964086879468e-02 2.864400722712819730e-03 3.290798999862447338e-03
2.100000000000000000e+01 2.420776492193047196e-04 0.000000000000000000e+00 2.420776492193047196e-04 1.570796326794896558e+00 0.000000000000000000e+00 1.624300128456895908e-03 1.624300128456895908e-03 0.000000000000000000e+00 2.420776492193047196e-04 1.624300128456895908e-03 1.642240084627285320e-03 1.479460969114590185e-01 1.210388246096523598e-04 0.000000000000000000e+00 1.210388246096523598e-04 1.570796326794896558e+00 0.000000000000000000e+00 4.872900385370687072e-03 4.872900385370687072e-03 0.000000000000000000e+00 1.210388246096523598e-04 4.872900385370687072e-03 4.874403405834264874e-03 2.483406825913196322e-02 8.580123970098868904e-04 9.003158119944392997e-04
2.200000000000000000e+01 3.097222873366362283e-05 0.000000000000000000e+00 3.097222873366362283e-05 1.570796326794896558e+00 0.000000000000000000e+00 3.595941677913184098e-04 3.595941677913184098e-04 0.000000000000000000e+00 3.097222873366362283e-05 3.595941677913184098e-04 3.609255386672730634e-04 8.591901880846658512e-02 1.548611436683181142e-05 0.000000000000000000e+00 1.548611436683181142e-05 1.570796326794896558e+00 0.000000000000000000e+00 1.078782503373955067e-03 1.078782503373955067e-03 0.000000000000000000e+00 1.548611436683181142e-05 1.078782503373955067e-03 1.078893650608789105e-03 1.435419160295734083e-02 1.917495646682927928e-04 1.948612976148654270e-04
2.300000000000000000e+01 3.012492153917432581e-06 0.000000000000000000e+00 3.012492153917432581e-06 1.570796326794896558e+00 0.000000000000000000e+00 6.051941230482617989e-05 6.051941230482617989e-05 0.000000000000000000e+00 3.012492153917432581e-06 6.051941230482617989e-05 6.059434276150670761e-05 4.973623562796480185e-02 1.506246076958716291e-06 0.000000000000000000e+00 1.506246076958716291e-06 1.570796326794896558e+00 0.000000000000000000e+00 1.815582369144785261e-04 1.815582369144785261e-04 0.000000000000000000e+00 1.506246076958716291e-06 1.815582369144785261e-04 1.815644848772420613e-04 8.296024168860929512e-03 3.234924202197860096e-05 3.251816315914318127e-05
2.400000000000000000e+01 2.227486563224825966e-07 0.000000000000000000e+00 2.227486563224825966e-07 1.570796326794896558e+00 0.000000000000000000e+00 7.743057183415905708e-06 7.743057183415905708e-06 0.000000000000000000e+00 2.227486563224825966e-07 7.743057183415905708e-06 7.746260485520875685e-06 2.875960163613457479e-02 1.113743281612412983e-07 0.000000000000000000e+00 1.113743281612412983e-07 1.570796326794896558e+00 0.000000000000000000e+00 2.322917155024771543e-05 2.322917155024771543e-05 0.000000000000000000e+00 1.113743281612412983e-07 2.322917155024771543e-05 2.322943854577228510e-05 4.794552164922143318e-03 4.116589525540338955e-06 4.123031040788874926e-06
2.500000000000000000e+01 1.252102732635124348e-08 0.000000000000000000e+00 1.252102732635124348e-08 1.570796326794896558e+00 0.000000000000000000e+00 7.531230384793581453e-07 7.531230384793581453e-07 0.000000000000000000e+00 1.252102732635124348e-08 7.531230384793581453e-07 7.532271152937128492e-07 1.662394223433910981e-02 6.260513663175621741e-09 0.000000000000000000e+00 6.260513663175621741e-09 1.570796326794896558e+00 0.000000000000000000e+00 2.259369115438074224e-06 2.259369115438074224e-06 0.000000000000000000e+00 6.260513663175621741e-09 2.259369115438074224e-06 2.259377789088569285e-06 2.770905204388560920e-03 3.749402977931959167e-07 3.750824978595320296e-07
2.600000000000000000e+01 5.350575982148486689e-10 0.000000000000000000e+00 5.350575982148486689e-10 1.570796326794896558e+00 0.000000000000000000e+00 5.568716408062064915e-08 5.568716408062064915e-08 0.000000000000000000e+00 5.350575982148486689e-10 5.568716408062064915e-08 5.568973451162587209e-08 9.607979552221758771e-03 2.675287991074243344e-10 0.000000000000000000e+00 2.675287991074243344e-10 1.570796326794896558e+00 0.000000000000000000e+00 1.670614922418619210e-07 1.670614922418619210e-07 0.000000000000000000e+00 2.675287991074243344e-10 1.670614922418619210e-07 1.670617064492519911e-07 1.601377832992642710e-03 1.493400055252160312e-08 1.493500782676153967e-08
2.700000000000000000e+01 1.738188251024434116e-11 0.000000000000000000e+00 1.738188251024434116e-11 1.570796326794896558e+00 0.000000000000000000e+00 3.130256831587810870e-09 3.130256831587810870e-09 0.000000000000000000e+00 1.738188251024434116e-11 3.130256831587810870e-09 3.130305090808523517e-09 5.552804385120612210e-03 8.690941255122170578e-12 0.000000000000000000e+00 8.690941255122170578e-12 1.570796326794896558e+00 0.000000000000000000e+00 9.390770494763431371e-09 9.390770494763431371e-09 0.000000000000000000e+00 8.690941255122170578e-12 9.390770494763431371e-09 9.390774516395297542e-09 9.254766452533669599e-04 9.223081311286868976e-11 9.223233953222615299e-11
2.800000000000000000e+01 4.292682682004483002e-13 0.000000000000000000e+00 4.292682682004483002e-13 1.570796326794896558e+00 0.000000000000000000e+00 1.337643995537121672e-10 1.337643995537121672e-10 0.000000000000000000e+00 4.292682682004483002e-13 1.337643995537121672e-10 1.337650883422548209e-10 3.209125866275401411e-03 2.146341341002241501e-13 0.000000000000000000e+00 2.146341341002241501e-13 1.570796326794896558e+00 0.000000000000000000e+00 4.012931986611364241e-10 4.012931986611364241e-10 0.000000000000000000e+00 2.146341341002241501e-13 4.012931986611364241e-10 4.012932560603252839e-10 5.348560961148927408e-04 1.784509725088288282e-13 1.784519309702145801e-13
2.900000000000000000e+01 8.059284082580687784e-15 0.000000000000000000e+00 8.059284082580687784e-15 1.570796326794896558e+00 0.000000000000000000e+00 4.345470627561085289e-12 4.345470627561085289e-12 0.000000000000000000e+00 8.059284082580687784e-15 4.345470627561085289e-12 4.345478101090380247e-12 1.854637974309286588e-03 4.029642041290343892e-15 0.000000000000000000e+00 4.029642041290343892e-15 1.570796326794896558e+00 0.000000000000000000e+00 1.303641188268325587e-11 1.303641188268325587e-11 0.000000000000000000e+00 4.029642041290343892e-15 1.303641188268325587e-11 1.303641250547788366e-11 3.091066736164635172e-04 1.888144423836504803e-16 1.888147806605422587e-16


==> plot_regularization.dat <==
# l y0_dir_real y1_dir_real y_dir_real y0_real y1_real y_real 
0.000000000000000000e+00 4.292682682004483002e-13 6.366729774990150135e-49 4.292682682004483002e-13 4.292682682004483002e-13 1.485570280831035310e-48 4.292682682004483002e-13
1.000000000000000000e+00 1.738188251024434116e-11 1.197249360838371599e-45 1.738188251024434116e-11 1.738188251024434116e-11 2.793581841956200502e-45 1.738188251024434116e-11
2.000000000000000000e+00 5.350575982148486689e-10 1.711545749562831354e-42 5.350575982148486689e-10 5.350575982148486689e-10 3.993606748979940356e-42 5.350575982148486689e-10
3.000000000000000000e+00 1.252102732635124348e-08 1.860064964816777849e-39 1.252102732635124348e-08 1.252102732635124348e-08 4.340151584572481757e-39 1.252102732635124348e-08
4.000000000000000000e+00 2.227486563224825966e-07 1.536750683770636874e-36 2.227486563224825966e-07 2.227486563224825966e-07 3.585751595464819707e-36 2.227486563224825966e-07
5.000000000000000000e+00 3.012492153917432581e-06 9.651935684004236470e-34 3.012492153917432581e-06 3.012492153917432581e-06 2.252118326267655747e-33 3.012492153917432581e-06
6.000000000000000000e+00 3.097222873366362283e-05 4.608516274940569250e-31 3.097222873366362283e-05 3.097222873366362283e-05 1.075320464152799725e-30 3.097222873366362283e-05
7.000000000000000000e+00 2.420776492193047196e-04 1.672798127650548685e-28 2.420776492193047196e-04 2.420776492193047196e-04 3.903195631184614196e-28 2.420776492193047196e-04
8.000000000000000000e+00 1.438376671165273639e-03 4.615955823761343341e-26 1.438376671165273639e-03 1.438376671165273639e-03 1.077056358877646952e-25 1.438376671165273639e-03
9.000000000000000000e+00 6.497200513827583630e-03 9.683123164252829462e-24 6.497200513827583630e-03 6.497200513827583630e-03 2.259395404992327364e-23 6.497200513827583630e-03
1.000000000000000000e+01 2.231082404933094551e-02 1.544205055348909644e-21 2.231082404933094551e-02 2.231082404933094551e-02 3.603145129147456149e-21 2.231082404933094551e-02
1.100000000000000000e+01 5.824258664280417691e-02 1.872104925264475376e-19 5.824258664280417691e-02 5.824258664280417691e-02 4.368244825617109772e-19 5.824258664280417691e-02
1.200000000000000000e+01 1.155849792985459146e-01 1.725405204659046408e-17 1.155849792985459285e-01 1.155849792985458868e-01 4.025945477537775466e-17 1.155849792985459285e-01
1.300000000000000000e+01 1.743804711133815910e-01 1.208892612387103089e-15 1.743804711133828123e-01 1.743804711133799812e-01 2.820749428903240803e-15 1.743804711133828123e-01
1.400000000000000000e+01 2.000000000001931899e-01 6.439024023006724251e-14 2.000000000002575828e-01 2.000000000001073419e-01 1.502438938701569202e-13 2.000000000002575828e-01
1.500000000000000000e+01 1.743804711211998093e-01 2.607282376536651093e-12 1.743804711238070848e-01 1.743804711177234235e-01 6.083658878585519889e-12 1.743804711238070848e-01
1.600000000000000000e+01 1.155849795393217722e-01 8.025863973222728224e-11 1.155849796195804052e-01 1.155849794323102614e-01 1.872701593751970393e-10 1.155849796195804191e-01
1.700000000000000000e+01 5.824259227726647642e-02 1.878154098952686605e-09 5.824259415542057394e-02 5.824258977306100843e-02 4.382359564222935136e-09 5.824259415542057394e-02
1.800000000000000000e+01 2.231092428622629201e-02 3.341229844837238817e-08 2.231095769852474084e-02 2.231087973649502690e-02 7.796202971286890351e-08 2.231095769852474084e-02
1.900000000000000000e+01 6.498556135296846593e-03 4.518738230876148448e-07 6.499008009119934537e-03 6.497953636866063247e-03 1.054372253871101446e-06 6.499008009119934537e-03
2.000000000000000000e+01 1.452314174095422229e-03 4.645834310049542747e-06 1.456960008405471831e-03 1.446119728348689570e-03 1.084028005678226867e-05 1.456960008405471831e-03
2.100000000000000000e+01 3.510125913679918407e-04 3.631164738289570251e-05 3.873242387508875296e-04 3.025970615241308859e-04 8.472717722675665727e-05 3.873242387508875296e-04
2.200000000000000000e+01 6.782417307580366561e-04 2.157565006747910405e-04 8.939982314328276695e-04 3.905663965249820259e-04 5.034318349078458063e-04 8.939982314328277779e-04
2.300000000000000000e+01 2.926752723376330103e-03 9.745800770741375012e-04 3.901332800450467604e-03 1.627312620610813290e-03 2.274020179839654314e-03 3.901332800450467604e-03
2.400000000000000000e+01 1.004009357085524669e-02 3.346623607399641393e-03 1.338671717825488765e-02 5.577928760989058453e-03 7.808788417265830929e-03 1.338671717825488938e-02
2.500000000000000000e+01 2.620917651028920395e-02 8.736387996420624802e-03 3.494556450670982528e-02 1.456065918172837030e-02 2.038490532498146365e-02 3.494556450670983222e-02
2.600000000000000000e+01 5.201324121940324730e-02 1.733774689478187817e-02 6.935098811418512199e-02 2.889624535969407410e-02 4.045474275449105483e-02 6.935098811418513587e-02
2.700000000000000000e+01 7.847121201840356886e-02 2.615707066700669048e-02 1.046282826854102593e-01 4.359511779572717433e-02 6.103316488968228010e-02 1.046282826854094544e-01
2.800000000000000000e+01 9.000000000051511240e-02 2.999999999999999889e-02 1.200000000005151113e-01 5.000000000047219451e-02 7.000000000000000666e-02 1.200000000004722012e-01
2.900000000000000000e+01 7.847121200450450640e-02 2.615707066700669048e-02 1.046282826715111969e-01 4.359511778009073080e-02 6.103316488968228010e-02 1.046282826697730040e-01
3.000000000000000000e+01 5.201324079135726669e-02 1.733774689478187817e-02 6.935098768613914832e-02 2.889624487814233811e-02 4.045474275449105483e-02 6.935098763263339294e-02
3.100000000000000000e+01 2.620916649346734240e-02 8.736387996420624802e-03 3.494555448988796720e-02 1.456064791280377822e-02 2.038490532498146365e-02 3.494555323778524014e-02
3.200000000000000000e+01 1.003991537193018972e-02 3.346623607399641393e-03 1.338653897932983068e-02 5.577728287198368932e-03 7.808788417265830929e-03 1.338651670446419986e-02
3.300000000000000000e+01 2.924342729653195850e-03 9.745800770741375012e-04 3.898922806727333351e-03 1.624601377672287581e-03 2.274020179839654314e-03 3.898621557511941678e-03
3.400000000000000000e+01 6.534639477711058067e-04 2.157565006747910405e-04 8.692204484458968200e-04 3.626913906646847931e-04 5.034318349078458063e-04 8.661232255725305994e-04
3.500000000000000000e+01 1.573504719925480758e-04 3.631164738289570251e-05 1.936621193754437648e-04 8.472717722675664372e-05 8.472717722675665727e-05 1.694543544535132874e-04
3.600000000000000000e+01 3.016128371632033822e-04 4.645834310049542747e-06 3.062586714732529300e-04 1.515807242999432734e-04 1.084028005678226867e-05 1.624210043567255336e-04
3.700000000000000000e+01 1.300795724234779559e-03 4.518738230876148448e-07 1.301247598057867069e-03 6.504731744212378063e-04 1.054372253871101446e-06 6.515275466751088793e-04
3.800000000000000000e+01 4.462265046761533863e-03 3.341229844837187200e-08 4.462298459059981827e-03 2.231138092097175070e-03 7.796202971286915498e-08 2.231216054126888143e-03
3.900000000000000000e+01 1.164852296302313142e-02 1.878154098890283272e-09 1.164852484117723068e-02 5.824261794537249209e-03 4.382359564254137216e-09 5.824266176896813856e-03
4.000000000000000000e+01 2.311699610048510364e-02 8.025863398087659476e-11 2.311699618074373672e-02 1.155849806361898893e-02 1.872701622508723701e-10 1.155849825088915185e-02
4.100000000000000000e+01 3.487609423049844309e-02 2.606879412332522138e-12 3.487609423310532308e-02 1.743804711568366916e-02 6.083860360687584367e-12 1.743804712176752827e-02
4.200000000000000000e+01 4.000000000024683117e-02 4.292682682004483255e-14 4.000000000028975516e-02 2.000000000012877935e-02 1.609756005751681252e-13 2.000000000028975475e-02
4.300000000000000000e+01 3.487609422485195287e-02 -8.678852328998300326e-13 3.487609422398407072e-02 1.743804711220890355e-02 4.373678121850117864e-13 1.743804711264627244e-02
4.400000000000000000e+01 2.311699592659142294e-02 -2.675286265669038329e-11 2.311699589983855913e-02 1.155849795660749378e-02 1.337648021482598997e-11 1.155849796998397426e-02
4.500000000000000000e+01 1.164851889368925114e-02 -6.260513661303516180e-10 1.164851826763788414e-02 5.824259290331783821e-03 3.130256835956055319e-10 5.824259603357467320e-03
4.600000000000000000e+01 4.462192653448229795e-03 -1.113743281612258532e-08 4.462181516015413518e-03 2.231093542365910828e-03 5.568716408065667617e-09 2.231099111082318967e-03
4.700000000000000000e+01 1.299816664284756404e-03 -1.506246076958716238e-07 1.299666039677060568e-03 6.498706759904542430e-04 7.531230384793583835e-08 6.499459882943021613e-04
4.800000000000000000e+01 2.915468628247627043e-04 -1.548611436683181057e-06 2.899982513880795397e-04 1.453862785532105610e-04 7.743057183415905284e-07 1.461605842715521433e-04
4.900000000000000000e+01 7.867523599627403792e-05 -1.210388246096523530e-05 6.657135353530879924e-05 3.631164738289570251e-05 6.051941230482617650e-06 4.236358861337832186e-05
5.000000000000000000e+01 1.859915296423919173e-04 -7.191883355826368467e-05 1.140726960841282326e-04 7.501605643163004086e-05 3.595941677913184234e-05 1.109754732107618900e-04
5.100000000000000000e+01 8.127525626592314086e-04 -3.248600256913792032e-04 4.878925369678522054e-04 3.251612749067709306e-04 1.624300128456896016e-04 4.875912877524605322e-04
5.200000000000000000e+01 2.788897555897632864e-03 -1.115541202466547276e-03 1.673356353431085589e-03 1.115563477332179613e-03 5.577706012332736378e-04 1.673334078565453251e-03
5.300000000000000000e+01 7.280325834555987502e-03 -2.912129332140208846e-03 4.368196502415778656e-03 2.912130584242941540e-03 1.456064666070104423e-03 4.368195250313046396e-03
5.400000000000000000e+01 1.444812251932975182e-02 -5.779248964927292433e-03 8.668873554402458520e-03 5.779249018433052151e-03 2.889624482463646216e-03 8.668873500896697934e-03
5.500000000000000000e+01 2.179755889264861982e-02 -8.719023555668897404e-03 1.307853533697972241e-02 8.719023557407085123e-03 4.359511777834448702e-03 1.307853533524153469e-02
5.600000000000000000e+01 2.500000000008585632e-02 -1.000000000000000021e-02 1.500000000008585611e-02 1.000000000004292768e-02 5.000000000000000104e-03 1.500000000004292691e-02
5.700000000000000000e+01 2.179755888917385767e-02 -8.719023555668897404e-03 1.307853533350496027e-02 8.719023555669704051e-03 4.359511777834448702e-03 1.307853533350415362e-02
5.800000000000000000e+01 1.444812241231825493e-02 -5.779248964927292433e-03 8.668873447390961634e-03 5.779248964927303708e-03 2.889624482463646216e-03 8.668873447390949491e-03
5.900000000000000000e+01 7.280323330350522114e-03 -2.912129332140208846e-03 4.368193998210313268e-03 2.912129332140208846e-03 1.456064666070104423e-03 4.368193998210313268e-03
6.000000000000000000e+01 2.788853006166368189e-03 -1.115541202466547276e-03 1.673311803699820913e-03 1.115541202466547276e-03 5.577706012332736378e-04 1.673311803699820913e-03
6.100000000000000000e+01 8.121500642284479538e-04 -3.248600256913792032e-04 4.872900385370687506e-04 3.248600256913792032e-04 1.624300128456896016e-04 4.872900385370688048e-04
6.200000000000000000e+01 1.797970838956592049e-04 -7.191883355826368467e-05 1.078782503373955202e-04 7.191883355826368467e-05 3.595941677913184234e-05 1.078782503373955338e-04
6.300000000000000000e+01 3.025970615241308995e-05 -1.210388246096523530e-05 1.815582369144785464e-05 1.210388246096523530e-05 6.051941230482617650e-06 1.815582369144785126e-05
6.400000000000000000e+01 3.871528591707952854e-06 -1.548611436683181057e-06 2.322917155024771797e-06 1.548611436683181057e-06 7.743057183415905284e-07 2.322917155024771374e-06
6.500000000000000000e+01 3.765615192396790727e-07 -1.506246076958716238e-07 2.259369115438074489e-07 1.506246076958716238e-07 7.531230384793581188e-08 2.259369115438074224e-07
6.600000000000000000e+01 2.784358204031032457e-08 -1.113743281612412884e-08 1.670614922418619739e-08 1.113743281612412884e-08 5.568716408062064418e-09 1.670614922418619408e-08
6.700000000000000000e+01 1.565128415793905435e-09 -6.260513663175621327e-10 9.390770494763433025e-10 6.260513663175621327e-10 3.130256831587810664e-10 9.390770494763433025e-10
6.800000000000000000e+01 6.688219977685608361e-11 -2.675287991074242957e-11 4.012931986611365404e-11 2.675287991074242957e-11 1.337643995537121478e-11 4.012931986611364758e-11
6.900000000000000000e+01 2.172735313780542645e-12 -8.690941255122170982e-13 1.303641188268325546e-12 8.690941255122170982e-13 4.345470627561085491e-13 1.303641188268325748e-12


==> tonesig-spect.dat <==
4.421945273293191314e-01 1.000000000000000000e+00
8.974274343923301922e-01 8.607079764250578080e-01
1.378120459176192858e+00 7.408182206817178761e-01
1.895578012111345245e+00 6.376281516217733314e-01
2.459674775249768963e+00 5.488116360940265004e-01
3.078742600478318270e+00 4.723665527410146892e-01
3.759619129645980440e+00 4.065696597405991652e-01
4.507799463152725394e+00 3.499377491111553273e-01
5.327635122641189547e+00 3.011942119122021366e-01
6.222539674441619262e+00 2.592402606458915626e-01
7.195177273702157095e+00 2.231301601484298180e-01
8.247623657757428006e+00 1.920499086207541339e-01
9.381497535042045754e+00 1.652988882215865596e-01
1.059806472899651553e+01 1.422740715865135896e-01
1.189831920903116291e+01 1.224564282529819054e-01
1.328304543393569759e+01 1.053992245618643325e-01
1.475286602664038327e+01 9.071795328941251180e-02
1.630827814332340608e+01 7.808166600115316880e-02
1.794968122279612643e+01 6.720551273974978423e-02
1.967739820199815171e+01 5.784432087483845630e-02


==> tonesig-time.dat <==
0.000000000000000000e+00 1.910303822008244445e+00 -5.053827358023482708e-01
5.002501250625312514e-03 3.434107026884197111e+00 -4.933410123331201103e-01
1.000500250125062503e-02 4.724496894104089684e+00 -4.812039870636540262e-01
1.500750375187593841e-02 5.491821700714131005e+00 -4.689740045794002499e-01
2.001000500250125005e-02 5.576530293761391199e+00 -4.566534274245481750e-01
2.501250625312656517e-02 4.999672024912493740e+00 -4.442446356416222542e-01
3.001500750375187682e-02 3.950161539006495914e+00 -4.317500263161406227e-01
3.501750875437718846e-02 2.713849641760887721e+00 -4.191720131094961999e-01
4.002001000500250011e-02 1.570828548803936631e+00 -4.065130257971972805e-01
4.502251125562781869e-02 6.990382965649825087e-01 -3.937755097953911654e-01
5.002501250625313034e-02 1.198326269767796548e-01 -3.809619256909390073e-01
5.502751375687844199e-02 -2.944441870855142307e-01 -3.680747487635759319e-01
6.003001500750375363e-02 -7.539300803583565136e-01 -3.551164685119505005e-01
6.503251625812907222e-02 -1.450976457724671764e+00 -3.420895881685075968e-01
7.003501750875437692e-02 -2.464371898108015380e+00 -3.289966242184554357e-01
7.503751875937969551e-02 -3.705320558586949531e+00 -3.158401059110721443e-01
8.004002001000500022e-02 -4.927673175871473354e+00 -3.026225747754091588e-01
8.504252126063030492e-02 -5.801583654070185503e+00 -2.893465841250337234e-01
9.004502251125563739e-02 -6.026266999581559425e+00 -2.760146985673733733e-01
9.504752376188094209e-02 -5.442389497216688632e+00 -2.626294935061186386e-01
1.000500250125062607e-01 -4.103413895207605577e+00 -2.491935546458926565e-01
1.050525262631315654e-01 -2.278571238660825671e+00 -2.357094774932132764e-01
1.100550275137568840e-01 -3.834506876855344748e-01 -2.221798668511341390e-01
1.150575287643821887e-01 1.140678705161100925e+00 -2.086073363204622999e-01
1.200600300150075073e-01 1.959618807753745084e+00 -1.949945077922244363e-01
1.250625312656327981e-01 1.947208021810493017e+00 -1.813440109438499703e-01
1.300650325162581444e-01 1.221057612900629863e+00 -1.676584827267197930e-01
1.350675337668834353e-01 1.014725002704388590e-01 -1.539405668612295885e-01
1.400700350175087538e-01 -9.923380190401116518e-01 -1.401929133234054436e-01
1.450725362681340724e-01 -1.674009848550259694e+00 -1.264181778356884001e-01
1.500750375187593910e-01 -1.706411379496370451e+00 -1.126190213494095566e-01
1.550775387693847096e-01 -1.065576449611427501e+00 -9.879810953525945683e-02
1.600800400200100004e-01 6.632230551605489133e-02 -8.495811226563948493e-02
1.650825412706353190e-01 1.373196728663780064e+00 -7.110170310162131080e-02
1.700850425212606098e-01 2.515230305520870679e+00 -5.723155877194752855e-02
1.750875437718859562e-01 3.238403156953932438e+00 -4.335035866093607526e-02
1.800900450225112748e-01 3.446972728387217799e+00 -2.946078428634974974e-02
1.850925462731365656e-01 3.217110683822390182e+00 -1.556551878638647544e-02
1.900950475237618842e-01 2.751263317689337295e+00 -1.667246396817642163e-03
1.950975487743872028e-01 2.293233505939744177e+00 1.223134806481646769e-02
2.001000500250125214e-01 2.036385059558941446e+00 2.612757972012305294e-02
2.051025512756378122e-01 2.057765201791593501e+00 4.001876414623770778e-02
2.101050525262631308e-01 2.299754865381250291e+00 5.390221789439257616e-02
2.151075537768884494e-01 2.602605181770941023e+00 6.777525901011355325e-02
2.201100550275137679e-01 2.772738250562152729e+00 8.163520755130745932e-02
2.251125562781390865e-01 2.659602929223917833e+00 9.547938610414720417e-02
2.301150575287643774e-01 2.212224045350400292e+00 1.093051203002895350e-01
2.351175587793896959e-01 1.495479375004382661e+00 1.231097393353119268e-01
2.401200600300150145e-01 6.618863558810789138e-01 1.368905764846423401e-01
2.451225612806403054e-01 -1.087351897217561092e-01 1.506449696168999930e-01
2.501250625312655962e-01 -6.779974310185026276e-01 1.643702617077159311e-01
2.551275637818909980e-01 -1.000118399684928105e+00 1.780638013570503553e-01
2.601300650325162889e-01 -1.136901370041466075e+00 1.917229432968850233e-01
2.651325662831415797e-01 -1.231701529190821987e+00 2.053450489049192251e-01
2.701350675337668705e-01 -1.452588358623215781e+00 2.189274867116142720e-01
2.751375687843922169e-01 -1.925672993816700096e+00 2.324676329129815033e-01
2.801400700350175077e-01 -2.682397496294281147e+00 2.459628718729886809e-01
2.851425712856427985e-01 -3.638867124096724748e+00 2.594105966306249345e-01
2.901450725362681449e-01 -4.613557017310223607e+00 2.728082094052547424e-01
2.951475737868934357e-01 -5.376479791308160117e+00 2.861531220940560782e-01
3.001500750375187820e-01 -5.712943222509482055e+00 2.994427567763719433e-01
3.051525762881440729e-01 -5.481608531843125576e+00 3.126745462090760874e-01
3.101550775387694192e-01 -4.650299668358013783e+00 3.258459343251022822e-01
3.151575787893947100e-01 -3.301861628120568604e+00 3.389543767228967441e-01
3.201600800400200009e-01 -1.612579717960795467e+00 3.519973411622553394e-01
3.251625812906453472e-01 1.866118159935045151e-01 3.649723080509096884e-01
3.301650825412706380e-01 1.853156006421248003e+00 3.778767709338012315e-01
3.351675837918959289e-01 3.169597042886550309e+00 3.907082369730355831e-01
3.401700850425212197e-01 3.969155094509313031e+00 4.034642274332571055e-01
3.451725862931466215e-01 4.151151163899587715e+00 4.161422781600321308e-01
3.501750875437719124e-01 3.690456559407324200e+00 4.287399400541950789e-01
3.551775887943972032e-01 2.644356295068041263e+00 4.412547795449826005e-01
3.601800900450225495e-01 1.156273323864278613e+00 4.536843790617909322e-01
3.651825912956478404e-01 -5.487870956652837195e-01 4.660263375011655107e-01
3.701850925462731312e-01 -2.184399397595028436e+00 4.782782706890105762e-01
3.751875937968984220e-01 -3.443481179710567996e+00 4.904378118411837906e-01
3.801900950475237684e-01 -4.057748952956586663e+00 5.025026120223070603e-01
3.851925962981490592e-01 -3.864760820480970249e+00 5.144703405994944800e-01
3.901950975487744055e-01 -2.863821003412515331e+00 5.263386856906094868e-01
3.951975987993997519e-01 -1.239903650509591726e+00 5.381053546128309328e-01
4.002001000500250427e-01 6.596003154834358950e-01 5.497680743232324918e-01
4.052026013006503335e-01 2.397710308582970740e+00 5.613245918617135732e-01
4.102051025512756244e-01 3.556334586934304820e+00 5.727726747820118813e-01
4.152076038019009707e-01 3.852227748533247453e+00 5.841101115867401994e-01
4.202101050525262615e-01 3.225663147402888065e+00 5.953347121504837247e-01
4.252126063031515524e-01 1.871552696673030924e+00 6.064443081466082131e-01
4.302151075537768987e-01 1.980709567549982508e-01 6.174367534639079169e-01
4.352176088044022451e-01 -1.280226070306498709e+00 6.283099246233447843e-01
4.402201100550275359e-01 -2.086239128005985766e+00 6.390617211846769674e-01
4.452226113056528267e-01 -1.918831485733604847e+00 6.496900661557915013e-01
4.502251125562781731e-01 -7.430445529360469870e-01 6.601929063917999496e-01
4.552276138069034639e-01 1.197480404912493412e+00 6.705682129937224900e-01
4.602301150575287547e-01 3.451583602428669018e+00 6.808139816970077973e-01
4.652326163081541011e-01 5.494287637678636038e+00 6.909282332621251577e-01
4.702351175587793919e-01 6.881684665870925421e+00 7.009090138548745852e-01
4.752376188094046827e-01 7.378178691598706429e+00 7.107543954254642582e-01
4.802401200600300291e-01 7.015846306327446769e+00 7.204624760793204574e-01
4.852426213106553754e-01 6.067715535696488693e+00 7.300313804442225551e-01
4.902451225612806107e-01 4.945035838312805687e+00 7.394592600354049639e-01
4.952476238119059571e-01 4.053650629161331231e+00 7.487442936094870216e-01
5.002501250625311924e-01 3.657882428187300583e+00 7.578846875181679543e-01
5.052526263131565942e-01 3.797321962477913537e+00 7.668786760529182622e-01
5.102551275637819961e-01 4.283559845318391623e+00 7.757245217890392786e-01
5.152576288144071759e-01 4.776471217434428596e+00 7.844205159183263998e-01
5.202601300650325777e-01 4.912560357002614175e+00 7.929649785809300688e-01
5.252626313156578686e-01 4.440387844483697499e+00 8.013562591881834285e-01
5.302651325662831594e-01 3.316195480858262545e+00 8.095927367442273814e-01
5.352676338169084502e-01 1.727062120727544281e+00 8.176728201563779885e-01
5.402701350675337411e-01 3.422347982024614987e-02 8.255949485441299585e-01
5.452726363181590319e-01 -1.343285529093041664e+00 8.333575915391213673e-01
5.502751375687844337e-01 -2.064311736854701707e+00 8.409592495833311254e-01
5.552776388194097246e-01 -1.974274234781237203e+00 8.483984542159507258e-01
5.602801400700350154e-01 -1.150685849991984311e+00 8.556737683593079735e-01
5.652826413206604173e-01 1.282363213004827363e-01 8.627837865949887775e-01
5.702851425712855971e-01 1.478922451496556878e+00 8.697271354353847128e-01
5.752876438219109989e-01 2.537282695575560076e+00 8.765024735899494823e-01
5.802901450725362897e-01 3.069600355412100967e+00 8.831084922242489199e-01
5.852926463231615806e-01 3.032565999169312576e+00 8.895439152119104520e-01
5.902951475737868714e-01 2.564796718309394041e+00 8.958074993811963038e-01
5.952976488244122732e-01 1.917045885109037728e+00 9.018980347559962807e-01
6.003001500750375641e-01 1.349749366050688737e+00 9.078143447895113960e-01
6.053026513256628549e-01 1.036967357148226077e+00 9.135552865907363707e-01
6.103051525762881457e-01 1.011686719620655595e+00 9.191197511452970925e-01
6.153076538269134366e-01 1.170686772651822638e+00 9.245066635304372005e-01
6.203101550775388384e-01 1.334157093361178381e+00 9.297149831226096950e-01
6.253126563281640182e-01 1.334584662318304193e+00 9.347437037977955887e-01
6.303151575787894201e-01 1.098714121340029992e+00 9.395918541257664014e-01
6.353176588294147109e-01 6.894879656348644748e-01 9.442584975591777896e-01
6.403201600800400017e-01 2.905159142681691398e-01 9.487427326128725635e-01
6.453226613306654036e-01 1.378965864165357935e-01 9.530436930389722949e-01
6.503251625812906944e-01 4.247775235513183700e-01 9.571605479933652516e-01
6.553276638319159852e-01 1.215191224222746058e+00 9.610925021975829097e-01
6.603301650825412761e-01 2.401217750733493528e+00 9.648387960910522754e-01
6.653326663331666779e-01 3.722197074081915691e+00 9.683987059783998319e-01
6.703351675837918577e-01 4.842083802512960666e+00 9.717715441696815892e-01
6.753376688344172596e-01 5.459361119401794582e+00 9.749566591120946146e-01
6.803401700850424394e-01 5.411177737170639546e+00 9.779534355169756665e-01
6.853426713356678412e-01 4.734314047851180263e+00 9.807612944780044195e-01
6.903451725862932431e-01 3.660052710086119987e+00 9.833796935835918962e-01
6.953476738369184229e-01 2.542960127521843638e+00 9.858081270207738056e-01
7.003501750875438248e-01 1.746835067189361990e+00 9.880461256737389508e-01
7.053526763381691156e-01 1.526353531506190464e+00 9.900932572142947530e-01
7.103551775887944064e-01 1.944765526434612202e+00 9.919491261850889030e-01
7.153576788394196972e-01 2.855692395684150231e+00 9.936133740760658695e-01
7.203601800900450991e-01 3.954963579066267165e+00 9.950856793939647504e-01
7.253626813406702789e-01 4.884307536038895670e+00 9.963657577243616448e-01
7.303651825912956808e-01 5.351034994980465420e+00 9.974533617864191903e-01
7.353676838419210826e-01 5.222755428800028632e+00 9.983482814807181915e-01
7.403701850925462624e-01 4.565304162221022644e+00 9.990503439299862620e-01
7.453726863431716643e-01 3.612070479304688053e+00 9.995594135124303836e-01
7.503751875937968441e-01 2.676686609597008548e+00 9.998753918878369173e-01
7.553776888444222459e-01 2.040244413185144268e+00 9.999982180166676615e-01
7.603801900950475368e-01 1.852278327921357937e+00 9.999278681718206663e-01
7.653826913456728276e-01 2.079138006547111672e+00 9.996643559432225601e-01
7.703851925962981184e-01 2.516349392393992801e+00 9.992077322352125313e-01
7.753876938469235203e-01 2.859320113716913525e+00 9.985580852566230403e-01
7.803901950975488111e-01 2.807115207758820841e+00 9.977155405039195291e-01
7.853926963481741019e-01 2.163690775552201906e+00 9.966802607367769573e-01
7.903951975987995038e-01 9.031468733197581811e-01 9.954524459467719577e-01
7.953976988494246836e-01 -8.210021570929987300e-01 9.940323333185149268e-01
8.004002001000500854e-01 -2.722957566901273108e+00 9.924201971842643299e-01
8.054027013506753763e-01 -4.469884905636433814e+00 9.906163489704992164e-01
8.104052026013006671e-01 -5.775578452232982940e+00 9.886211371380440038e-01
8.154077038519259579e-01 -6.472219163376528250e+00 9.864349471143687431e-01
8.204102051025512488e-01 -6.539634829072588751e+00 9.840582012198176853e-01
8.254127063531766506e-01 -6.087482014294433696e+00 9.814913585853428657e-01
8.304152076038019414e-01 -5.302014752244519791e+00 9.787349150642464801e-01
8.354177088544272323e-01 -4.379839209750228335e+00 9.757894031358584908e-01
8.404202101050525231e-01 -3.472885302829403553e+00 9.726553918036076052e-01
8.454227113556779249e-01 -2.661811979022763897e+00 9.693334864842816367e-01
8.504252126063031048e-01 -1.962481972056917323e+00 9.658243288911012581e-01
8.554277138569285066e-01 -1.357096166665264558e+00 9.621285969103150482e-01
8.604302151075537974e-01 -8.329889542484699705e-01 9.582470044696888012e-01
8.654327163581790883e-01 -4.108644503671037840e-01 9.541803014013480189e-01
8.704352176088044901e-01 -1.503176207071145187e-01 9.499292732956273744e-01
8.754377188594297809e-01 -1.309624290306481420e-01 9.454947413506138432e-01
8.804402201100550718e-01 -4.179745504294067882e-01 9.408775622127060201e-01
8.854427213606803626e-01 -1.027192534442330274e+00 9.360786278120311055e-01
8.904452226113056534e-01 -1.904808339344590040e+00 9.310988651886044076e-01
8.954477238619309443e-01 -2.930485097464179400e+00 9.259392363147875837e-01
9.004502251125563461e-01 -3.943238405775824962e+00 9.206007379085108244e-01
9.054527263631815259e-01 -4.780576392209367143e+00 9.150844012417720386e-01
9.104552276138069278e-01 -5.316742271399554021e+00 9.093912919396441863e-01
9.154577288644323296e-01 -5.487122770226452673e+00 9.035225097763922575e-01
9.204602301150575094e-01 -5.292190526684268370e+00 8.974791884611604820e-01
9.254627313656829113e-01 -4.782882779317910504e+00 8.912624954210931483e-01
9.304652326163082021e-01 -4.036395209167751297e+00 8.848736315738664482e-01
9.354677338669334929e-01 -3.134031434296619345e+00 8.783138310968914286e-01
9.404702351175587838e-01 -2.150009961811166104e+00 8.715843611878412167e-01
9.454727363681841856e-01 -1.153387893867618974e+00 8.646865218209178749e-01
9.504752376188093654e-01 -2.176971809566604632e-01 8.576216454957831248e-01
9.554777388694347673e-01 5.718907492660719738e-01 8.503910969792481955e-01
9.604802401200600581e-01 1.123603081537832171e+00 8.429962730415790917e-01
9.654827413706853489e-01 1.360189710500460114e+00 8.354386021876195612e-01
9.704852426213107508e-01 1.251098064404791543e+00 8.277195443808916808e-01
9.754877438719359306e-01 8.426244301056508013e-01 8.198405907605760268e-01
9.804902451225612214e-01 2.697769375283007864e-01 8.118032633534064679e-01
9.854927463731867343e-01 -2.624977723981525290e-01 8.036091147806819768e-01
9.904952476238119141e-01 -5.306367373723339664e-01 7.952597279586640644e-01
9.954977488744372049e-01 -3.647689669894083053e-01 7.867567157903440078e-01
1.000500250125062385e+00 2.808477324680250797e-01 7.781017208565743637e-01
1.005502751375688009e+00 1.286230734845090318e+00 7.692964150971172144e-01
1.010505252626313188e+00 2.374076134757400869e+00 7.603424994893891453e-01
1.015507753876938368e+00 3.174438772759782701e+00 7.512417037169663026e-01
1.020510255127563992e+00 3.332488301544841658e+00 7.419957858383567917e-01
1.025512756378189172e+00 2.628801452777155490e+00 7.326065319456226410e-01
1.030515257628814352e+00 1.073096409913326887e+00 7.230757558211871050e-01
1.035517758879439754e+00 -1.063391020751390581e+00 7.134052985843605255e-01
1.040520260130065155e+00 -3.294790478696120406e+00 7.035970283387736890e-01
1.045522761380690335e+00 -5.039935392967248795e+00 6.936528398102854709e-01
1.050525262631315737e+00 -5.782797774009201142e+00 6.835746539796377919e-01
1.055527763881941139e+00 -5.226732509785934511e+00 6.733644177146432819e-01
1.060530265132566319e+00 -3.393963390171099270e+00 6.630241033911614679e-01
1.065532766383191721e+00 -6.364151994080051722e-01 6.525557085123627754e-01
1.070535267633816900e+00 2.449483647636210293e+00 6.419612553242118880e-01
1.075537768884442302e+00 5.181368327482954506e+00 6.312427904248593125e-01
1.080540270135067482e+00 6.976513272705350488e+00 6.204023843678999617e-01
1.085542771385692884e+00 7.508713450582769511e+00 6.094421312623513609e-01
1.090545272636318064e+00 6.789189913568471013e+00 5.983641483695401053e-01
1.095547773886943466e+00 5.147928798425430941e+00 5.871705756941362209e-01
1.100550275137568867e+00 3.123172942379549344e+00 5.758635755693046754e-01
1.105552776388194047e+00 1.295442535324877742e+00 5.644453322389563210e-01
1.110555277638819449e+00 1.190411863570807194e-01 5.529180514372840083e-01
1.115557778889444851e+00 -1.968602098456660454e-01 5.412839599627028431e-01
1.120560280140070031e+00 2.767441452047444406e-01 5.295453052461764898e-01
1.125562781390695211e+00 1.243358140873919160e+00 5.177043549170321501e-01
1.130565282641320835e+00 2.301701865794761659e+00 5.057633963672297783e-01
1.135567783891946014e+00 3.088346064435790073e+00 4.937247363059975025e-01
1.140570285142571194e+00 3.393251654351363999e+00 4.815907003185354029e-01
1.145572786393196818e+00 3.211133184720958322e+00 4.693636324128446224e-01
1.150575287643821998e+00 2.715666897535002899e+00 4.570458945692865149e-01
1.155577788894447178e+00 2.171111266049138067e+00 4.446398662818894509e-01
1.160580290145072579e+00 1.817201816960821059e+00 4.321479441027312185e-01
1.165582791395697981e+00 1.770967415291185398e+00 4.195725411749375855e-01
1.170585292646323161e+00 1.981080468708330322e+00 4.069160867689577410e-01
1.175587793896948563e+00 2.249842470943106854e+00 3.941810258108056075e-01
1.180590295147573743e+00 2.312612661994745800e+00 3.813698184139115988e-01
1.185592796398199145e+00 1.943625114923538177e+00 3.684849393997332578e-01
1.190595297648824546e+00 1.048118909805575871e+00 3.555288778221803447e-01
1.195597798899449726e+00 -2.934865379520051332e-01 3.425041364842479896e-01
1.200600300150075128e+00 -1.845431504279235746e+00 3.294132314587847055e-01
1.205602801400700530e+00 -3.292792731333628709e+00 3.162586915981964175e-01
1.210605302651325710e+00 -4.345796406679459878e+00 3.030430580484905767e-01
1.215607803901950890e+00 -4.834190985046864952e+00 2.897688837562303887e-01
1.220610305152576291e+00 -4.757806673335262637e+00 2.764387329775234714e-01
1.225612806403201693e+00 -4.275957831386894448e+00 2.630551807831253419e-01
1.230615307653826873e+00 -3.640971718998686768e+00 2.496208125570585912e-01
1.235617808904452275e+00 -3.101477041055257899e+00 2.361382235015476450e-01
1.240620310155077677e+00 -2.811721194368687726e+00 2.226100181330588068e-01
1.245622811405702857e+00 -2.780314281254990139e+00 2.090388097818230706e-01
1.250625312656328036e+00 -2.876624762363257926e+00 1.954272200825694361e-01
1.255627813906953660e+00 -2.891288177252073766e+00 1.817778784725203045e-01
1.260630315157578840e+00 -2.627026145829582049e+00 1.680934216807815351e-01
1.265632816408204020e+00 -1.984691622186856907e+00 1.543764932216735442e-01
1.270635317658829422e+00 -1.011295837966945443e+00 1.406297428795844073e-01
1.275637818909454824e+00 1.089750227946753303e-01 1.268558262015767324e-01
1.280640320160080003e+00 1.118352223260273171e+00 1.130574039817058007e-01
1.285642821410705405e+00 1.780642278919517540e+00 9.923714174972446400e-02
1.290645322661330807e+00 1.972631435993459137e+00 8.539770925164788529e-02
1.295647823911955987e+00 1.737071719873082731e+00 7.154177993899343835e-02
1.300650325162581389e+00 1.276013790060600339e+00 5.767203044780636750e-02
1.305652826413206569e+00 8.846548859165318524e-01 4.379114008658441248e-02
1.310655327663831970e+00 8.475380436557964359e-01 2.990179031416331443e-02
1.315657828914457372e+00 1.333051346873651788e+00 1.600666422444501150e-02
1.320660330165082552e+00 2.323619434571128739e+00 2.108446025815217083e-03
1.325662831415707732e+00 3.607174657973371446e+00 -1.179017947510907841e-02
1.330665332666333356e+00 4.834584813711912510e+00 -2.568652739212009400e-02
1.335667833916958536e+00 5.625056735617477877e+00 -3.957791327989513414e-02
1.340670335167583715e+00 5.685063247328314695e+00 -5.346165365256668606e-02
1.345672836418209339e+00 4.901746139421454984e+00 -6.733506650028980856e-02
1.350675337668834519e+00 3.380496875703557169e+00 -8.119547180734588976e-02
1.355677838919459699e+00 1.415300093081464539e+00 -9.504019207167432870e-02
1.360680340170084879e+00 -5.972306084128325976e-01 -1.088665528220978673e-01
1.365682841420710503e+00 -2.271112332655794042e+00 -1.226718831331546772e-01
1.370685342671335682e+00 -3.334756283296292700e+00 -1.364535161406138231e-01
1.375687843921960862e+00 -3.693259779845451618e+00 -1.502087895607099599e-01
1.380690345172586486e+00 -3.432522879653776116e+00 -1.639350461999206088e-01
1.385692846423211666e+00 -2.768537500306226029e+00 -1.776296344709769881e-01
1.390695347673836846e+00 -1.962945142951862953e+00 -1.912899089023990806e-01
1.395697848924462248e+00 -1.235452544887115423e+00 -2.049132306540130122e-01
1.400700350175087650e+00 -7.021579251853461434e-01 -2.184969680222375588e-01
1.405702851425712829e+00 -3.575040568380225547e-01 -2.320384969502620742e-01
1.410705352676338231e+00 -1.010367174123927292e-01 -2.455352015367162910e-01
1.415707853926963411e+00 2.054385850819833159e-01 -2.589844745365773027e-01
1.420710355177588813e+00 6.739196922004314638e-01 -2.723837178692506966e-01
1.425712856428214215e+00 1.343160126538154531e+00 -2.857303431178108699e-01
1.430715357678839394e+00 2.163774981336280767e+00 -2.990217720316429850e-01
1.435717858929464796e+00 3.017624842431835930e+00 -3.122554370201425233e-01
1.440720360180090198e+00 3.760914000048438233e+00 -3.254287816526401644e-01
1.445722861430715378e+00 4.272842025170636937e+00 -3.385392611517872297e-01
1.450725362681340558e+00 4.491537844198600027e+00 -3.515843428834217743e-01
1.455727863931966182e+00 4.425776766659192951e+00 -3.645615068458343266e-01
1.460730365182591362e+00 4.141446971352903184e+00 -3.774682461582805071e-01
1.465732866433216541e+00 3.731512835708084452e+00 -3.903020675452282262e-01
1.470735367683842165e+00 3.283521743031552198e+00 -4.030604918163099293e-01
1.475737868934467345e+00 2.857766916125071610e+00 -4.157410543452676466e-01
1.480740370185092525e+00 2.482931877846100477e+00 -4.283413055477308107e-01
1.485742871435717927e+00 2.167428770835230001e+00 -4.408588113543918108e-01
1.490745372686343329e+00 1.917543666374641687e+00 -4.532911536795611873e-01
1.495747873936968508e+00 1.750951785212695233e+00 -4.656359308883121217e-01
1.500750375187593688e+00 1.697144225722504007e+00 -4.778907582620465777e-01
1.505752876438219090e+00 1.783364681745733371e+00 -4.900532684591378252e-01
1.510755377688844492e+00 2.012548684079404460e+00 -5.021211119698536507e-01
1.515757878939469672e+00 2.344846357337294407e+00 -5.140919575737991076e-01
1.520760380190095074e+00 2.694113577625031564e+00 -5.259634927859186959e-01
1.525762881440720475e+00 2.945057056894848646e+00 -5.377334243071452136e-01
1.530765382691345655e+00 2.987724333763951190e+00 -5.493994784650653163e-01
1.535767883941971057e+00 2.757522936287951865e+00 -5.609594016554321216e-01
1.540770385192596237e+00 2.264747567016593965e+00 -5.724109607737085659e-01
1.545772886443221639e+00 1.599912800232491605e+00 -5.837519436502496273e-01
1.550775387693847041e+00 9.096308774249179940e-01 -5.949801594753763023e-01
1.555777888944472220e+00 3.493197670591633441e-01 -6.060934392247953051e-01
1.560780390195097622e+00 2.912161000425650403e-02 -6.170896360749480447e-01
1.565782891445723024e+00 -2.625560714583952127e-02 -6.279666258213816299e-01
1.570785392696348204e+00 1.132246314933176290e-01 -6.387223072869169238e-01
1.575787893946973384e+00 3.106590563191226062e-01 -6.493546027296613898e-01
1.580790395197599008e+00 4.185735871935122865e-01 -6.598614582408807161e-01
1.585792896448224187e+00 3.432751082216075056e-01 -6.702408441449270171e-01
1.590795397698849367e+00 9.137187145108160991e-02 -6.804907553909281814e-01
1.595797898949474769e+00 -2.226700372702735686e-01 -6.906092119384290573e-01
1.600800400200100171e+00 -4.155235139952764278e-01 -7.005942591415754706e-01
1.605802901450725351e+00 -3.102585411822315065e-01 -7.104439681247409766e-01
1.610805402701350753e+00 1.780753456777517396e-01 -7.201564361583852047e-01
1.615807903951976154e+00 9.796410256923020476e-01 -7.297297870233709904e-01
1.620810405202601334e+00 1.858046930385393924e+00 -7.391621713753344647e-01
1.625812906453226736e+00 2.461811925973383275e+00 -7.484517671000786576e-01
1.630815407703851916e+00 2.428959578342781533e+00 -7.575967796686252642e-01
1.635817908954477318e+00 1.513853428189783523e+00 -7.665954424808126833e-01
1.640820410205102498e+00 -3.061505212416715249e-01 -7.754460172083800229e-01
1.645822911455727899e+00 -2.784017703209098027e+00 -7.841467941290285459e-01
1.650825412706353301e+00 -5.439141405289253939e+00 -7.926960924595711777e-01
1.655827913956978481e+00 -7.672765387578576401e+00 -8.010922606774761867e-01
1.660830415207603883e+00 -8.932186225819435776e+00 -8.093336768426993011e-01
1.665832916458229063e+00 -8.874716944588639578e+00 -8.174187489079948188e-01
1.670835417708854465e+00 -7.479315008306977042e+00 -8.253459150291833080e-01
1.675837918959479866e+00 -5.067915266581251466e+00 -8.331136438652503307e-01
1.680840420210105046e+00 -2.225833657115184216e+00 -8.407204348754492296e-01
1.685842921460730226e+00 3.575569995126176570e-01 -8.481648186078856178e-01
1.690845422711355850e+00 2.080808648142578932e+00 -8.554453569834337134e-01
1.695847923961981030e+00 2.596791834711341451e+00 -8.625606435745140077e-01
1.700850425212606210e+00 1.902734925622449502e+00 -8.695093038767274241e-01
1.705852926463231833e+00 3.270350713203761250e-01 -8.762899955734460011e-01
1.710855427713857013e+00 -1.581476177019897733e+00 -8.829014087951710943e-01
1.715857928964482193e+00 -3.225588711473533987e+00 -8.893422663734570355e-01
1.720860430215107595e+00 -4.138343006290267745e+00 -8.956113240875740455e-01
1.725862931465732997e+00 -4.112917377585763923e+00 -9.017073709040193119e-01
1.730865432716358177e+00 -3.245739393958388952e+00 -9.076292292103252946e-01
1.735867933966983578e+00 -1.883849541544805994e+00 -9.133757550442986872e-01
1.740870435217608980e+00 -4.984943904515232171e-01 -9.189458383130417740e-01
1.745872936468234160e+00 4.705368572619350598e-01 -9.243384030085515235e-01
1.750875437718859562e+00 7.483878819285917361e-01 -9.295524074145156135e-01
1.755877938969484742e+00 2.953574669776852790e-01 -9.345868443092817390e-01
1.760880440220110144e+00 -7.037356978842965738e-01 -9.394407411586943590e-01
1.765882941470735545e+00 -1.920644796346850702e+00 -9.441131603049822685e-01
1.770885442721360725e+00 -3.002061709282300761e+00 -9.486031991469696667e-01
1.775887943971985905e+00 -3.682086869562108511e+00 -9.529099903159352625e-01
1.780890445222611307e+00 -3.851225382571784817e+00 -9.570327018416691089e-01
1.785892946473236709e+00 -3.562720662776533764e+00 -9.609705373138131002e-01
1.790895447723861889e+00 -2.981018352929376558e+00 -9.647227360361875226e-01
1.795897948974487290e+00 -2.297838039943943311e+00 -9.682885731724817369e-01
1.800900450225112692e+00 -1.651379924194782856e+00 -9.716673598874259188e-01
1.805902951475737872e+00 -1.080417607918482847e+00 -9.748584434796643272e-01
1.810905452726363052e+00 -5.294130534727923276e-01 -9.778612075074002430e-01
1.815907953976988676e+00 1.003755165276165595e-01 -9.806750719075385536e-01
1.820910455227613856e+00 8.773674035950491668e-01 -9.832994931081340262e-01
1.825912956478239035e+00 1.776220573169856820e+00 -9.857339641333340285e-01
1.830915457728864659e+00 2.653048936667993907e+00 -9.879780147009714630e-01
1.835917958979489839e+00 3.272691374763978089e+00 -9.900312113134733805e-01
1.840920460230115019e+00 3.380861530417419214e+00 -9.918931573418970915e-01
1.845922961480740421e+00 2.795882231557019537e+00 -9.935634931024864835e-01
1.850925462731365823e+00 1.485920790980375994e+00 -9.950418959259108576e-01
1.855927963981991002e+00 -3.984078166963183620e-01 -9.963280802196595731e-01
1.860930465232616404e+00 -2.550855488747672872e+00 -9.974217975234055400e-01
1.865932966483241584e+00 -4.589389927836203142e+00 -9.983228365569386531e-01
1.870935467733866986e+00 -6.163448800748424716e+00 -9.990310232607974017e-01
1.875937968984492388e+00 -7.052710121478902749e+00 -9.995462208301417739e-01
1.880940470235117568e+00 -7.224009862131744342e+00 -9.998683297409423076e-01
1.885942971485742969e+00 -6.827482310676754373e+00 -9.999972877694057738e-01
1.890945472736368371e+00 -6.134186997854938816e+00 -9.999330700039001929e-01
1.895947973986993551e+00 -5.437809233172893109e+00 -9.996756888497614346e-01
1.900950475237618731e+00 -4.955210662107972119e+00 -9.992251940269487598e-01
1.905952976488244355e+00 -4.760359067263562949e+00 -9.985816725603881006e-01
1.910955477738869535e+00 -4.773677551302932365e+00 -9.977452487632173517e-01
1.915957978989494714e+00 -4.808706159861070972e+00 -9.967160842126143727e-01
1.920960480240120116e+00 -4.657445229246561347e+00 -9.954943777188891563e-01
1.925962981490745518e+00 -4.182182100501619537e+00 -9.940803652867730156e-01
1.930965482741370698e+00 -3.379743254673134523e+00 -9.924743200700369972e-01
1.935967983991995878e+00 -2.394464559287937444e+00 -9.906765523184152267e-01
1.940970485242621502e+00 -1.474868247144962563e+00 -9.886874093182296264e-01
1.945972986493246681e+00 -8.892968820120206175e-01 -9.865072753248195214e-01
1.950975487743871861e+00 -8.303604554060872722e-01 -9.841365714882994720e-01
1.955977988994497263e+00 -1.341924383759280470e+00 -9.815757557724890114e-01
1.960980490245122443e+00 -2.294333044987087789e+00 -9.788253228665064753e-01
1.965982991495747623e+00 -3.416691230501787135e+00 -9.758858040888719332e-01
1.970985492746373469e+00 -4.375422333601198588e+00 -9.727577672848067847e-01
1.975987993996998648e+00 -4.872887688102533588e+00 -9.694418167170364420e-01
1.980990495247623828e+00 -4.733810254190642830e+00 -9.659385929485641009e-01
1.985992996498249230e+00 -3.952350885646978007e+00 -9.622487727196111784e-01
1.990995497748874410e+00 -2.686723615465560044e+00 -9.583730688157104938e-01
1.995997998999499590e+00 -1.205968848696623130e+00 -9.543122299311889156e-01
2.001000500250124770e+00 1.913479196355736267e-01 -9.500670405238080818e-01
2.006003001500750393e+00 1.259219605617921900e+00 -9.456383206640521788e-01
2.011005502751376017e+00 1.861943032027558953e+00 -9.410269258752910204e-01
2.016008004002001197e+00 1.992802415381550674e+00 -9.362337469700922066e-01
2.021010505252626377e+00 1.753306455249869611e+00 -9.312597098766283166e-01
2.026013006503251557e+00 1.305509974822832930e+00 -9.261057754615494853e-01
2.031015507753876737e+00 8.170133521668543342e-01 -9.207729393427690479e-01
2.036018009004501916e+00 4.175159087798781532e-01 -9.152622316981157136e-01
2.041020510255127984e+00 1.784183956939177085e-01 -9.095747170652517255e-01
2.046023011505753164e+00 1.164431142724341450e-01 -9.037114941378616706e-01
2.051025512756378344e+00 2.129720191514820060e-01 -8.976736955515782768e-01
2.056028014007003524e+00 4.363104379350714046e-01 -8.914624876663070907e-01
2.061030515257628704e+00 7.556676462256470828e-01 -8.850790703399105119e-01
2.066033016508253883e+00 1.142006065542629401e+00 -8.785246766974267318e-01
2.071035517758879507e+00 1.558825811554264806e+00 -8.718005728929144604e-01
2.076038019009505131e+00 1.951707686976638101e+00 -8.649080578640044870e-01
2.081040520260130311e+00 2.246421045329594079e+00 -8.578484630809204425e-01
2.086043021510755491e+00 2.361193252602505233e+00 -8.506231522901719355e-01
2.091045522761380671e+00 2.231269373478412810e+00 -8.432335212514107115e-01
2.096048024012005850e+00 1.836618136252556877e+00 -8.356809974656342899e-01
2.101050525262631474e+00 1.220050510123126930e+00 -8.279670399018176363e-01
2.106053026513256654e+00 4.851064012929472424e-01 -8.200931387136191075e-01
2.111055527763882278e+00 -2.295920269875640074e-01 -8.120608149530587072e-01
2.116058029014507458e+00 -7.930058242299353743e-01 -8.038716202740839867e-01
2.121060530265132638e+00 -1.126633530805450922e+00 -7.955271366354300655e-01
2.126063031515757817e+00 -1.234121458604097832e+00 -7.870289759934404605e-01
2.131065532766383441e+00 -1.202068235037264232e+00 -7.783787799923387318e-01
2.136068034017008621e+00 -1.168749520408941978e+00 -7.695782196442958467e-01
2.141070535267633801e+00 -1.270057408840199908e+00 -7.606289950094361485e-01
2.146073036518258981e+00 -1.581990768574941697e+00 -7.515328348657227542e-01
2.151075537768884605e+00 -2.082268255115178324e+00 -7.422914963767791585e-01
2.156078039019509784e+00 -2.648179353033224270e+00 -7.329067647494473814e-01
2.161080540270134964e+00 -3.095069250333244426e+00 -7.233804528919277610e-01
2.166083041520760588e+00 -3.244278923822682348e+00 -7.137144010623869272e-01
2.171085542771385768e+00 -2.996793253752276343e+00 -7.039104765121703133e-01
2.176088044022010948e+00 -2.384412057167117460e+00 -6.939705731282792556e-01
2.181090545272636128e+00 -1.576304656604016419e+00 -6.838966110646631513e-01
2.186093046523261751e+00 -8.338308772127889235e-01 -6.736905363715609552e-01
2.191095547773886931e+00 -4.254708842590573803e-01 -6.633543206208893928e-01
2.196098049024512555e+00 -5.297256582477781750e-01 -6.528899605254248062e-01
2.201100550275137735e+00 -1.160701305418331941e+00 -6.422994775517320010e-01
2.206103051525762915e+00 -2.145576506477853584e+00 -6.315849175296239792e-01
2.211105552776388095e+00 -3.166479584094640032e+00 -6.207483502583416302e-01
2.216108054027013274e+00 -3.856881784052094808e+00 -6.097918691067584218e-01
2.221110555277638898e+00 -3.922293307412790142e+00 -5.987175906075721254e-01
2.226113056528264522e+00 -3.244351796690877698e+00 -5.875276540484021259e-01
2.231115557778889702e+00 -1.930747273810799580e+00 -5.762242210599792802e-01
2.236118059029514882e+00 -2.903987510998052857e-01 -5.648094751986079132e-01
2.241120560280140062e+00 1.261482811296940287e+00 -5.532856215228740826e-01
2.246123061530765241e+00 2.338930148422909916e+00 -5.416548861676450111e-01
2.251125562781390421e+00 2.716154140214857016e+00 -5.299195159163121449e-01
2.256128064032016489e+00 2.408153509343096133e+00 -5.180817777633330845e-01
2.261130565282641669e+00 1.670747907095459173e+00 -5.061439584805336178e-01
2.266133066533266849e+00 9.164690984473226054e-01 -4.941083641715009467e-01
2.271135567783892029e+00 5.717491771817092561e-01 -4.819773198284261206e-01
2.276138069034517208e+00 9.221563326082955481e-01 -4.697531688805924310e-01
2.281140570285142388e+00 1.998405408648942228e+00 -4.574382727456648978e-01
2.286143071535767568e+00 3.543974945062656978e+00 -4.450350103695358550e-01
2.291145572786393636e+00 5.078971337841700517e+00 -4.325457777691713579e-01
2.296148074037018816e+00 6.042977115011886724e+00 -4.199729875673086088e-01
2.301150575287643996e+00 5.972719775550364929e+00 -4.073190685304947101e-01
2.306153076538269175e+00 4.657689615490189894e+00 -3.945864650958064157e-01
2.311155577788894355e+00 2.222806289253302481e+00 -3.817776369011128823e-01
2.316158079039519535e+00 -8.899130623640715276e-01 -3.688950583074207534e-01
2.321160580290145159e+00 -4.036504070180239268e+00 -3.559412179250888153e-01
2.326163081540770339e+00 -6.547918984828902111e+00 -3.429186181293117919e-01
2.331165582791395963e+00 -7.914092101031562798e+00 -3.298297745771158196e-01
2.336168084042021142e+00 -7.919096486383240929e+00 -3.166772157235289709e-01
2.341170585292646322e+00 -6.687763000525042578e+00 -3.034634823310084495e-01
2.346173086543271502e+00 -4.632926559334324956e+00 -2.901911269812166294e-01
2.351175587793897126e+00 -2.323816965381158450e+00 -2.768627135775903469e-01
2.356178089044522306e+00 -3.196629491662783540e-01 -2.634808168543876783e-01
2.361180590295147486e+00 9.791114704578589567e-01 -2.500480218767041074e-01
2.366183091545773109e+00 1.418725626367466797e+00 -2.365669235437335149e-01
2.371185592796398289e+00 1.098041200719765742e+00 -2.230401260830924270e-01
2.376188094047023469e+00 2.996227892336797982e-01 -2.094702425521477729e-01
2.381190595297649093e+00 -6.238021947213873153e-01 -1.958598943305885909e-01
2.386193096548274273e+00 -1.365695080064827760e+00 -1.822117106167076284e-01
2.391195597798899453e+00 -1.746719230988922122e+00 -1.685283279150431579e-01
2.396198099049524632e+00 -1.738679284928545954e+00 -1.548123895319772902e-01
2.401200600300150256e+00 -1.432165415035472344e+00 -1.410665450606359006e-01
2.406203101550775436e+00 -9.688389452996150064e-01 -1.272934498739882458e-01
2.411205602801401060e+00 -4.699642698372316074e-01 -1.134957646073995047e-01
2.416208104052026240e+00 9.313733811907892735e-03 -9.967615464735767039e-02
2.421210605302651420e+00 4.837359272126726673e-01 -8.583728961387245004e-02
2.426213106553276599e+00 1.002312602798645758e+00 -7.198184284929248777e-02
2.431215607803901779e+00 1.592660170504452744e+00 -5.811249089735429779e-02
2.436218109054527403e+00 2.212883057477757376e+00 -4.423191298885411488e-02
2.441220610305152583e+00 2.735308772765722818e+00 -3.034279052181452010e-02
2.446223111555778207e+00 2.973036226019698525e+00 -1.644780654577203058e-02
2.451225612806403387e+00 2.742194427483809260e+00 -2.549645243477821795e-03
2.456228114057028566e+00 1.937167206722325563e+00 1.134900858944178775e-02
2.461230615307653746e+00 5.890171427631136769e-01 2.524547006312487241e-02
2.466233116558278926e+00 -1.118150737514325144e+00 3.913705471031157790e-02
2.471235617808904550e+00 -2.883582444628144614e+00 5.302107900446668270e-02
2.476238119059530174e+00 -4.370417084962786802e+00 6.689486088226233307e-02
2.481240620310155354e+00 -5.304890487898114237e+00 8.075572025714543301e-02
2.486243121560780533e+00 -5.560623094964624258e+00 9.460097953979157426e-02
2.491245622811405713e+00 -5.198298916818251847e+00 1.084279641526339211e-01
2.496248124062030893e+00 -4.445721197136514036e+00 1.222340030510551678e-01
2.501250625312656073e+00 -3.623573576169367261e+00 1.360164292348432502e-01
2.506253126563281697e+00 -3.041003450307803835e+00 1.497725802661057093e-01
2.511255627813907321e+00 -2.895686564478387570e+00 1.634997987808888831e-01
2.516258129064532501e+00 -3.211582378574898922e+00 1.771954330070136530e-01
2.521260630315157680e+00 -3.834680207241615513e+00 1.908568372718391637e-01
2.526263131565782860e+00 -4.487255321253008411e+00 2.044813725151468364e-01
2.531265632816408040e+00 -4.861468804799564225e+00 2.180664068007204248e-01
2.536268134067033664e+00 -4.720388010313465443e+00 2.316093158203226254e-01
2.541270635317658844e+00 -3.972950121718292760e+00 2.451074834046594320e-01
2.546273136568284468e+00 -2.699289148097876900e+00 2.585583020283016009e-01
2.551275637818909647e+00 -1.120425228774367454e+00 2.719591733116296650e-01
2.556278139069534827e+00 4.747765372960737196e-01 2.853075085227955165e-01
2.561280640320160007e+00 1.818836202769666066e+00 2.986007290795579805e-01
2.566283141570785631e+00 2.740681264056697763e+00 3.118362670473865950e-01
2.571285642821410811e+00 3.202867412089179577e+00 3.250115656337853598e-01
2.576288144072035990e+00 3.291943202190736883e+00 3.381240796822237438e-01
2.581290645322661614e+00 3.169654292399981532e+00 3.511712761655256254e-01
2.586293146573286794e+00 3.005607957646341255e+00 3.641506346751690049e-01
2.591295647823911974e+00 2.916765651327080100e+00 3.770596479064614037e-01
2.596298149074537154e+00 2.934523028965019709e+00 3.898958221429140725e-01
2.601300650325162778e+00 3.008441136420920259e+00 4.026566777396593522e-01
2.606303151575787957e+00 3.041618764620571902e+00 4.153397496024345270e-01
2.611305652826413137e+00 2.941537853036948924e+00 4.279425876621096303e-01
2.616308154077038761e+00 2.665862572942192532e+00 4.404627573476000979e-01
2.621310655327663941e+00 2.246247844526060966e+00 4.528978400598593357e-01
2.626313156578289121e+00 1.782798089498852434e+00 4.652454336349851061e-01
2.631315657828914745e+00 1.413354964410288517e+00 4.775031528099158984e-01
2.636318159079539925e+00 1.270753300272242203e+00 4.896686296847940767e-01
2.641320660330165104e+00 1.444333765840386086e+00 5.017395141763927313e-01
2.646323161580790284e+00 1.958587606011139126e+00 5.137134744760912808e-01
2.651325662831415464e+00 2.773726322541711475e+00 5.255881974979413895e-01
2.656328164082041088e+00 3.803864504821673265e+00 5.373613893278340603e-01
2.661330665332666712e+00 4.942220443860239953e+00 5.490307756627609281e-01
2.666333166583291892e+00 6.081730473866078235e+00 5.605941022540243956e-01
2.671335667833917071e+00 7.123829047192042019e+00 5.720491353403975854e-01
2.676338169084542251e+00 7.975615277134896708e+00 5.833936620818864771e-01
2.681340670335167431e+00 8.542613132062758297e+00 5.946254909834675084e-01
2.686343171585792611e+00 8.727460597309903534e+00 6.057424523218014611e-01
2.691345672836418679e+00 8.442456202024740008e+00 6.167423985639578499e-01
2.696348174087043859e+00 7.636755104300910091e+00 6.276232047808129044e-01
2.701350675337669038e+00 6.330175897274447294e+00 6.383827690575736291e-01
2.706353176588294218e+00 4.639103354054162409e+00 6.490190129012428644e-01
2.711355677838919398e+00 2.779215739832723742e+00 6.595298816420943622e-01
2.716358179089544578e+00 1.035903079781050007e+00 6.699133448288566717e-01
2.721360680340169758e+00 -2.954160560458161111e-01 6.801673966226775558e-01
2.726363181590795826e+00 -9.844142387067928990e-01 6.902900561825876524e-01
2.731365682841421005e+00 -9.331687965085391223e-01 7.002793680514859398e-01
2.736368184092046185e+00 -2.116731545296264283e-01 7.101334025305535702e-01
2.741370685342671365e+00 9.541654558808473352e-01 7.198502560540090967e-01
2.746373186593296545e+00 2.242653572641398529e+00 7.294280515549200761e-01
2.751375687843921725e+00 3.328327257062091427e+00 7.388649388309648236e-01
2.756378189094547349e+00 3.977183457136828082e+00 7.481590948983896094e-01
2.761380690345172972e+00 4.113406939758757375e+00 7.573087243472522712e-01
2.766383191595798152e+00 3.834026697103265047e+00 7.663120596849203325e-01
2.771385692846423332e+00 3.365052893988575544e+00 7.751673616805261346e-01
2.776388194097048512e+00 2.973025530321857790e+00 7.838729196991539583e-01
2.781390695347673692e+00 2.862310156835473851e+00 7.924270520340072066e-01
2.786393196598299316e+00 3.094727346481814134e+00 8.008281062284515750e-01
2.791395697848924495e+00 3.561423612387357274e+00 8.090744593980534471e-01
2.796398199099550119e+00 4.019094635255784809e+00 8.171645185424093460e-01
2.801400700350175299e+00 4.179711425942731040e+00 8.250967208542112630e-01
2.806403201600800479e+00 3.822881004893274426e+00 8.328695340198083441e-01
2.811405702851425659e+00 2.890285461741932682e+00 8.404814565152645134e-01
2.816408204102051283e+00 1.526242280993447054e+00 8.479310178974359680e-01
2.821410705352676462e+00 4.626041354753712698e-02 8.552167790879721121e-01
2.826413206603301642e+00 -1.159346250272548673e+00 8.623373326503370739e-01
2.831415707853926822e+00 -1.755941737943580883e+00 8.692913030615211367e-01
2.836418209104552446e+00 -1.584507542605991581e+00 8.760773469798163182e-01
2.841420710355177626e+00 -7.279250925875915268e-01 8.826941535020149665e-01
2.846423211605802805e+00 5.026179250853196612e-01 8.891404444180049937e-01
2.851425712856428429e+00 1.660469018774638705e+00 8.954149744564185998e-01
2.856428214107053609e+00 2.307292739776143353e+00 9.015165315272707369e-01
2.861430715357678789e+00 2.160672421861761894e+00 9.074439369540246991e-01
2.866433216608303969e+00 1.195324489277517888e+00 9.131960457025107836e-01
2.871435717858929593e+00 -3.381086628910784375e-01 9.187717466009848177e-01
2.876438219109554773e+00 -1.985742888811550699e+00 9.241699625566333065e-01
2.881440720360180396e+00 -3.232896187681001621e+00 9.293896507617893654e-01
2.886443221610805576e+00 -3.670512574558546071e+00 9.344298028964668212e-01
2.891445722861430756e+00 -3.130803687446947148e+00 9.392894453221486417e-01
2.896448224112055936e+00 -1.746740496293351042e+00 9.439676392714906328e-01
2.901450725362681116e+00 8.517509446332738321e-02 9.484634810279051198e-01
2.906453226613306740e+00 1.827504321841294743e+00 9.527761021015297427e-01
2.911455727863932363e+00 2.970184995365145575e+00 9.569046693960869820e-01
2.916458229114557543e+00 3.189813674009769784e+00 9.608483853698784882e-01
2.921460730365182723e+00 2.448300110558550902e+00 9.646064881903916310e-01
2.926463231615807903e+00 9.995689115939995206e-01 9.681782518814072702e-01
2.931465732866433083e+00 -6.965608013309620983e-01 9.715629864627487455e-01
2.936468234117058262e+00 -2.123858640757454452e+00 9.747600380836309863e-01
2.941470735367684330e+00 -2.873005523639768910e+00 9.777687891494122319e-01
2.946473236618309510e+00 -2.765937944029968509e+00 9.805886584408368689e-01
2.951475737868934690e+00 -1.902592661020983344e+00 9.832191012259196006e-01
2.956478239119559870e+00 -6.179192007226501637e-01 9.856596093652366664e-01
2.961480740370185050e+00 6.333999467200964739e-01 9.879097114104306021e-01
2.966483241620810229e+00 1.424398685266199838e+00 9.899689726952204394e-01
2.971485742871435853e+00 1.486839581605036154e+00 9.918369954190749960e-01
2.976488244122061477e+00 7.851272999861936830e-01 9.935134187240687309e-01
2.981490745372686657e+00 -4.866011484966724088e-01 9.949979187650941359e-01
2.986493246623311837e+00 -1.977709665638796022e+00 9.962902087718414901e-01
2.991495747873937017e+00 -3.295752413446286333e+00 9.973900391044526748e-01
2.996498249124562196e+00 -4.122591057065373654e+00 9.982971973018522904e-01
3.001500750375187376e+00 -4.295040439965556622e+00 9.990115081224614224e-01
3.006503251625813000e+00 -3.828502511274269882e+00 9.995328335783788543e-01
3.011505752876438180e+00 -2.883420024404114823e+00 9.998610729618648829e-01
3.016508254127063804e+00 -1.693808304151116939e+00 9.999961628648668110e-01
3.021510755377688984e+00 -4.878458811412692553e-01 9.999380771911917654e-01
3.026513256628314164e+00 5.706615384965468829e-01 9.996868271616240476e-01
3.031515757878939343e+00 1.402818504876228500e+00 9.992424613117367738e-01
3.036518259129564967e+00 1.997079474849939196e+00 9.986050654824356609e-01
3.041520760380190147e+00 2.368957859829099899e+00 9.977747628035531502e-01
3.046523261630815327e+00 2.521336008079643864e+00 9.967517136698857971e-01
3.051525762881440951e+00 2.426397233394046005e+00 9.955361157103410630e-01
3.056528264132066131e+00 2.038965443335841954e+00 9.941282037495282609e-01
3.061530765382691310e+00 1.335715630034314039e+00 9.925282497628246103e-01
3.066533266633316934e+00 3.616901284188720478e-01 9.907365628234690025e-01
3.071535767883942114e+00 -7.397567770317067248e-01 9.887534890428298917e-01
3.076538269134567294e+00 -1.732698321840583144e+00 9.865794115037795908e-01
3.081540770385192474e+00 -2.335942890739955757e+00 9.842147501867543058e-01
3.086543271635818098e+00 -2.301083987527222874e+00 9.816599618883389278e-01
3.091545772886443277e+00 -1.496735370868308213e+00 9.789155401329630024e-01
3.096548274137068901e+00 3.087397984358153380e-02 9.759820150779963122e-01
3.101550775387694081e+00 2.045160982285727513e+00 9.728599534109024782e-01
3.106553276638319261e+00 4.163642762072996106e+00 9.695499582403741545e-01
3.111555777888944441e+00 5.949860191882184068e+00 9.660526689787749532e-01
3.116558279139569620e+00 7.026533498115493437e+00 9.623687612196725194e-01
3.121560780390195244e+00 7.175673657682061446e+00 9.584989466066735631e-01
3.126563281640820868e+00 6.394774863230781037e+00 9.544439726967050008e-01
3.131565782891446048e+00 4.891987040988562185e+00 9.502046228143069539e-01
3.136568284142071228e+00 3.022599892077835637e+00 9.457817159017574138e-01
3.141570785392696408e+00 1.187604124526470795e+00 9.411761063594853427e-01
3.146573286643321588e+00 -2.736893996995496403e-01 9.363886838826266379e-01
3.151575787893946767e+00 -1.164593029476812536e+00 9.314203732876802366e-01
3.156578289144572391e+00 -1.463351289332522231e+00 9.262721343347642966e-01
3.161580790395198015e+00 -1.301504340527979142e+00 9.209449615412095280e-01
3.166583291645823195e+00 -9.005455910326326530e-01 9.154398839911550567e-01
3.171585792896448375e+00 -4.913404866256788628e-01 9.097579651350404806e-01
3.176588294147073555e+00 -2.438539586904061585e-01 9.039003025852236917e-01
3.181590795397698734e+00 -2.282648785247898826e-01 8.978680279030043510e-01
3.186593296648323914e+00 -4.155153138327951634e-01 8.916623063809769878e-01
3.191595797898949538e+00 -7.108708803929748576e-01 8.852843368179814654e-01
3.196598299149575162e+00 -1.003431251372879363e+00 8.787353512867104310e-01
3.201600800400200342e+00 -1.211218798510971251e+00 8.720166148956463026e-01
3.206603301650825522e+00 -1.306016617236598787e+00 8.651294255455297399e-01
3.211605802901450701e+00 -1.312076897724812063e+00 8.580751136789241951e-01
3.216608304152075881e+00 -1.283864138243623110e+00 8.508550420211373755e-01
3.221610805402701505e+00 -1.275724909469892143e+00 8.434706053192552178e-01
3.226613306653326685e+00 -1.317998659554623586e+00 8.359232300713200781e-01
3.231615807903952309e+00 -1.409445259050323696e+00 8.282143742522409813e-01
3.236618309154577489e+00 -1.527367946206050320e+00 8.203455270296516888e-01
3.241620810405202668e+00 -1.648330473565708276e+00 8.123182084787343715e-01
3.246623311655827848e+00 -1.767605502659621797e+00 8.041339692870591582e-01
3.251625812906453472e+00 -1.906440609173085221e+00 7.957943904566290305e-01
3.256628314157078652e+00 -2.102369476801624337e+00 7.873010829957642898e-01
3.261630815407703832e+00 -2.386341206639408519e+00 7.786556876105975578e-01
3.266633316658329456e+00 -2.757520779320652871e+00 7.698598743870664896e-01
3.271635817908954635e+00 -3.168923460687435245e+00 7.609153424671118993e-01
3.276638319159579815e+00 -3.533276527239763709e+00 7.518238197233463316e-01
3.281640820410204995e+00 -3.749965829284681362e+00 7.425870624226719174e-01
3.286643321660830619e+00 -3.744100206742636328e+00 7.332068548872490155e-01
3.291645822911455799e+00 -3.501876765946470460e+00 7.236850091510166338e-01
3.296648324162080979e+00 -3.085836847221314017e+00 7.140233646096968423e-01
3.301650825412706602e+00 -2.620124387692631451e+00 7.042237876642207794e-01
3.306653326663331782e+00 -2.247411910316860162e+00 6.942881713601387617e-01
3.311655827913956962e+00 -2.071380593296821448e+00 6.842184350232111134e-01
3.316658329164582586e+00 -2.106515522971287524e+00 6.740165238886848265e-01
3.321660830415207766e+00 -2.256834772321019589e+00 6.636844087242014245e-01
3.326663331665832946e+00 -2.336265307649235012e+00 6.532240854490484194e-01
3.331665832916458125e+00 -2.128405405658873484e+00 6.426375747499479818e-01
3.336668334167083305e+00 -1.467699443714404417e+00 6.319269216907491549e-01
3.341670835417708929e+00 -3.136608313408560944e-01 6.210941953159844209e-01
3.346673336668334553e+00 1.210789607934628531e+00 6.101414882511388971e-01
3.351675837918959733e+00 2.835462577563588660e+00 5.990709162998230086e-01
3.356678339169584913e+00 4.213837893982811167e+00 5.878846180354557749e-01
3.361680840420210092e+00 5.029105416481046475e+00 5.765847543848546808e-01
3.366683341670835272e+00 5.101130831274669042e+00 5.651735082144367928e-01
3.371685842921460452e+00 4.456940638026131829e+00 5.536530839070986643e-01
3.376688344172086520e+00 3.337302306281551445e+00 5.420257069348529688e-01
3.381690845422711700e+00 2.132415629411410496e+00 5.302936234327061404e-01
3.386693346673336880e+00 1.263929417902172725e+00 5.184590997609718199e-01
3.391695847923962059e+00 1.050040612098088966e+00 5.065244220697493471e-01
3.396698349174587239e+00 1.598157913546682352e+00 4.944918958549543442e-01
3.401700850425212419e+00 2.762242791313628043e+00 4.823638455168723360e-01
3.406703351675838043e+00 4.181423530883999540e+00 4.701426139072190091e-01
3.411705852926463667e+00 5.389486969776235981e+00 4.578305618789214604e-01
3.416708354177088847e+00 5.960580263064047202e+00 4.454300678276436054e-01
3.421710855427714026e+00 5.643430215809532413e+00 4.329435272363793552e-01
3.426713356678339206e+00 4.439434779282673382e+00 4.203733522090719599e-01
3.431715857928964386e+00 2.598414712105603819e+00 4.077219710050261625e-01
3.436718359179589566e+00 5.335443102596582055e-01 3.949918275714716098e-01
3.441720860430215190e+00 -1.315458204062380343e+00 3.821853810714763156e-01
3.446723361680840814e+00 -2.623987742275878610e+00 3.693051054072281070e-01
3.451725862931465993e+00 -3.280427473695780805e+00 3.563534887421106467e-01
3.456728364182091173e+00 -3.406748158967769502e+00 3.433330330221625037e-01
3.461730865432716353e+00 -3.295250293562754784e+00 3.302462534906480673e-01
3.466733366683341533e+00 -3.284281051365569137e+00 3.170956782047381073e-01
3.471735867933967157e+00 -3.617419566878165682e+00 3.038838475428572439e-01
3.476738369184592337e+00 -4.336887937732001319e+00 2.906133137182347892e-01
3.481740870435217960e+00 -5.250475316281412397e+00 2.772866402832948607e-01
3.486743371685843140e+00 -5.985894102856429200e+00 2.639064016370523125e-01
3.491745872936468320e+00 -6.115932033108019361e+00 2.504751825234309281e-01
3.496748374187093500e+00 -5.312598935199977390e+00 2.369955775367628692e-01
3.501750875437719124e+00 -3.477459121610925408e+00 2.234701906161811191e-01
3.506753376688344304e+00 -8.023927491534424972e-01 2.099016345474546130e-01
3.511755877938969483e+00 2.262181111733806205e+00 1.962925304538423177e-01
3.516758379189594663e+00 5.123804371615102937e+00 1.826455072924102474e-01
3.521760880440220287e+00 7.213089541410337979e+00 1.689632013435019564e-01
3.526763381690845467e+00 8.145101176089017514e+00 1.552482557059424451e-01
3.531765882941471091e+00 7.825927690887693799e+00 1.415033197819832445e-01
3.536768384192096271e+00 6.471510225832299845e+00 1.277310487681871387e-01
3.541770885442721450e+00 4.534523797841890413e+00 1.139341031398048432e-01
3.546773386693346630e+00 2.564628086013191588e+00 1.001151481413443262e-01
3.551775887943971810e+00 1.047866418463431426e+00 8.627685326719855552e-02
3.556778389194597434e+00 2.758366867947857348e-01 7.242189174867105783e-02
3.561780890445222614e+00 2.833876357966004234e-01 5.855294003530622099e-02
3.566783391695848238e+00 8.695874292520505699e-01 4.467267728012808137e-02
3.571785892946473417e+00 1.689083163139133204e+00 3.078378482255015453e-02
3.576788394197098597e+00 2.379119110683951099e+00 1.688894566631448518e-02
3.581790895447723777e+00 2.678433171852536709e+00 2.990843965741569153e-03
3.586793396698348957e+00 2.500336100654739990e+00 -1.090783549551082275e-02
3.591795897948974581e+00 1.940532588078238918e+00 -2.480440782035643957e-02
3.596798399199600205e+00 1.223680334385675028e+00 -3.869618852148602739e-02
3.601800900450225384e+00 6.129222433215022470e-01 -5.258049403539976491e-02
3.606803401700850564e+00 3.168990884662515883e-01 -6.645464224353545002e-02
3.611805902951475744e+00 4.261988634417195332e-01 -8.031595298766690261e-02
3.616808404202100924e+00 8.976822842991472040e-01 -9.416174859218427728e-02
3.621810905452726104e+00 1.586290756341193653e+00 -1.079893543768203623e-01
3.626813406703352172e+00 2.306989039774320460e+00 -1.217960991760554945e-01
3.631815907953977351e+00 2.900461864605617723e+00 -1.355793158524130071e-01
3.636818409204602531e+00 3.277808229736008716e+00 -1.493363418162003409e-01
3.641820910455227711e+00 3.430352599540985814e+00 -1.630645195348963683e-01
3.646823411705852891e+00 3.406005228049933553e+00 -1.767611970505760521e-01
3.651825912956478071e+00 3.267111925717137932e+00 -1.904237284895060611e-01
3.656828414207103695e+00 3.051204120158831579e+00 -2.040494745732756021e-01
3.661830915457729319e+00 2.753240089166766325e+00 -2.176358031304311547e-01
3.666833416708354498e+00 2.337316398353380009e+00 -2.311800896049371334e-01
3.671835917958979678e+00 1.771988251216999100e+00 -2.446797175613993347e-01
3.676838419209604858e+00 1.072045835727780005e+00 -2.581320791905126755e-01
3.681840920460230038e+00 3.255549125102041308e-01 -2.715345758145950583e-01
3.686843421710855662e+00 -3.100273907730258238e-01 -2.848846183895748507e-01
3.691845922961480841e+00 -6.466315485468417945e-01 -2.981796280033782165e-01
3.696848424212106021e+00 -5.285215501859680254e-01 -3.114170363741312619e-01
3.701850925462731645e+00 1.026714450396114531e-01 -3.245942863480321128e-01
3.706853426713356825e+00 1.166247320469672832e+00 -3.377088323933127856e-01
3.711855927963982005e+00 2.443127367985023835e+00 -3.507581410902508856e-01
3.716858429214607185e+00 3.623919332695491491e+00 -3.637396916201635633e-01
3.721860930465232808e+00 4.392504925770240654e+00 -3.766509762561960906e-01
3.726863431715857988e+00 4.519831430553981733e+00 -3.894895008434971495e-01
3.731865932966483168e+00 3.937517884077843977e+00 -4.022527852835758311e-01
3.736868434217108792e+00 2.766270814797806121e+00 -4.149383640108905702e-01
3.741870935467733972e+00 1.288261652841374394e+00 -4.275437864733012683e-01
3.746873436718359152e+00 -1.292835990028856630e-01 -4.400666176012944519e-01
3.751875937968984775e+00 -1.136229178755595370e+00 -4.525044382800574305e-01
3.756878439219609955e+00 -1.496250202197188184e+00 -4.648548458184052490e-01
3.761880940470235135e+00 -1.149212760538315559e+00 -4.771154544088682670e-01
3.766883441720860315e+00 -2.218922428688926973e-01 -4.892838955926292477e-01
3.771885942971485939e+00 1.013547828805090756e+00 -5.013578187146320309e-01
3.776888444222111119e+00 2.217835970362930453e+00 -5.133348913800456215e-01
3.781890945472736743e+00 3.074119830990060365e+00 -5.252127999008925352e-01
3.786893446723361922e+00 3.362198093073991423e+00 -5.369892497465503789e-01
3.791895947973987102e+00 2.998548252999907682e+00 -5.486619659865702436e-01
3.796898449224612282e+00 2.036183941642121020e+00 -5.602286937285986257e-01
3.801900950475237462e+00 6.316467258085851633e-01 -5.716871985540030732e-01
3.806903451725863086e+00 -1.004647521310211733e+00 -5.830352669510234787e-01
3.811905952976488710e+00 -2.656602090234099212e+00 -5.942707067423339540e-01
3.816908454227113889e+00 -4.136005554701781328e+00 -6.053913475070343830e-01
3.821910955477739069e+00 -5.297258746024239073e+00 -6.163950409999613411e-01
3.826913456728364249e+00 -6.037889111731743697e+00 -6.272796615681339727e-01
3.831915957978989429e+00 -6.294477076956320083e+00 -6.380431065613412223e-01
3.836918459229614609e+00 -6.042966622262709642e+00 -6.486832967365532276e-01
3.841920960480240232e+00 -5.306804714501200948e+00 -6.591981766613519422e-01
3.846923461730865856e+00 -4.168901107452080979e+00 -6.695857151089243953e-01
3.851925962981491036e+00 -2.777831159909719183e+00 -6.798439054538670812e-01
3.856928464232116216e+00 -1.338016137724388432e+00 -6.899707660560693290e-01
3.861930965482741396e+00 -7.864748476037963787e-02 -6.999643406468756268e-01
3.866933466733366576e+00 7.948963605357924900e-01 -7.098226987033561253e-01
3.871935967983991755e+00 1.154195021717343783e+00 -7.195439358245301342e-01
3.876938469234617379e+00 9.873295906313295234e-01 -7.291261740972937444e-01
3.881940970485243003e+00 4.082992733488108872e-01 -7.385675624610736900e-01
3.886943471735868183e+00 -3.714834097086818776e-01 -7.478662770622961364e-01
3.891945972986493363e+00 -1.104307853620762447e+00 -7.570205216098244705e-01
3.896948474237118543e+00 -1.581887406734221013e+00 -7.660285277201113185e-01
3.901950975487743722e+00 -1.700485042426619575e+00 -7.748885552605815352e-01
3.906953476738369790e+00 -1.491888965640736142e+00 -7.835988926828613144e-01
3.911955977988994526e+00 -1.107351807922909437e+00 -7.921578573563318182e-01
3.916958479239620150e+00 -7.579715452088582328e-01 -8.005637958914399999e-01
3.921960980490244886e+00 -6.312853017102385556e-01 -8.088150844604810041e-01
3.926963481740870510e+00 -8.139081841893044400e-01 -8.169101291098956885e-01
3.931965982991495245e+00 -1.249657176404785019e+00 -8.248473660679787045e-01
3.936968484242121313e+00 -1.751200938305610411e+00 -8.326252620493066470e-01
3.941970985492746937e+00 -2.064416067588607184e+00 -8.402423145483106648e-01
3.946973486743371673e+00 -1.964862700640470861e+00 -8.476970521310768225e-01
3.951975987993997297e+00 -1.352397636260811220e+00 -8.549880347181242346e-01
3.956978489244622033e+00 -3.082575736627598539e-01 -8.621138538650063854e-01
3.961980990495247656e+00 9.097204886463211571e-01 -8.690731330319770853e-01
3.966983491745872836e+00 1.937124361851870757e+00 -8.758645278513310650e-01
3.971985992996498460e+00 2.418155633749830891e+00 -8.824867263857651967e-01
3.976988494247124084e+00 2.128300047164812359e+00 -8.889384493840086776e-01
3.981990995497748820e+00 1.061719574759877105e+00 -8.952184505257487768e-01
3.986993496748374444e+00 -5.494960609446939426e-01 -9.013255166636855442e-01
3.991995997998999179e+00 -2.295027992791753846e+00 -9.072584680566784243e-01
3.996998499249624803e+00 -3.708864391707582531e+00 -9.130161585996136031e-01
4.002001000500249539e+00 -4.416079548866794546e+00 -9.185974760428354813e-01
4.007003501750875607e+00 -4.255300373483694720e+00 -9.240013422079913497e-01
4.012006003001500787e+00 -3.334803408194733532e+00 -9.292267131961128301e-01
4.017008504252125967e+00 -2.001415006568821653e+00 -9.342725795892726781e-01
4.022011005502752035e+00 -7.304033108989134160e-01 -9.391379666454241493e-01
4.027013506753376326e+00 2.849570409012103234e-02 -9.438219344873290950e-01
4.032016008004002394e+00 -1.754690079226906008e-03 -9.483235782833084881e-01
4.037018509254626686e+00 -8.343303112709670177e-01 -9.526420284220947776e-01
4.042021010505252754e+00 -2.214328140247304955e+00 -9.567764506814090408e-01
4.047023511755878822e+00 -3.703420494851616507e+00 -9.607260463890532343e-01
4.052026013006503113e+00 -4.825379898969974768e+00 -9.644900525766529897e-01
4.057028514257129181e+00 -5.223870757273195942e+00 -9.680677421271061123e-01
4.062031015507753473e+00 -4.779736629644370183e+00 -9.714584239155369394e-01
4.067033516758379541e+00 -3.648760218224798457e+00 -9.746614429427442605e-01
4.072036018009003833e+00 -2.207850678745659323e+00 -9.776761804612876805e-01
4.077038519259629901e+00 -9.285743087083238034e-01 -9.805020540950766250e-01
4.082041020510255969e+00 -2.212855413392360582e-01 -9.831385179522662554e-01
4.087043521760880260e+00 -3.025449799075589086e-01 -9.855850627306488310e-01
4.092046023011506328e+00 -1.129915333904714547e+00 -9.878412158156937295e-01
4.097048524262130620e+00 -2.424717431400207790e+00 -9.899065413718434181e-01
4.102051025512756688e+00 -3.773127471394328136e+00 -9.917806404273236121e-01
4.107053526763381868e+00 -4.769543058090652821e+00 -9.934631509505086333e-01
4.112056028014007047e+00 -5.152462486231657479e+00 -9.949537479201652213e-01
4.117058529264633115e+00 -4.886708950201128054e+00 -9.962521433883961830e-01
4.122061030515257407e+00 -4.165167208990942171e+00 -9.973580865358087078e-01
4.127063531765883475e+00 -3.331357361831784214e+00 -9.982713637204236878e-01
4.132066033016507767e+00 -2.751302217418915674e+00 -9.989917985186966831e-01
4.137068534267133835e+00 -2.679947125922764517e+00 -9.995192517597475401e-01
4.142071035517759015e+00 -3.168313750318835442e+00 -9.998536215520398285e-01
4.147073536768384194e+00 -4.042658824496825787e+00 -9.999948433032687101e-01
4.152076038019010262e+00 -4.961666385521275480e+00 -9.999428897327412580e-01
4.157078539269634554e+00 -5.531044645442267260e+00 -9.996977708766422444e-01
4.162081040520260622e+00 -5.435983420869276550e+00 -9.992595340861443187e-01
4.167083541770884914e+00 -4.546974679872305636e+00 -9.986282640182360115e-01
4.172086043021510982e+00 -2.964726810256041567e+00 -9.978040826193034230e-01
4.177088544272136161e+00 -9.912745672283995724e-01 -9.967871491016554453e-01
4.182091045522761341e+00 9.608087117444187308e-01 -9.955776599128312032e-01
4.187093546773387409e+00 2.489520518055851728e+00 -9.941758486975175169e-01
4.192096048024011701e+00 3.315166372684459795e+00 -9.925819862523518333e-01
4.197098549274637769e+00 3.348592478206898093e+00 -9.907963804737935920e-01
4.202101050525262949e+00 2.698319321732381759e+00 -9.888193762987091961e-01
4.207103551775888128e+00 1.620148724086124759e+00 -9.866513556375045013e-01
4.212106053026513308e+00 4.310432367146074251e-01 -9.842927373002861025e-01
4.217108554277138488e+00 -5.816887761236265719e-01 -9.817439769163275320e-01
4.222111055527764556e+00 -1.227096836783268641e+00 -9.790055668456824067e-01
4.227113556778388848e+00 -1.436284291422139203e+00 -9.760780360846030845e-01
4.232116058029014916e+00 -1.246661514541270277e+00 -9.729619501624244826e-01
4.237118559279640095e+00 -7.589373579497435962e-01 -9.696579110333553020e-01
4.242121060530265275e+00 -8.856952893733061050e-02 -9.661665569591751934e-01
4.247123561780890455e+00 6.683252018450412946e-01 -9.624885623871421991e-01
4.252126063031515635e+00 1.444069072902416373e+00 -9.586246378185939720e-01
4.257128564282141703e+00 2.185792262426185850e+00 -9.545755296723867911e-01
4.262131065532766883e+00 2.831975606207223883e+00 -9.503420201399167544e-01
4.267133566783392062e+00 3.296212801361621203e+00 -9.459249270353735639e-01
4.272136068034017242e+00 3.471353234296607582e+00 -9.413251036364036484e-01
4.277138569284642422e+00 3.257091110979000170e+00 -9.365434385201135692e-01
4.282141070535267602e+00 2.602130845129086989e+00 -9.315808553904858513e-01
4.287143571785892782e+00 1.543422518259316867e+00 -9.264383129015349994e-01
4.292146073036517961e+00 2.234627018358045780e-01 -9.211168044705243529e-01
4.297148574287144029e+00 -1.126718076558621995e+00 -9.156173580870411444e-01
4.302151075537769209e+00 -2.238802446952774083e+00 -9.099410361135283898e-01
4.307153576788394389e+00 -2.879017537756293876e+00 -9.040889350809471203e-01
4.312156078039019569e+00 -2.917546987860492713e+00 -8.980621854772096180e-01
4.317158579289644749e+00 -2.371264834733120885e+00 -8.918619515270304055e-01
4.322161080540269928e+00 -1.403269086475585237e+00 -8.854894309689685938e-01
4.327163581790895108e+00 -2.769211957948914393e-01 -8.789458548228644696e-01
4.332166083041521176e+00 7.221974735979217463e-01 -8.722324871533144730e-01
4.337168584292146356e+00 1.371510603640869519e+00 -8.653506248233152620e-01
4.342171085542771536e+00 1.575930508237785244e+00 -8.583015972459090426e-01
4.347173586793396716e+00 1.390353714819801523e+00 -8.510867661260492767e-01
4.352176088044021895e+00 9.930228035759608440e-01 -8.437075251989623048e-01
4.357178589294647963e+00 6.191810205158960745e-01 -8.361652999585230672e-01
4.362181090545272255e+00 4.776619917355827694e-01 -8.284615473842713573e-01
4.367183591795898323e+00 6.783325191923633701e-01 -8.205977556585035693e-01
4.372186093046523503e+00 1.193946625318401900e+00 -8.125754438803297619e-01
4.377188594297148683e+00 1.867733728475200916e+00 -8.043961617696208100e-01
4.382191095547773863e+00 2.462441763585020649e+00 -7.960614893705131312e-01
4.387193596798399042e+00 2.733145336916571022e+00 -7.875730367437863144e-01
4.392196098049025110e+00 2.499472359439504299e+00 -7.789324436574486255e-01
4.397198599299649402e+00 1.694943442927085986e+00 -7.701413792700224636e-01
4.402201100550275470e+00 3.805733464466580784e-01 -7.612015418069714157e-01
4.407203601800900650e+00 -1.277145060014413636e+00 -7.521146582325943797e-01
4.412206103051525830e+00 -3.052209149336527982e+00 -7.428824839175872663e-01
4.417208604302151009e+00 -4.711323058304904166e+00 -7.335068022999945425e-01
4.422211105552776189e+00 -6.055831860458988025e+00 -7.239894245394830063e-01
4.427213606803402257e+00 -6.944024489584868398e+00 -7.143321891674220270e-01
4.432216108054026549e+00 -7.294146712377948205e+00 -7.045369617329682033e-01
4.437218609304652617e+00 -7.076376548220375540e+00 -6.946056344427314899e-01
4.442221110555277797e+00 -6.304854865621497773e+00 -6.845401257939629502e-01
4.447223611805902976e+00 -5.037683330766891565e+00 -6.743423802039028025e-01
4.452226113056529044e+00 -3.385358820438443495e+00 -6.640143676354821611e-01
4.457228614307153336e+00 -1.520113397570021396e+00 -6.535580832171603571e-01
4.462231115557779404e+00 3.258627545084319399e-01 -6.429755468544404717e-01
4.467233616808403696e+00 1.883671238514907920e+00 -6.322688028430710760e-01
4.472236118059029764e+00 2.894959171665533404e+00 -6.214399194720809927e-01
4.477238619309654943e+00 3.174545792161108437e+00 -6.104909886263556462e-01
4.482241120560280123e+00 2.669925058004012808e+00 -5.994241253789720503e-01
4.487243621810906191e+00 1.495194908100164310e+00 -5.882414675861796782e-01
4.492246123061530483e+00 -7.841815038899258017e-02 -5.769451754730066106e-01
4.497248624312156551e+00 -1.680667995332829401e+00 -5.655374312144553217e-01
4.502251125562780842e+00 -2.937568314313050433e+00 -5.540204385176713542e-01
4.507253626813406910e+00 -3.577551828709334192e+00 -5.423964221925261509e-01
4.512256128064032978e+00 -3.515112304231262641e+00 -5.306676277240780504e-01
4.517258629314657270e+00 -2.882631458761459431e+00 -5.188363208364997758e-01
4.522261130565283338e+00 -1.995985330243299494e+00 -5.069047870592482408e-01
4.527263631815907630e+00 -1.260759329497759262e+00 -4.948753312820953210e-01
4.532266133066533698e+00 -1.046360333404704690e+00 -4.827502773102274047e-01
4.537268634317157989e+00 -1.567667558015805707e+00 -4.705319674169159416e-01
4.542271135567784057e+00 -2.813243862921430249e+00 -4.582227618910767464e-01
4.547273636818410125e+00 -4.545042463941637578e+00 -4.458250385797186133e-01
4.552276138069034417e+00 -6.371278420362864736e+00 -4.333411924285700545e-01
4.557278639319660485e+00 -7.869441002654008699e+00 -4.207736350210556364e-01
4.562281140570284776e+00 -8.718885720631023517e+00 -4.081247941124627743e-01
4.567283641820910844e+00 -8.798440426356769706e+00 -3.953971131593119748e-01
4.572286143071535136e+00 -8.215800852872982674e+00 -3.825930508473124880e-01
4.577288644322161204e+00 -7.258624607778838111e+00 -3.697150806184912875e-01
4.582291145572787272e+00 -6.284338320544699208e+00 -3.567656901912944489e-01
4.587293646823411564e+00 -5.587318186201096104e+00 -3.437473810825583120e-01
4.592296148074037632e+00 -5.290551958900501006e+00 -3.306626681200276474e-01
4.597298649324661923e+00 -5.300885018544436278e+00 -3.175140789612294623e-01
4.602301150575287991e+00 -5.344979806271981104e+00 -3.043041536009097325e-01
4.607303651825913171e+00 -5.074648566896506452e+00 -2.910354438851029402e-01
4.612306153076538351e+00 -4.205171137594967412e+00 -2.777105130138642353e-01
4.617308654327163531e+00 -2.637486858327629857e+00 -2.643319350487143837e-01
4.622311155577788711e+00 -5.194817482772474682e-01 -2.509022944127679566e-01
4.627313656828414778e+00 1.778206024408838903e+00 -2.374241853958695136e-01
4.632316158079039070e+00 3.767144193669932584e+00 -2.239002116490528271e-01
4.637318659329665138e+00 4.993791193824396402e+00 -2.103329856842144074e-01
4.642321160580290318e+00 5.189405719084483337e+00 -1.967251283667768025e-01
4.647323661830915498e+00 4.366293574670561561e+00 -1.830792684138449478e-01
4.652326163081540678e+00 2.826564217883705155e+00 -1.693980418819547029e-01
4.657328664332165857e+00 1.078403180687833141e+00 -1.556840916605212177e-01
4.662331165582791925e+00 -3.143022979627917435e-01 -1.419400669586048103e-01
4.667333666833417105e+00 -9.008285278244445582e-01 -1.281686227976382431e-01
4.672336168084042285e+00 -4.766180594820426109e-01 -1.143724194944994166e-01
4.677338669334667465e+00 8.619299360799079768e-01 -1.005541221480408393e-01
4.682341170585292645e+00 2.757176762533435355e+00 -8.671640012651474216e-02
4.687343671835917824e+00 4.709578076646597111e+00 -7.286192654965598092e-02
4.692346173086543004e+00 6.236010776590107163e+00 -5.899337777501732077e-02
4.697348674337169072e+00 7.014782175370139150e+00 -4.511343287642528843e-02
4.702351175587794252e+00 6.971045079510768794e+00 -3.122477313098177137e-02
4.707353676838419432e+00 6.277666671199034987e+00 -1.733008149838246789e-02
4.712356178089044612e+00 5.275617839974716006e+00 -3.432042105359446160e-03
4.717358679339669791e+00 4.344617434239017584e+00 1.046666027737509080e-02
4.722361180590294971e+00 3.770098717676185096e+00 2.436334074921639795e-02
4.727363681840920151e+00 3.651710485591531441e+00 3.825531480105413135e-02
4.732366183091546219e+00 3.882368663162302003e+00 5.213989883112924578e-02
4.737368684342171399e+00 4.201429473673138126e+00 6.601441066798623136e-02
4.742371185592796579e+00 4.299940121554191919e+00 7.987617008360788085e-02
4.747373686843421758e+00 3.938959013334400350e+00 9.372249931571029202e-02
4.752376188094046938e+00 3.039134929195808077e+00 1.075507235800360062e-01
4.757378689344672118e+00 1.711487779242230500e+00 1.213581715915916515e-01
4.762381190595298186e+00 2.209663295905053282e-01 1.351421760779600023e-01
4.767383691845923366e+00 -1.102055346928678459e+00 1.489000742968102642e-01
4.772386193096548546e+00 -1.969917759072119523e+00 1.626292085480195715e-01
4.777388694347173725e+00 -2.227798813254053378e+00 1.763269266870868268e-01
4.782391195597798905e+00 -1.896218140404902552e+00 1.899905826392612740e-01
4.787393696848424085e+00 -1.154187413443480636e+00 2.036175369106909550e-01
4.792396198099049265e+00 -2.722060380723729800e-01 2.172051570965216338e-01
4.797398699349675333e+00 4.791786789064608754e-01 2.307508183894274589e-01
4.802401200600300513e+00 9.129542270421124872e-01 2.442519040884404413e-01
4.807403701850925692e+00 9.741528087009773129e-01 2.577058061044208426e-01
4.812406203101550872e+00 7.402648391353731094e-01 2.711099254621109345e-01
4.817408704352176052e+00 3.781988104544101725e-01 2.844616728017752560e-01
4.822411205602802120e+00 7.703067593556522930e-02 2.977584688833381232e-01
4.827413706853426412e+00 -1.769476828861532569e-02 3.109977450802546284e-01
4.832416208104052480e+00 1.543477061879907630e-01 3.241769438783275170e-01
4.837418709354677659e+00 5.619007078637126007e-01 3.372935193671694476e-01
4.842421210605302839e+00 1.108181630873293688e+00 3.503449377363143102e-01
4.847423711855928019e+00 1.674755714384544181e+00 3.633286777603877971e-01
4.852426213106553199e+00 2.163708553668930001e+00 3.762422312887206965e-01
4.857428714357179267e+00 2.521857547377754916e+00 3.890831037273272952e-01
4.862431215607803558e+00 2.740265611859562966e+00 4.018488145250149746e-01
4.867433716858429626e+00 2.833828572467624429e+00 4.145368976483551071e-01
4.872436218109054806e+00 2.814319370348769223e+00 4.271449020597572477e-01
4.877438719359679986e+00 2.672476898927747868e+00 4.396703921925864678e-01
4.882441220610305166e+00 2.379759521786087628e+00 4.521109484175454551e-01
4.887443721860930346e+00 1.910481723364427564e+00 4.644641675137982095e-01
4.892446223111556414e+00 1.274517595676981641e+00 4.767276631327738157e-01
4.897448724362180705e+00 5.441908188899281518e-01 4.888990662575348201e-01
4.902451225612806773e+00 -1.405933711225172411e-01 5.009760256604454121e-01
4.907453726863431953e+00 -5.972852649344176923e-01 5.129562083589658261e-01
4.912456228114057133e+00 -6.519499348768823532e-01 5.248373000662984733e-01
4.917458729364683201e+00 -2.013246847927281369e-01 5.366170056368846364e-01
4.922461230615307493e+00 7.365291110646788875e-01 5.482930495098052859e-01
4.927463731865933561e+00 2.003739440903955504e+00 5.598631761499076598e-01
4.932466233116557852e+00 3.327500785287224705e+00 5.713251504834865324e-01
4.937468734367183920e+00 4.384972129174449229e+00 5.826767583285336061e-01
4.942471235617809100e+00 4.890495019717452152e+00 5.939158068225000031e-01
4.947473736868434280e+00 4.678546088939134151e+00 6.050401248473921134e-01
4.952476238119060348e+00 3.755861484833378672e+00 6.160475634491424657e-01
4.957478739369684639e+00 2.305364358298635175e+00 6.269359962509264417e-01
4.962481240620310707e+00 6.398350203131004665e-01 6.377033198657378055e-01
4.967483741870934999e+00 -8.806024522489140915e-01 6.483474543005961488e-01
4.972486243121561067e+00 -1.941747123024303967e+00 6.588663433618547893e-01
4.977488744372186247e+00 -2.351213673857279307e+00 6.692579550485681095e-01
4.982491245622811427e+00 -2.075542809601901961e+00 6.795202819484669199e-01
4.987493746873437495e+00 -1.230660535526361787e+00 6.896513416220138026e-01
4.992496248124061786e+00 -3.321615689313939246e-02 6.996491769887424050e-01
4.997498749374687854e+00 1.267869433141262325e+00 7.095118567033090740e-01
5.002501250625312146e+00 2.456054188411640471e+00 7.192374755305230849e-01
5.007503751875938214e+00 3.388739752654599258e+00 7.288241547101885764e-01
5.012506253126563394e+00 4.007158156407641059e+00 7.382700423232411158e-01
5.017508754377188573e+00 4.318611752404283521e+00 7.475733136475902763e-01
5.022511255627814641e+00 4.364705479691221690e+00 7.567321715124428749e-01
5.027513756878438933e+00 4.192284938264482896e+00 7.657448466424544575e-01
5.032516258129065001e+00 3.839580378129544336e+00 7.746095980025308192e-01
5.037518759379689293e+00 3.340787275209867957e+00 7.833247131323624046e-01
5.042521260630315361e+00 2.742242401640937022e+00 7.918885084786683182e-01
5.047523761880940540e+00 2.116988127494368044e+00 8.002993297189815447e-01
5.052526263131565720e+00 1.564748980747413976e+00 8.085555520810060459e-01
5.057528764382191788e+00 1.191223379295585527e+00 8.166555806589241850e-01
5.062531265632816080e+00 1.071248233644731540e+00 8.245978507187675666e-01
5.067533766883442148e+00 1.210151549501000678e+00 8.323808280023020645e-01
5.072536268134067328e+00 1.521893009905072924e+00 8.400030090218778556e-01
5.077538769384692507e+00 1.838864576907031756e+00 8.474629213533869665e-01
5.082541270635317687e+00 1.957172297649412362e+00 8.547591239181813183e-01
5.087543771885942867e+00 1.706707826286769869e+00 8.618902072629451849e-01
5.092546273136568935e+00 1.023027582327782792e+00 8.688547938305636320e-01
5.097548774387193227e+00 -6.671248955728126262e-03 8.756515382285394722e-01
5.102551275637819295e+00 -1.145532274167717635e+00 8.822791274865855460e-01
5.107553776888444474e+00 -2.064010567658218775e+00 8.887362813116206350e-01
5.112556278139069654e+00 -2.439248840959394204e+00 8.950217523338195313e-01
5.117558779389694834e+00 -2.067051612084950030e+00 9.011343263496589540e-01
5.122561280640320014e+00 -9.485145031315893593e-01 9.070728225541977441e-01
5.127563781890946082e+00 6.818205669630119647e-01 9.128360937711794687e-01
5.132566283141571262e+00 2.402271585195384862e+00 9.184230266725169622e-01
5.137568784392196442e+00 3.716476920597298506e+00 9.238325419952754247e-01
5.142571285642821621e+00 4.200381431752299832e+00 9.290635947490347712e-01
5.147573786893446801e+00 3.638070430823149959e+00 9.341151744186276806e-01
5.152576288144071981e+00 2.101488951092193691e+00 9.389863051584760312e-01
5.157578789394697161e+00 -5.486147198985869000e-02 9.436760459811609492e-01
5.162581290645323229e+00 -2.286538891276262753e+00 9.481834909398361155e-01
5.167583791895948409e+00 -4.012868199074331343e+00 9.525077693031760440e-01
5.172586293146573588e+00 -4.784769387217977510e+00 9.566480457229910028e-01
5.177588794397198768e+00 -4.414050313084675992e+00 9.606035203956561075e-01
5.182591295647823948e+00 -3.023202425012184946e+00 9.643734292171566302e-01
5.187593796898449128e+00 -1.000216285635302293e+00 9.679570439306341978e-01
5.192596298149074308e+00 1.126202467825720754e+00 9.713536722665754297e-01
5.197598799399700376e+00 2.849763276006896717e+00 9.745626580765008873e-01
5.202601300650325555e+00 3.834722559695430633e+00 9.775833814606716965e-01
5.207603801900950735e+00 4.001505929130352968e+00 9.804152588867590667e-01
5.212606303151575915e+00 3.524080251295047539e+00 9.830577433031923995e-01
5.217608804402201095e+00 2.743575036060592165e+00 9.855103242443118416e-01
5.222611305652826275e+00 2.030970831599079762e+00 9.877725279298118499e-01
5.227613806903452343e+00 1.648352458370713425e+00 9.898439173554308690e-01
5.232616308154077522e+00 1.657599103608968116e+00 9.917240923777282946e-01
5.237618809404702702e+00 1.907801137883579079e+00 9.934126897915912524e-01
5.242621310655327882e+00 2.104391313072523584e+00 9.949093833998139402e-01
5.247623811905953062e+00 1.933891771861348641e+00 9.962138840766944226e-01
5.252626313156578242e+00 1.198467557177246512e+00 9.973259398235618800e-01
5.257628814407203421e+00 -8.901961553489123880e-02 9.982453358176817115e-01
5.262631315657829489e+00 -1.684899802173116967e+00 9.989718944534211609e-01
5.267633816908454669e+00 -3.178657525894152514e+00 9.995054753768772837e-01
5.272636318159079849e+00 -4.120567595333199051e+00 9.998459755128868975e-01
5.277638819409705029e+00 -4.170136303492992802e+00 9.999933290848684875e-01
5.282641320660330209e+00 -3.214843820524866391e+00 9.999475076275919916e-01
5.287643821910955388e+00 -1.418438185986754752e+00 9.997085199926967203e-01
5.292646323161580568e+00 8.183005014695510226e-01 9.992764123469183302e-01
5.297648824412206636e+00 2.972063718152100353e+00 9.986512681632019328e-01
5.302651325662830928e+00 4.549588173189389018e+00 9.978332082046398321e-01
5.307653826913456996e+00 5.228987076818310875e+00 9.968223905010618058e-01
5.312656328164082176e+00 4.945104057174831702e+00 9.956190103184436868e-01
5.317658829414707355e+00 3.893510163299871429e+00 9.942233001213193200e-01
5.322661330665333423e+00 2.454989475986105507e+00 9.926355295279366553e-01
5.327663831915957715e+00 1.068055384711613431e+00 9.908560052579916677e-01
5.332666333166583783e+00 9.262244068475400383e-02 9.888850710733138039e-01
5.337668834417208075e+00 -2.914160245650929681e-01 9.867231077118407967e-01
5.342671335667834143e+00 -1.208490812433937744e-01 9.843705328134727539e-01
5.347673836918459322e+00 3.857656973711784398e-01 9.818278008401875034e-01
5.352676338169084502e+00 9.174745122010600218e-01 9.790954029875115205e-01
5.357678839419710570e+00 1.180984122537625858e+00 9.761738670900994563e-01
5.362681340670334862e+00 9.934846462974447068e-01 9.730637575192028210e-01
5.367683841920960930e+00 3.293187696005273613e-01 9.697656750746326271e-01
5.372686343171585222e+00 -6.902476039532049468e-01 9.662802568677132387e-01
5.377688844422211289e+00 -1.854481988666296211e+00 9.626081761988233287e-01
5.382691345672837357e+00 -2.942833963242227124e+00 9.587501424266160477e-01
5.387693846923461649e+00 -3.796474060962873764e+00 9.547069008322194295e-01
5.392696348174087717e+00 -4.357374637677669860e+00 9.504792324740339859e-01
5.397698849424712009e+00 -4.664779108188848333e+00 9.460679540376137897e-01
5.402701350675338077e+00 -4.815575927345013163e+00 9.414739176770425821e-01
5.407703851925962368e+00 -4.907947381520952668e+00 9.366980108517907189e-01
5.412706353176588436e+00 -4.992221474255514657e+00 9.317411561539711284e-01
5.417708854427214504e+00 -5.048003232768249582e+00 9.266043111301986990e-01
5.422711355677838796e+00 -4.994876634483706113e+00 9.212884680974398055e-01
5.427713856928464864e+00 -4.730194764816351594e+00 9.157946539504954186e-01
5.432716358179089156e+00 -4.177128905371459311e+00 9.101239299647019276e-01
5.437718859429715224e+00 -3.323029013675478538e+00 9.042773915890905956e-01
5.442721360680339515e+00 -2.233068545934628890e+00 8.982561682366002609e-01
5.447723861930965583e+00 -1.034747355886718179e+00 8.920614230647817555e-01
5.452726363181591651e+00 1.193691113798149850e-01 8.856943527523144510e-01
5.457728864432215943e+00 1.095049610599042378e+00 8.791561872657805976e-01
5.462731365682842011e+00 1.808785268701495585e+00 8.724481896241204071e-01
5.467733866933466302e+00 2.237571064768709039e+00 8.655716556533910033e-01
5.472736368184092370e+00 2.404612390949902867e+00 8.585279137377880287e-01
5.477738869434717550e+00 2.349874027961275758e+00 8.513183245607560679e-01
5.482741370685342730e+00 2.100685002899282949e+00 8.439442808446574462e-01
5.487743871935968798e+00 1.657196123673648325e+00 8.364072070793738822e-01
5.492746373186593090e+00 1.000517297124555949e+00 8.287085592497946962e-01
5.497748874437219158e+00 1.207232892893039811e-01 8.208498245521166359e-01
5.502751375687843449e+00 -9.479333478077444086e-01 8.128325211080370538e-01
5.507753876938469517e+00 -2.102085711186743922e+00 8.046581976701902006e-01
5.512756378189094697e+00 -3.169575273623150391e+00 7.963284333242638402e-01
5.517758879439719877e+00 -3.940819999826232323e+00 7.878448371840084397e-01
5.522761380690345945e+00 -4.224503781182868067e+00 7.792090480793042451e-01
5.527763881940970236e+00 -3.909917553514575594e+00 7.704227342395274514e-01
5.532766383191596304e+00 -3.013392775422122138e+00 7.614875929724191916e-01
5.537768884442221484e+00 -1.689759161089166462e+00 7.524053503362538864e-01
5.542771385692846664e+00 -2.008054966438007349e-01 7.431777608052370088e-01
5.547773886943471844e+00 1.152442133148472214e+00 7.338066069305333450e-01
5.552776388194097024e+00 2.113551100825389994e+00 7.242936989971291428e-01
5.557778889444723092e+00 2.543839897055022004e+00 7.146408746744921103e-01
5.562781390695347383e+00 2.460622211787240055e+00 7.048499986587417609e-01
5.567783891945973451e+00 2.027447619500993170e+00 6.949229623155697144e-01
5.572786393196598631e+00 1.499198764813688189e+00 6.848616833129729242e-01
5.577788894447223811e+00 1.140034433680933379e+00 6.746681052527766509e-01
5.582791395697848991e+00 1.141099875149554688e+00 6.643441972918631144e-01
5.587793896948474170e+00 1.564504434886509365e+00 6.538919537650897951e-01
5.592796398199100238e+00 2.330523160508986003e+00 6.433133937980271000e-01
5.597798899449724530e+00 3.249842149018045134e+00 6.326105609189826007e-01
5.602801400700350598e+00 4.087447637686127955e+00 6.217855226607588159e-01
5.607803901950975778e+00 4.634898769881804270e+00 6.108403701647359130e-01
5.612806403201600958e+00 4.766583395794802946e+00 5.997772177755357204e-01
5.617808904452226137e+00 4.463191459832152930e+00 5.885982026311099569e-01
5.622811405702851317e+00 3.798837244908007005e+00 5.773054842535336739e-01
5.627813906953477385e+00 2.901806942074235174e+00 5.659012441285731221e-01
5.632816408204102565e+00 1.907613426691591396e+00 5.543876852845982528e-01
5.637818909454727745e+00 9.237423343432537015e-01 5.427670318685018369e-01
5.642821410705352925e+00 1.824076472717084396e-02 5.310415287160829001e-01
5.647823911955978105e+00 -7.676235035420320152e-01 5.192134409168764897e-01
5.652826413206603284e+00 -1.393901475482938856e+00 5.072850533765574932e-01
5.657828914457228464e+00 -1.801104255451893232e+00 4.952586703770998078e-01
5.662831415707853644e+00 -1.909370765642061762e+00 4.831366151316761615e-01
5.667833916958479712e+00 -1.643602508145592500e+00 4.709212293342935340e-01
5.672836418209104892e+00 -9.773332556661307180e-01 4.586148727074029763e-01
5.677838919459730072e+00 2.317648661181825887e-02 4.462199225476556896e-01
5.682841420710355251e+00 1.177370132709123052e+00 4.337387732666953544e-01
5.687843921960980431e+00 2.208726763344063482e+00 4.211738359269917575e-01
5.692846423211605611e+00 2.806583614218195244e+00 4.085275377760527182e-01
5.697848924462230791e+00 2.717591599497257704e+00 3.958023217800176741e-01
5.702851425712856859e+00 1.838499941012853967e+00 3.830006461480046087e-01
5.707853926963482039e+00 2.766084046084621439e-01 3.701249838618280164e-01
5.712856428214107218e+00 -1.648945211602849792e+00 3.571778221941013798e-01
5.717858929464732398e+00 -3.474185180081854174e+00 3.441616622302700601e-01
5.722861430715357578e+00 -4.711653603301401816e+00 3.310790183829084854e-01
5.727863931965983646e+00 -4.991771403938138896e+00 3.179324179102644421e-01
5.732866433216607938e+00 -4.179697514706672834e+00 3.047244004237832926e-01
5.737868934467234006e+00 -2.427724548526009052e+00 2.914575174000850755e-01
5.742871435717859185e+00 -1.419391781663677521e-01 2.781343316854775205e-01
5.747873936968484365e+00 2.130926045316741568e+00 2.647574170052247600e-01
5.752876438219109545e+00 3.863776177394416145e+00 2.513293574620147908e-01
5.757878939469734725e+00 4.706860171653398872e+00 2.378527470393886067e-01
5.762881440720360793e+00 4.592144433889062682e+00 2.243301890980005375e-01
5.767883941970985084e+00 3.749542933941512057e+00 2.107642958771275277e-01
5.772886443221611152e+00 2.628283690254954230e+00 1.971576879860752474e-01
5.777888944472236332e+00 1.747753899647685571e+00 1.835129938983650622e-01
5.782891445722861512e+00 1.525760206880835801e+00 1.698328494457562454e-01
5.787893946973487580e+00 2.140143830536834102e+00 1.561198973090778819e-01
5.792896448224111872e+00 3.469149431757251101e+00 1.423767865059344939e-01
5.797898949474737940e+00 5.130184100790940782e+00 1.286061718789684449e-01
5.802901450725362231e+00 6.604160170696200538e+00 1.148107135852579480e-01
5.807903951975988299e+00 7.404375476057526662e+00 1.009930765801876629e-01
5.812906453226613479e+00 7.234355915712773033e+00 8.715593010535366281e-02
5.817908954477238659e+00 6.083137840808792163e+00 7.330194716840522651e-02
5.822911455727864727e+00 4.227657740518810492e+00 5.943380403120693267e-02
5.827913956978489018e+00 2.142987154578862796e+00 4.555417969013205587e-02
5.832916458229115086e+00 3.515387750835597958e-01 3.166575536126756130e-02
5.837918959479739378e+00 -7.381554706349758854e-01 1.777121395792416805e-02
5.842921460730365446e+00 -9.503279476197141751e-01 3.873239576903537203e-03
5.847923961980990626e+00 -3.813077639961143239e-01 -1.002548302227695282e-02
5.852926463231615806e+00 6.502756323863467802e-01 -2.392226893556190226e-02
5.857928964482241874e+00 1.721937024776307723e+00 -3.781443363301775773e-02
5.862931465732866165e+00 2.451751339114342176e+00 -5.169929347696627930e-02
5.867933966983492233e+00 2.619087999764261987e+00 -6.557416624267041472e-02
5.872936468234116525e+00 2.222203942968211443e+00 -7.943637163193542627e-02
5.877938969484742593e+00 1.456581411555734062e+00 -9.328323179542022392e-02
5.882941470735368661e+00 6.259415838095743201e-01 -1.071120718472116373e-01
5.887943971985992953e+00 2.075865113588470923e-02 -1.209202203838123379e-01
5.892946473236619020e+00 -1.909455294640913792e-01 -1.347050099979286708e-01
5.897948974487243312e+00 -2.179204420295584310e-02 -1.484637777937577452e-01
5.902951475737869380e+00 3.470699204085099243e-01 -1.621938659032004793e-01
5.907953976988493672e+00 6.420413374270048656e-01 -1.758926219992896500e-01
5.912956478239119740e+00 6.081143547022417328e-01 -1.895573998067594523e-01
5.917958979489745808e+00 1.140458593561366474e-01 -2.031855596132537689e-01
5.922961480740370099e+00 -7.863343879929264313e-01 -2.167744687810449766e-01
5.927963981990996167e+00 -1.858597421725629140e+00 -2.303215022555847868e-01
5.932966483241620459e+00 -2.756556202387459020e+00 -2.438240430708237261e-01
5.937968984492246527e+00 -3.131818127370947114e+00 -2.572794828543216172e-01
5.942971485742871707e+00 -2.746916452373401540e+00 -2.706852223350881825e-01
5.947973986993496887e+00 -1.554527217275665896e+00 -2.840386718412905576e-01
5.952976488244122955e+00 2.823415135911410134e-01 -2.973372518031560108e-01
5.957978989494747246e+00 2.433959211491954822e+00 -3.105783932486714249e-01
5.962981490745373314e+00 4.495072101922551688e+00 -3.237595383041899644e-01
5.967983991995997606e+00 6.093050968150408586e+00 -3.368781406842096260e-01
5.972986493246623674e+00 6.978997548718789190e+00 -3.499316661850006005e-01
5.977988994497248854e+00 7.075979428140648508e+00 -3.629175931758487628e-01
5.982991495747874033e+00 6.474625097611489188e+00 -3.758334130819153129e-01
5.987993996998499213e+00 5.384147597587107370e+00 -3.886766308730940644e-01
5.992996498249124393e+00 4.060166271952561523e+00 -4.014447655434454365e-01
5.997998999499750461e+00 2.735240923621613973e+00 -4.141353505929766254e-01
6.003001500750374753e+00 1.573075211213657010e+00 -4.267459344999461335e-01
6.008004002001000821e+00 6.556484784557965462e-01 -4.392740811981961091e-01
6.013006503251626000e+00 -8.963017408885054493e-04 -4.517173705472968814e-01
6.018009004502251180e+00 -4.157211322788926244e-01 -4.640733987984208553e-01
6.023011505752876360e+00 -6.152274361186871321e-01 -4.763397790587178271e-01
6.028014007003501540e+00 -6.201447957166978942e-01 -4.885141417540240227e-01
6.033016508254127608e+00 -4.511269569722757833e-01 -5.005941350865775741e-01
6.038019009504752788e+00 -1.462792527973477696e-01 -5.125774254877367708e-01
6.043021510755377967e+00 2.221606327217170440e-01 -5.244616980688011632e-01
6.048024012006003147e+00 5.446723067853096456e-01 -5.362446570697625425e-01
6.053026513256628327e+00 6.912981392134193159e-01 -5.479240263027578273e-01
6.058029014507253507e+00 5.453870003234394526e-01 -5.594975495902327900e-01
6.063031515757878687e+00 4.243027118346487381e-02 -5.709629912008161723e-01
6.068034017008504755e+00 -8.017994186639280096e-01 -5.823181362827252183e-01
6.073036518259129934e+00 -1.886919622690457876e+00 -5.935607912915864537e-01
6.078039019509755114e+00 -3.052016864716308397e+00 -6.046887844119662736e-01
6.083041520760380294e+00 -4.121660919641401577e+00 -6.156999659802144809e-01
6.088044022011005474e+00 -4.958217650654867192e+00 -6.265922088957333047e-01
6.093046523261630654e+00 -5.501405761508539882e+00 -6.373634090355047022e-01
6.098049024512256722e+00 -5.780029974389760739e+00 -6.480114856583998328e-01
6.103051525762881901e+00 -5.890956218960377910e+00 -6.585343818092227464e-01
6.108054027013507081e+00 -5.952912167144106093e+00 -6.689300647126024124e-01
6.113056528264132261e+00 -6.052751640102679964e+00 -6.791965261691395028e-01
6.118059029514757441e+00 -6.205361692160280107e+00 -6.893317829412826114e-01
6.123061530765382621e+00 -6.343776836322140511e+00 -6.993338771384355335e-01
6.128064032016007801e+00 -6.344785684109842450e+00 -7.092008765918815794e-01
6.133066533266633868e+00 -6.081507228871532611e+00 -7.189308752313270379e-01
6.138069034517259048e+00 -5.483336373086782345e+00 -7.285219934511497630e-01
6.143071535767884228e+00 -4.579696117694354029e+00 -7.379723784753819960e-01
6.148074037018509408e+00 -3.508984830747275296e+00 -7.472802047125073344e-01
6.153076538269134588e+00 -2.486417435480034133e+00 -7.564436741109397122e-01
6.158079039519759768e+00 -1.739722169658320050e+00 -7.654610165060009574e-01
6.163081540770384947e+00 -1.434207057480659575e+00 -7.743304899603875580e-01
6.168084042021011015e+00 -1.613745704924965496e+00 -7.830503811021587435e-01
6.173086543271636195e+00 -2.179634039801388035e+00 -7.916190054540027665e-01
6.178089044522261375e+00 -2.916468747871056255e+00 -8.000347077614660130e-01
6.183091545772886555e+00 -3.557709747969812319e+00 -8.082958623098812634e-01
6.188094047023511735e+00 -3.869383889699573142e+00 -8.164008732400939161e-01
6.193096548274137803e+00 -3.723690044481693384e+00 -8.243481748551478860e-01
6.198099049524762094e+00 -3.137602034474295198e+00 -8.321362319253677864e-01
6.203101550775388162e+00 -2.263791762821785625e+00 -8.397635399823022428e-01
6.208104052026013342e+00 -1.337889784157169526e+00 -8.472286256109070601e-01
6.213106553276638522e+00 -6.011871058369411269e-01 -8.545300467327027194e-01
6.218109054527263702e+00 -2.258793293006968739e-01 -8.616663928867661637e-01
6.223111555777888881e+00 -2.680221431370179985e-01 -8.686362854995570704e-01
6.228114057028514949e+00 -6.623706240150242230e-01 -8.754383781535601816e-01
6.233116558279139241e+00 -1.257458981502882267e+00 -8.820713568448865782e-01
6.238119059529765309e+00 -1.874664717242136458e+00 -8.885339402393611641e-01
6.243121560780390489e+00 -2.367106602559062800e+00 -8.948248799187166203e-01
6.248124062031015669e+00 -2.655951886135064388e+00 -9.009429606229983900e-01
6.253126563281641737e+00 -2.732223105223008819e+00 -9.068870004832945142e-01
6.258129064532266028e+00 -2.627234826174170923e+00 -9.126558512520740463e-01
6.263131565782892096e+00 -2.368288231419468204e+00 -9.182483985238070190e-01
6.268134067033516388e+00 -1.942687627175935905e+00 -9.236635619511693873e-01
6.273136568284142456e+00 -1.289729481892494256e+00 -9.289002954528121636e-01
6.278139069534767636e+00 -3.281627411347902701e-01 -9.339575874154968371e-01
6.283141570785392815e+00 9.895817061069781539e-01 -9.388344608902011723e-01
6.288144072036018883e+00 2.618804623550699873e+00 -9.435299737807834042e-01
6.293146573286643175e+00 4.387347148491901550e+00 -9.480432190253347269e-01
6.298149074537269243e+00 6.005649607141728019e+00 -9.523733247713231931e-01
6.303151575787893535e+00 7.128211742874971613e+00 -9.565194545452984087e-01
6.308154077038519603e+00 7.452505725783908908e+00 -9.604808074130324336e-01
6.313156578289144782e+00 6.824424946097330746e+00 -9.642566181350848975e-01
6.318159079539769962e+00 5.312395555038728290e+00 -9.678461573138819052e-01
6.323161580790396030e+00 3.218907002344927104e+00 -9.712487315358231399e-01
6.328164082041020322e+00 1.017145930599562931e+00 -9.744636835040287881e-01
6.333166583291646390e+00 -7.743154775339742280e-01 -9.774903921660110795e-01
6.338169084542270681e+00 -1.742924474777950650e+00 -9.803282728330476870e-01
6.343171585792896749e+00 -1.711671245487521809e+00 -9.829767772940882775e-01
6.348174087043521929e+00 -8.024607654269741985e-01 -9.854353939206972335e-01
6.353176588294147109e+00 5.917121040267717680e-01 -9.877036477662964886e-01
6.358179089544773177e+00 1.921892825561920315e+00 -9.897811006581731519e-01
6.363181590795397469e+00 2.652556300939133749e+00 -9.916673512814137004e-01
6.368184092046023537e+00 2.432816972164794755e+00 -9.933620352570869949e-01
6.373186593296647828e+00 1.214386985901811489e+00 -9.948648252124933089e-01
6.378189094547273896e+00 -7.231966408757597442e-01 -9.961754308441836958e-01
6.383191595797899076e+00 -2.850448596257101563e+00 -9.972935989741021912e-01
6.388194097048524256e+00 -4.546100836246155019e+00 -9.982191135986656638e-01
6.393196598299150324e+00 -5.286478385346696562e+00 -9.989517959304271555e-01
6.398199099549774616e+00 -4.806504660776118598e+00 -9.994915044324927944e-01
6.403201600800400684e+00 -3.181644963098350321e+00 -9.998381348459260964e-01
6.408204102051025863e+00 -8.055161819581349025e-01 -9.999916202099589091e-01
6.413206603301651043e+00 1.728572934636096736e+00 -9.999519308748641144e-01
6.418209104552276223e+00 3.803353209923616696e+00 -9.997190745076620644e-01
6.423211605802901403e+00 4.954323712543612146e+00 -9.992930960907037141e-01
6.428214107053527471e+00 4.992373601784530379e+00 -9.986740779129501533e-01
6.433216608304151762e+00 4.036286096525563138e+00 -9.978621395540131500e-01
6.438219109554777830e+00 2.449413087634167319e+00 -9.968574378611363418e-01
6.443221610805403010e+00 7.059748392994247279e-01 -9.956601669190013881e-01
6.448224112056028190e+00 -7.659196453160579399e-01 -9.942705580118924580e-01
6.453226613306653370e+00 -1.712231956874302963e+00 -9.926888795793774589e-01
6.458229114557278550e+00 -2.112030894159691030e+00 -9.909154371643332793e-01
6.463231615807904618e+00 -2.152871335902435845e+00 -9.889505733536523291e-01
6.468234117058528909e+00 -2.136711186049305766e+00 -9.867946677126742117e-01
6.473236618309154977e+00 -2.353285148643974978e+00 -9.844481367112511982e-01
6.478239119559780157e+00 -2.966888669519473609e+00 -9.819114336436880475e-01
6.483241620810405337e+00 -3.955374983218420848e+00 -9.791850485406848881e-01
6.488244122061030517e+00 -5.120008569741258064e+00 -9.762695080755352528e-01
6.493246623311655696e+00 -6.159192603069124416e+00 -9.731653754615249285e-01
6.498249124562281764e+00 -6.777123693350652012e+00 -9.698732503436733321e-01
6.503251625812906944e+00 -6.787595869005619953e+00 -9.663937686822565709e-01
6.508254127063532124e+00 -6.176747198589775500e+00 -9.627276026310623847e-01
6.513256628314157304e+00 -5.104607168233037839e+00 -9.588754604065679032e-01
6.518259129564782484e+00 -3.847653141011523559e+00 -9.548380861511720497e-01
6.523261630815407663e+00 -2.705077682323409949e+00 -9.506162597899492361e-01
6.528264132066032843e+00 -1.902983975956984875e+00 -9.462107968800471669e-01
6.533266633316658911e+00 -1.529639477808526049e+00 -9.416225484525874156e-01
6.538269134567284091e+00 -1.522233229840159296e+00 -9.368524008482065346e-01
6.543271635817909271e+00 -1.706370769624433681e+00 -9.319012755466020703e-01
6.548274137068534451e+00 -1.870947636708548023e+00 -9.267701289877581239e-01
6.553276638319159630e+00 -1.849639296538310829e+00 -9.214599523881863430e-01
6.558279139569784810e+00 -1.579702640096802835e+00 -9.159717715477370126e-01
6.563281640820409990e+00 -1.118694142536762248e+00 -9.103066466531479772e-01
6.568284142071036058e+00 -6.159335350815797749e-01 -9.044656720721927501e-01
6.573286643321661238e+00 -2.518927828764742083e-01 -8.984499761434159293e-01
6.578289144572286418e+00 -1.692811940625530420e-01 -8.922607209562246622e-01
6.583291645822911597e+00 -4.209665268859537068e-01 -8.858991021285517187e-01
6.588294147073536777e+00 -9.521155889381784920e-01 -8.793663485738653085e-01
6.593296648324161957e+00 -1.620479971741609848e+00 -8.726637222660758031e-01
6.598299149574788025e+00 -2.244895363044236536e+00 -8.657925179936427629e-01
6.603301650825413205e+00 -2.662913222459657447e+00 -8.587540631107399847e-01
6.608304152076038385e+00 -2.777058544082202651e+00 -8.515497172794668224e-01
6.613306653326663564e+00 -2.575422413647382225e+00 -8.441808722095227591e-01
6.618309154577288744e+00 -2.123181822553282139e+00 -8.366489513870326578e-01
6.623311655827913924e+00 -1.532640608371411695e+00 -8.289554098009823679e-01
6.628314157078539104e+00 -9.262260026190940465e-01 -8.211017336609034434e-01
6.633316658329165172e+00 -4.072104336571265026e-01 -8.130894401110193570e-01
6.638319159579790352e+00 -4.717739171264773157e-02 -8.049200769372201192e-01
6.643321660830415532e+00 1.097015286989710958e-01 -7.965952222670189542e-01
6.648324162081040711e+00 3.358891006335784635e-02 -7.881164842646433133e-01
6.653326663331665891e+00 -3.012259725556205581e-01 -7.794855008214660597e-01
6.658329164582291959e+00 -9.142927079159610670e-01 -7.707039392399432920e-01
6.663331665832916251e+00 -1.802524222963105549e+00 -7.617734959089521585e-01
6.668334167083542319e+00 -2.915872614327853274e+00 -7.526958959789378234e-01
6.673336668334166610e+00 -4.138098514294884289e+00 -7.434728930269257630e-01
6.678339169584792678e+00 -5.286329441370035020e+00 -7.341062687195789582e-01
6.683341670835417858e+00 -6.137383098011484961e+00 -7.245978324659799741e-01
6.688344172086043038e+00 -6.478509209059943430e+00 -7.149494210711374587e-01
6.693346673336669106e+00 -6.169248840977960668e+00 -7.051628983793160055e-01
6.698349174587293398e+00 -5.194066756261897844e+00 -6.952401549159015204e-01
6.703351675837919466e+00 -3.685573888959935651e+00 -6.851831075189728226e-01
6.708354177088543757e+00 -1.906167026473955639e+00 -6.749936989722373770e-01
6.713356678339169825e+00 -1.893567135251456035e-01 -6.646738976277802857e-01
6.718359179589795005e+00 1.143760974744678638e+00 -6.542256970278460537e-01
6.723361680840420185e+00 1.867776384781405064e+00 -6.436511155163362474e-01
6.728364182091046253e+00 1.909587439104696083e+00 -6.329521958526623804e-01
6.733366683341670544e+00 1.359963732918918033e+00 -6.221310048140308302e-01
6.738369184592296612e+00 4.363918172589760225e-01 -6.111896327982698773e-01
6.743371685842920904e+00 -5.900633679275861798e-01 -6.001301934200543586e-01
6.748374187093546972e+00 -1.478967090194168943e+00 -5.889548231011730861e-01
6.753376688344173040e+00 -2.087390690620481770e+00 -5.776656806577843417e-01
6.758379189594797332e+00 -2.397631479949750677e+00 -5.662649468848465206e-01
6.763381690845423400e+00 -2.498308937103692617e+00 -5.547548241348776443e-01
6.768384192096047691e+00 -2.528319388956548508e+00 -5.431375358910196516e-01
6.773386693346673759e+00 -2.606479872758268979e+00 -5.314153263374796765e-01
6.778389194597298051e+00 -2.774514606343909229e+00 -5.195904599275266156e-01
6.783391695847924119e+00 -2.975528372330689120e+00 -5.076652209460873477e-01
6.788394197098550187e+00 -3.076292146884153311e+00 -4.956419130669282302e-01
6.793396698349174478e+00 -2.924676599899493024e+00 -4.835228589076077110e-01
6.798399199599800546e+00 -2.419778911649742348e+00 -4.713103995823755832e-01
6.803401700850424838e+00 -1.566927967992924664e+00 -4.590068942499560545e-01
6.808404202101050906e+00 -4.949386321263865574e-01 -4.466147196562155752e-01
6.813406703351676086e+00 5.731115852769345098e-01 -4.341362696750021843e-01
6.818409204602301266e+00 1.386825716761987071e+00 -4.215739548481528542e-01
6.823411705852927334e+00 1.749878199811416790e+00 -4.089302019161533130e-01
6.828414207103551625e+00 1.586557655009448675e+00 -3.962074533538765264e-01
6.833416708354177693e+00 9.690300184428312091e-01 -3.834081668946311972e-01
6.838419209604801985e+00 9.496858678551116373e-02 -3.705348150578697819e-01
6.843421710855428053e+00 -7.766818946922628975e-01 -3.575898846690322430e-01
6.848424212106053233e+00 -1.408645950476454356e+00 -3.445758763833738358e-01
6.853426713356678412e+00 -1.656968321193628135e+00 -3.314953041986740123e-01
6.858429214607304480e+00 -1.505786017856019399e+00 -3.183506949721347512e-01
6.863431715857928772e+00 -1.053732850624630846e+00 -3.051445879296736940e-01
6.868434217108554840e+00 -4.590283980815341169e-01 -2.918795341797163490e-01
6.873436718359179132e+00 1.337561797105280004e-01 -2.785580962160720264e-01
6.878439219609805200e+00 6.551066275245834847e-01 -2.651828474255142898e-01
6.883441720860430380e+00 1.134578664575876861e+00 -2.517563715880403730e-01
6.888444222111055559e+00 1.676673231209158788e+00 -2.382812623821304321e-01
6.893446723361681627e+00 2.397426164389058645e+00 -2.247601228797689588e-01
6.898449224612305919e+00 3.347424285621383167e+00 -2.111955650440142662e-01
6.903451725862931987e+00 4.454357230937995737e+00 -1.975902092261990484e-01
6.908454227113557167e+00 5.512788353308032185e+00 -1.839466836597543620e-01
6.913456728364182347e+00 6.231991988679977723e+00 -1.702676239507160683e-01
6.918459229614807526e+00 6.330305712962186249e+00 -1.565556725685761930e-01
6.923461730865432706e+00 5.644749928111668424e+00 -1.428134783380611561e-01
6.928464232116058774e+00 4.215359234858318871e+00 -1.290436959252014570e-01
6.933466733366683066e+00 2.308960741689220164e+00 -1.152489853272148784e-01
6.938469234617309134e+00 3.660349640971046759e-01 -1.014320113541486296e-01
6.943471735867934314e+00 -1.119257914707070034e+00 -8.759544311861046373e-02
6.948474237118559493e+00 -1.750959713301539322e+00 -7.374195351745120586e-02
6.953476738369184673e+00 -1.365985518103997709e+00 -5.987421871814264940e-02
6.958479239619809853e+00 -1.046072814971410470e-01 -4.599491763727071164e-02
6.963481740870435921e+00 1.611613525491850218e+00 -3.210673142802140251e-02
6.968484242121061101e+00 3.193383143186492301e+00 -1.821234295770566766e-02
6.973486743371686281e+00 4.057099984671847182e+00 -4.314436294491310296e-03
6.978489244622311460e+00 3.805246968485523240e+00 9.584303815640286828e-03
6.983491745872936640e+00 2.356421828778802130e+00 2.348119246479639724e-02
6.988494247123561820e+00 -1.790099660058463993e-02 3.737354510456111084e-02
6.993496748374187000e+00 -2.763864919714285495e+00 5.125867806004054394e-02
6.998499249624813068e+00 -5.202903809706262095e+00 6.513390905283125698e-02
7.003501750875438248e+00 -6.728515203575518910e+00 7.899655771644653601e-02
7.008504252126063427e+00 -6.981415822321173081e+00 9.284394611636814787e-02
7.013506753376688607e+00 -5.949286481945249783e+00 1.066733992650906321e-01
7.018509254627313787e+00 -3.961499571700969557e+00 1.204822456388710411e-01
7.023511755877938967e+00 -1.582640572048639171e+00 1.342678176956144109e-01
7.028514257128564147e+00 5.597311711607558804e-01 1.480274523901725925e-01
7.033516758379189326e+00 1.958064286846205260e+00 1.617584916869767575e-01
7.038519259629815394e+00 2.362109629468722716e+00 1.754582830730682386e-01
7.043521760880440574e+00 1.830800404322817432e+00 1.891241800745370738e-01
7.048524262131065754e+00 6.877714105984328308e-01 2.027535427632708165e-01
7.053526763381690934e+00 -5.994268365271575583e-01 2.163437382696137279e-01
7.058529264632316114e+00 -1.573383575648989341e+00 2.298921412883063176e-01
7.063531765882942182e+00 -1.923337953226200270e+00 2.433961345900716999e-01
7.068534267133566473e+00 -1.562550523407403524e+00 2.568531095227626904e-01
7.073536768384192541e+00 -6.271912789344096240e-01 2.702604665179494381e-01
7.078539269634817721e+00 5.954821529082816589e-01 2.836156155904612231e-01
7.083541770885442901e+00 1.779269844355964691e+00 2.969159768430884583e-01
7.088544272136068081e+00 2.670337844621074375e+00 3.101589809605795889e-01
7.093546773386693260e+00 3.160467045605080294e+00 3.233420697077308281e-01
7.098549274637319328e+00 3.301325613442322116e+00 3.364626964252900865e-01
7.103551775887943620e+00 3.261046863496076753e+00 3.495183265176085574e-01
7.108554277138569688e+00 3.244367273910146565e+00 3.625064379461434561e-01
7.113556778389194868e+00 3.408497723771453103e+00 3.754245217162022197e-01
7.118559279639820048e+00 3.805561350723515091e+00 3.882700823599206652e-01
7.123561780890445227e+00 4.370182731604766779e+00 4.010406384183515804e-01
7.128564282141070407e+00 4.952813984639485412e+00 4.137337229225054314e-01
7.133566783391696475e+00 5.382532114678546087e+00 4.263468838698851737e-01
7.138569284642320767e+00 5.533387684943708251e+00 4.388776846964939637e-01
7.143571785892946835e+00 5.368981255341985559e+00 4.513237047475475161e-01
7.148574287143572015e+00 4.949903561515925254e+00 4.636825397467282395e-01
7.153576788394197195e+00 4.403714490994097730e+00 4.759518022606059051e-01
7.158579289644823263e+00 3.871340313285334567e+00 4.881291221582157447e-01
7.163581790895447554e+00 3.451873225150037694e+00 5.002121470689410154e-01
7.168584292146073622e+00 3.167072642064895138e+00 5.121985428385296135e-01
7.173586793396697914e+00 2.958152946805350680e+00 5.240859939799661360e-01
7.178589294647323982e+00 2.714444708679776053e+00 5.358722041191996688e-01
7.183591795897949162e+00 2.321406846689466619e+00 5.475548964384018280e-01
7.188594297148574341e+00 1.708809402693852064e+00 5.591318141192386237e-01
7.193596798399200409e+00 8.809457713358453956e-01 5.706007207749960175e-01
7.198599299649824701e+00 -8.135539532209090652e-02 5.819594008841457722e-01
7.203601800900450769e+00 -1.045801445367346094e+00 5.932056602197973705e-01
7.208604302151075061e+00 -1.869490811644477724e+00 6.043373262698727988e-01
7.213606803401701129e+00 -2.439154764846994006e+00 6.153522486604821040e-01
7.218609304652327197e+00 -2.696101942548450037e+00 6.262482995691210919e-01
7.223611805902951488e+00 -2.638640584380763432e+00 6.370233741378591441e-01
7.228614307153577556e+00 -2.304623405196851049e+00 6.476753908764021350e-01
7.233616808404201848e+00 -1.744850862434299099e+00 6.582022920677328415e-01
7.238619309654827916e+00 -1.001057524268808452e+00 6.686020441635018852e-01
7.243621810905452207e+00 -9.898076679145348389e-02 6.788726381789065289e-01
7.248624312156078275e+00 9.409027660285109729e-01 6.890120900773978319e-01
7.253626813406704343e+00 2.081475421756777688e+00 6.990184411570051770e-01
7.258629314657328635e+00 3.248638005911381299e+00 7.088897584283262443e-01
7.263631815907954703e+00 4.325742835136164643e+00 7.186241349866241412e-01
7.268634317158578995e+00 5.170279315631186812e+00 7.282196903802411470e-01
7.273636818409205063e+00 5.650516818388422458e+00 7.376745709751317825e-01
7.278639319659829354e+00 5.690012926880763544e+00 7.469869503128949706e-01
7.283641820910455422e+00 5.302334484677679427e+00 7.561550294620678070e-01
7.288644322161081490e+00 4.599760077548699755e+00 7.651770373671705761e-01
7.293646823411705782e+00 3.768162247200173010e+00 7.740512311890576091e-01
7.298649324662331850e+00 3.012854475215587247e+00 7.827758966445204081e-01
7.303651825912956141e+00 2.492191650648039936e+00 7.913493483345183099e-01
7.308654327163582209e+00 2.262291876317803485e+00 7.997699300714952164e-01
7.313656828414207389e+00 2.254371022420746939e+00 8.080360151976574423e-01
7.318659329664832569e+00 2.295920301818211939e+00 8.161460069019357277e-01
7.323661830915458637e+00 2.171627993635883769e+00 8.240983385254636584e-01
7.328664332166082929e+00 1.705007111326056979e+00 8.318914738668722331e-01
7.333666833416708997e+00 8.327644683979091855e-01 8.395239074761984277e-01
7.338669334667333288e+00 -3.553016221030648181e-01 8.469941649482785051e-01
7.343671835917959356e+00 -1.627418426515881755e+00 8.543008032060437351e-01
7.348674337168584536e+00 -2.671346631324088339e+00 8.614424107807281406e-01
7.353676838419209716e+00 -3.187937973265216662e+00 8.684176080821676136e-01
7.358679339669834896e+00 -2.986501858684585287e+00 8.752250476676668445e-01
7.363681840920460075e+00 -2.050111393701535611e+00 8.818634145008981129e-01
7.368684342171086143e+00 -5.484751790445920872e-01 8.883314262072427026e-01
7.373686843421711323e+00 1.206525462337919574e+00 8.946278333193719012e-01
7.378689344672336503e+00 2.848167717800146548e+00 9.007514195207578789e-01
7.383691845922961683e+00 4.056217164232477579e+00 9.067010018793741910e-01
7.388694347173586863e+00 4.639086502866644146e+00 9.124754310771969745e-01
7.393696848424212043e+00 4.570988883137272474e+00 9.180735916312385836e-01
7.398699349674837222e+00 3.974552034623301644e+00 9.234944021089150912e-01
7.403701850925463290e+00 3.058697417778966976e+00 9.287368153385593406e-01
7.408704352176088470e+00 2.036933963852717078e+00 9.337998186099062403e-01
7.413706853426713650e+00 1.057016121762117677e+00 9.386824338707830950e-01
7.418709354677338830e+00 1.671509628703292671e-01 9.433837179150815766e-01
7.423711855927964010e+00 -6.711163114063882773e-01 9.479027625665310541e-01
7.428714357178589189e+00 -1.531813941436219961e+00 9.522386948525684014e-01
7.433716858429214369e+00 -2.458801880293906450e+00 9.563906771738927004e-01
7.438719359679840437e+00 -3.414698316517400745e+00 9.603579074654485792e-01
7.443721860930465617e+00 -4.267988340852470586e+00 9.641396193526945435e-01
7.448724362181090797e+00 -4.826558222988311719e+00 9.677350822983200596e-01
7.453726863431715977e+00 -4.906936411529724040e+00 9.711436017441402724e-01
7.458729364682341156e+00 -4.413165221663409632e+00 9.743645192445939962e-01
7.463731865932966336e+00 -3.393558635182631011e+00 9.773972125950235457e-01
7.468734367183592404e+00 -2.050155986544508036e+00 9.802410959506955290e-01
7.473736868434217584e+00 -6.923962428599457208e-01 9.828956199408810379e-01
7.478739369684842764e+00 3.525868326497338945e-01 9.853602717743910056e-01
7.483741870935467944e+00 8.433948583991676129e-01 9.876345753386982507e-01
7.488744372186093123e+00 7.049224726935596763e-01 9.897180912922328710e-01
7.493746873436718303e+00 5.585773734430432569e-02 9.916104171491911812e-01
7.498749374687343483e+00 -8.291340248023841841e-01 9.933111873570129591e-01
7.503751875937969551e+00 -1.611568781777480641e+00 9.948200733670605755e-01
7.508754377188594731e+00 -2.004523785174609163e+00 9.961367836983092694e-01
7.513756878439219911e+00 -1.870603446985336760e+00 9.972610639935917121e-01
7.518759379689845090e+00 -1.266856956427498293e+00 9.981926970685612854e-01
7.523761880940470270e+00 -4.192106362109353501e-01 9.989315029537099155e-01
7.528764382191096338e+00 3.658284526028834915e-01 9.994773389292559429e-01
7.533766883441720630e+00 8.212097570513080536e-01 9.998300995526512303e-01
7.538769384692346698e+00 8.273935168091255399e-01 9.999897166788783709e-01
7.543771885942971878e+00 4.674515944294145298e-01 9.999561594736825487e-01
7.548774387193597057e+00 6.029038138419429149e-03 9.997294344195273297e-01
7.553776888444222237e+00 -2.041028433084535743e-01 9.993095853143216800e-01
7.558779389694847417e+00 1.425074068085130374e-01 9.986966932629467442e-01
7.563781890945473485e+00 1.173819851972367267e+00 9.978908766617017312e-01
7.568784392196097777e+00 2.763361913974188511e+00 9.968922911752011728e-01
7.573786893446723845e+00 4.538157081015546268e+00 9.957011297065354594e-01
7.578789394697349024e+00 5.975009014882540548e+00 9.943176223599398122e-01
7.583791895947974204e+00 6.558087095415993772e+00 9.927420363961237948e-01
7.588794397198599384e+00 5.948357382918849190e+00 9.909746761811277782e-01
7.593796898449224564e+00 4.109081222438500269e+00 9.890158831270421391e-01
7.598799399699850632e+00 1.343927781301846203e+00 9.868660356263699862e-01
7.603801900950474923e+00 -1.768554494268272492e+00 9.845255489785152969e-01
7.608804402201100991e+00 -4.527170278799830250e+00 9.819948753102910599e-01
7.613806903451726171e+00 -6.301884906809782194e+00 9.792745034879372090e-01
7.618809404702351351e+00 -6.710263583082855199e+00 9.763649590226876063e-01
7.623811905952977419e+00 -5.722742139909112069e+00 9.732668039696102946e-01
7.628814407203601711e+00 -3.665288831361089628e+00 9.699806368190934114e-01
7.633816908454227779e+00 -1.120161701723309200e+00 9.665070923808257719e-01
7.638819409704852070e+00 1.243165009827472689e+00 9.628468416611045688e-01
7.643821910955478138e+00 2.854349767299379170e+00 9.590005917336683616e-01
7.648824412206103318e+00 3.389952779851260978e+00 9.549690856031674002e-01
7.653826913456728498e+00 2.841133937428679257e+00 9.507531020611299510e-01
7.658829414707354566e+00 1.486495438404339620e+00 9.463534555354570221e-01
7.663831915957978858e+00 -2.148144097713292622e-01 9.417709959337995373e-01
7.668834417208604926e+00 -1.771306535426707907e+00 9.370066084786715654e-01
7.673836918459229217e+00 -2.800632784797041808e+00 9.320612135373751439e-01
7.678839419709855285e+00 -3.122629548440688740e+00 9.269357664426193244e-01
7.683841920960480465e+00 -2.781266024702350848e+00 9.216312573095601923e-01
7.688844422211105645e+00 -1.997435797939437929e+00 9.161487108437406102e-01
7.693846923461731713e+00 -1.076126841996389194e+00 9.104891861432994338e-01
7.698849424712356004e+00 -3.032137361199683800e-01 9.046537764943796134e-01
7.703851925962982072e+00 1.340571742999373817e-01 8.986436091601299747e-01
7.708854427213606364e+00 1.812193179222939543e-01 8.924598451619477624e-01
7.713856928464232432e+00 -9.805249309317576323e-02 8.861036790571915622e-01
7.718859429714857612e+00 -5.716515450491366224e-01 8.795763387064260419e-01
7.723861930965482792e+00 -1.099973923342889570e+00 8.728790850374475996e-01
7.728864432216108860e+00 -1.583985178179564413e+00 8.660132118003946999e-01
7.733866933466733151e+00 -1.984967870005638790e+00 8.589800453200441277e-01
7.738869434717359219e+00 -2.313856180919282579e+00 8.517809442373779349e-01
7.743871935967983511e+00 -2.600572452061171269e+00 8.444172992484790807e-01
7.748874437218609579e+00 -2.860680824126515809e+00 8.368905328346912809e-01
7.753876938469234759e+00 -3.075759611062409249e+00 8.292020989890199756e-01
7.758879439719859938e+00 -3.196188644038742588e+00 8.213534829353091871e-01
7.763881940970486006e+00 -3.164197455305303830e+00 8.133462008403244958e-01
7.768884442221110298e+00 -2.945711465000242946e+00 8.051817995208137013e-01
7.773886943471736366e+00 -2.555580793170654452e+00 7.968618561457461169e-01
7.778889444722361546e+00 -2.063638535604150004e+00 7.883879779319724612e-01
7.783891945972986726e+00 -1.577321382168309194e+00 7.797618018312603150e-01
7.788894447223611905e+00 -1.206710630680569718e+00 7.709849942168212067e-01
7.793896948474237085e+00 -1.025549350061318421e+00 7.620592505597386657e-01
7.798899449724863153e+00 -1.043860514246707005e+00 7.529862951031903728e-01
7.803901950975487445e+00 -1.203379921515309370e+00 7.437678805264207327e-01
7.808904452226113513e+00 -1.397943392941730867e+00 7.344057876091090176e-01
7.813906953476739581e+00 -1.510954676862380275e+00 7.249018248855797486e-01
7.818909454727363872e+00 -1.455216987177380350e+00 7.152578282972971158e-01
7.823911955977989052e+00 -1.199556734501436184e+00 7.054756608350724045e-01
7.828914457228615120e+00 -7.721829852938850713e-01 6.955572121823102583e-01
7.833916958479240300e+00 -2.403837905871287761e-01 6.855043983480698655e-01
7.838919459729865480e+00 3.239874277130864177e-01 6.753191612989056791e-01
7.843921960980489771e+00 8.778157082471520489e-01 6.650034685804144807e-01
7.848924462231116728e+00 1.423866997970150816e+00 6.545593129408073807e-01
7.853926963481741019e+00 2.003669451489241915e+00 6.439887119429311690e-01
7.858929464732366199e+00 2.668580185533102167e+00 6.332937075765523449e-01
7.863931965982990491e+00 3.441424815665443226e+00 6.224763658639343999e-01
7.868934467233617447e+00 4.286224970134592027e+00 6.115387764593307462e-01
7.873936968484242627e+00 5.101445714749465843e+00 6.004830522452737629e-01
7.878939469734866918e+00 5.743354760431635953e+00 5.893113289258474774e-01
7.883941970985493874e+00 6.073731786490563778e+00 5.780257646141586658e-01
7.888944472236118166e+00 6.015151018025152396e+00 5.666285394139775056e-01
7.893946973486743346e+00 5.591975824753874669e+00 5.551218549985568185e-01
7.898949474737367638e+00 4.938540549414730307e+00 5.435079341868128688e-01
7.903951975987994594e+00 4.267045476996495168e+00 5.317890205139643722e-01
7.908954477238619774e+00 3.802663658842877048e+00 5.199673777966149490e-01
7.913956978489244065e+00 3.706694379477048606e+00 5.080452896954027464e-01
7.918959479739871021e+00 4.015034883538947774e+00 4.960250592753993604e-01
7.923961980990495313e+00 4.615854226168225161e+00 4.839090085616422621e-01
7.928964482241120493e+00 5.277787715886056219e+00 4.716994780870114035e-01
7.933966983491745673e+00 5.722374099442602002e+00 4.593988264440422298e-01
7.938969484742371741e+00 5.718075750922248623e+00 4.470094298277338396e-01
7.943971985992996920e+00 5.164150923052216235e+00 4.345336815748855330e-01
7.948974487243621212e+00 4.134556207006036210e+00 4.219739917058281109e-01
7.953976988494248168e+00 2.864735208863451010e+00 4.093327864547979811e-01
7.958979489744872460e+00 1.683441290477270869e+00 3.966125078036968898e-01
7.963981990995497640e+00 9.109448818927746716e-01 3.838156130078652639e-01
7.968984492246122819e+00 7.572133704143708677e-01 3.709445741255726903e-01
7.973986993496748887e+00 1.254378327552243544e+00 3.580018775363008054e-01
7.978989494747374067e+00 2.246516079888578155e+00 3.449900234629472706e-01
7.983991995997998359e+00 3.440269368229103897e+00 3.319115254862909370e-01
7.988994497248625315e+00 4.498947369363962778e+00 3.187689100636951212e-01
7.993996998499249607e+00 5.147865614969970416e+00 3.055647160372210180e-01
7.998999499749874786e+00 5.255147839042675351e+00 2.923014941435877478e-01
8.004002001000499078e+00 4.861292663933690861e+00 2.789818065231586819e-01
8.009004502251126922e+00 4.149252711483825351e+00 2.656082262250156201e-01
8.014007003501751214e+00 3.367933486742584304e+00 2.521833367081630639e-01
8.019009504752375506e+00 2.738252247882414725e+00 2.387097313424478284e-01
8.024012006003001574e+00 2.376350539301561149e+00 2.251900129093387659e-01
8.029014507253627642e+00 2.261313686661601263e+00 2.116267930991467261e-01
8.034017008504251933e+00 2.257558263843106428e+00 1.980226920047378214e-01
8.039019509754876225e+00 2.181312783516204501e+00 1.843803376153797802e-01
8.044022011005504069e+00 1.884063331954521026e+00 1.707023653113056150e-01
8.049024512256128361e+00 1.319653145307630338e+00 1.569914173523924983e-01
8.054027013506752652e+00 5.682551653491760835e-01 1.432501423704294341e-01
8.059029514757380497e+00 -1.927293094689782049e-01 1.294811948529736301e-01
8.064032016008004788e+00 -7.599620240305186014e-01 1.156872346355088677e-01
8.069034517258629080e+00 -9.898305862397789312e-01 1.018709263831243800e-01
8.074037018509253372e+00 -8.641678129396943575e-01 8.803493908073049823e-02
8.079039519759881216e+00 -5.083712728379535806e-01 7.418194551295731465e-02
8.084042021010505508e+00 -1.518794403325712528e-01 6.031462175054824043e-02
8.089044522261129799e+00 -4.313245975446700076e-02 4.643564663068532744e-02
8.094047023511757644e+00 -3.495847997134308160e-01 3.254770124404031406e-02
8.099049524762381935e+00 -1.080909770332479924e+00 1.865346841231244404e-02
8.104052026013006227e+00 -2.066955953178908789e+00 4.755632172695121312e-03
8.109054527263630519e+00 -3.003174013034706213e+00 -9.143122743344068645e-03
8.114057028514258363e+00 -3.551645138995881190e+00 -2.304011142414272989e-02
8.119059529764882654e+00 -3.464381319126577985e+00 -3.693264930105217420e-02
8.124062031015506946e+00 -2.685269460133332231e+00 -5.081805266430471091e-02
8.129064532266134790e+00 -1.392132252696589578e+00 -6.469363918371448530e-02
8.134067033516759082e+00 4.033932625016800610e-02 -7.855672842456769278e-02
8.139069534767383374e+00 1.148949954294772535e+00 -9.240464236496996608e-02
8.144072036018007665e+00 1.528348991925636113e+00 -1.062347059172554647e-01
8.149074537268635510e+00 9.672776218113373625e-01 -1.200442474402172860e-01
8.154077038519259801e+00 -4.718852866979567073e-01 -1.338305992579226222e-01
8.159079539769884093e+00 -2.459172686632943972e+00 -1.475910981723380089e-01
8.164082041020511937e+00 -4.489396526077002569e+00 -1.613230859823024110e-01
8.169084542271136229e+00 -6.032452406924893040e+00 -1.750239099925223751e-01
8.174087043521760521e+00 -6.693182077381461426e+00 -1.886909235287098363e-01
8.179089544772384812e+00 -6.328544646153687836e+00 -2.023214864461733431e-01
8.184092046023012657e+00 -5.083641693046121013e+00 -2.159129656442971001e-01
8.189094547273636948e+00 -3.335054535849316881e+00 -2.294627355707280214e-01
8.194097048524261240e+00 -1.560892859673939981e+00 -2.429681787312442665e-01
8.199099549774889084e+00 -1.814078444876087159e-01 -2.564266861927410046e-01
8.204102051025513376e+00 5.763257620057404829e-01 -2.698356580916255743e-01
8.209104552276137667e+00 7.445610983130254157e-01 -2.831925041312022273e-01
8.214107053526763735e+00 5.903230460387682843e-01 -2.964946440860081744e-01
8.219109554777389803e+00 5.092634924748089542e-01 -3.097395082976210356e-01
8.224112056028014095e+00 8.744166330653651009e-01 -3.229245381710744711e-01
8.229114557278638387e+00 1.891247774297201367e+00 -3.360471866708519828e-01
8.234117058529266231e+00 3.507981091391277673e+00 -3.491049188128937941e-01
8.239119559779890523e+00 5.411528346160856984e+00 -3.620952121525779499e-01
8.244122061030514814e+00 7.110917721338817721e+00 -3.750155572720183517e-01
8.249124562281140882e+00 8.081561819395801649e+00 -3.878634582665257957e-01
8.254127063531766950e+00 7.924431955145792905e+00 -4.006364332267338124e-01
8.259129564782391242e+00 6.490284344461652033e+00 -4.133320147163634384e-01
8.264132066033015533e+00 3.931283605042530827e+00 -4.259477502488979161e-01
8.269134567283643378e+00 6.661035370635067787e-01 -4.384812027630073383e-01
8.274137068534267669e+00 -2.728335624479737653e+00 -4.509299510933044153e-01
8.279139569784891961e+00 -5.663800114520550544e+00 -4.632915904364155457e-01
8.284142071035518029e+00 -7.682243930163578760e+00 -4.755637328151602339e-01
8.289144572286144097e+00 -8.552692373301251649e+00 -4.877440075434697486e-01
8.294147073536768389e+00 -8.300908392213823817e+00 -4.998300616803179053e-01
8.299149574787392680e+00 -7.171210958874053354e+00 -5.118195604866591086e-01
8.304152076038020525e+00 -5.539624290828538022e+00 -5.237101878740884064e-01
8.309154577288644816e+00 -3.809047478579841162e+00 -5.354996468561613598e-01
8.314157078539269108e+00 -2.317583918562319933e+00 -5.471856599882110039e-01
8.319159579789895176e+00 -1.281820545980377091e+00 -5.587659698088721649e-01
8.324162081040521244e+00 -7.821604849588731367e-01 -5.702383392776647630e-01
8.329164582291145535e+00 -7.830580025440165848e-01 -5.816005522033657060e-01
8.334167083541769827e+00 -1.172054265521791594e+00 -5.928504136758959708e-01
8.339169584792397671e+00 -1.800161570386966225e+00 -6.039857504880766781e-01
8.344172086043021963e+00 -2.511534585603139025e+00 -6.150044115576309700e-01
8.349174587293646255e+00 -3.159155413876952423e+00 -6.259042683390979578e-01
8.354177088544272323e+00 -3.611182223294122196e+00 -6.366832152382904120e-01
8.359179589794898391e+00 -3.756291312409082206e+00 -6.473391700186409414e-01
8.364182091045522682e+00 -3.514605734848610830e+00 -6.578700742020288095e-01
8.369184592296148750e+00 -2.855015867007933306e+00 -6.682738934664707031e-01
8.374187093546774818e+00 -1.813031286804112741e+00 -6.785486180404812773e-01
8.379189594797399110e+00 -4.992770746149820527e-01 -6.886922630912721832e-01
8.384192096048023402e+00 9.103433506371100270e-01 -6.987028691068292163e-01
8.389194597298649470e+00 2.205903774797586703e+00 -7.085785022744873762e-01
8.394197098549275537e+00 3.190597602079061623e+00 -7.183172548558074411e-01
8.399199599799899829e+00 3.730543402957118726e+00 -7.279172455550619869e-01
8.404202101050525897e+00 3.790768291919448529e+00 -7.373766198810748351e-01
8.409204602301151965e+00 3.443909519225544891e+00 -7.466935505070464441e-01
8.414207103551776257e+00 2.846828099360553921e+00 -7.558662376217168966e-01
8.419209604802400548e+00 2.191579527477276912e+00 -7.648929092800713647e-01
8.424212106053026616e+00 1.646759264943781220e+00 -7.737718217423251721e-01
8.429214607303652684e+00 1.309285781330580267e+00 -7.825012598137262021e-01
8.434217108554276976e+00 1.183345552842566928e+00 -7.910795371727060710e-01
8.439219609804903044e+00 1.193465992554555877e+00 -7.995049966995185775e-01
8.444222111055529112e+00 1.226021759611479744e+00 -8.077760107946475587e-01
8.449224612306153404e+00 1.182704078932019343e+00 -8.158909816948489713e-01
8.454227113556777695e+00 1.024816571215802607e+00 -8.238483417791201413e-01
8.459229614807403763e+00 7.906947896518270458e-01 -8.316465538742076058e-01
8.464232116058029831e+00 5.789809783932541309e-01 -8.392841115499655169e-01
8.469234617308654123e+00 5.040552589408484607e-01 -8.467595394118656582e-01
8.474237118559280191e+00 6.414101385140783540e-01 -8.540713933835374361e-01
8.479239619809906259e+00 9.855689641446568894e-01 -8.612182609882005346e-01
8.484242121060530550e+00 1.439141190689948058e+00 -8.681987616200608215e-01
8.489244622311154842e+00 1.839990283182493469e+00 -8.750115468123860207e-01
8.494247123561780910e+00 2.018492232349894611e+00 -8.816553004957411455e-01
8.499249624812406978e+00 1.864206715985856189e+00 -8.881287392542689396e-01
8.504252126063031270e+00 1.376033528084116497e+00 -8.944306125733295643e-01
8.509254627313657338e+00 6.745129439374744074e-01 -9.005597030800246428e-01
8.514257128564283406e+00 -3.189738509448555859e-02 -9.065148267794098658e-01
8.519259629814907697e+00 -5.175740165909286095e-01 -9.122948332820404183e-01
8.524262131065533765e+00 -6.237006578891816089e-01 -9.178986060281184578e-01
8.529264632316158057e+00 -3.249394249421371228e-01 -9.233250625012666690e-01
8.534267133566784125e+00 2.473832566079787743e-01 -9.285731544387728631e-01
8.539269634817408416e+00 8.374180136845938982e-01 -9.336418680330541564e-01
8.544272136068034484e+00 1.144588205310761664e+00 -9.385302241291882952e-01
8.549274637318658776e+00 9.256310323342850088e-01 -9.432372784123751464e-01
8.554277138569284844e+00 8.409409575774628998e-02 -9.477621215913449859e-01
8.559279639819910912e+00 -1.284768403692386540e+00 -9.521038795731184834e-01
8.564282141070535204e+00 -2.911435478090897089e+00 -9.562617136333103618e-01
8.569284642321161272e+00 -4.428481585466779613e+00 -9.602348205765744993e-01
8.574287143571785563e+00 -5.481838948649940590e+00 -9.640224328931217279e-01
8.579289644822411631e+00 -5.840240117085114591e+00 -9.676238189055702543e-01
8.584292146073035923e+00 -5.466033946109356556e+00 -9.710382829115576930e-01
8.589294647323661991e+00 -4.523362968486216218e+00 -9.742651653173972637e-01
8.594297148574288059e+00 -3.321029337666939973e+00 -9.773038427660385441e-01
8.599299649824912350e+00 -2.209803442734784795e+00 -9.801537282569422471e-01
8.604302151075538418e+00 -1.469511725356269061e+00 -9.828142712595363539e-01
8.609304652326162710e+00 -1.224422746728031530e+00 -9.852849578199384117e-01
8.614307153576788778e+00 -1.415079880552274849e+00 -9.875653106601778308e-01
8.619309654827413070e+00 -1.834505156088217070e+00 -9.896548892700705036e-01
8.624312156078039138e+00 -2.213870497869123266e+00 -9.915532899923780175e-01
8.629314657328665206e+00 -2.325494622297573422e+00 -9.932601461010575061e-01
8.634317158579289497e+00 -2.065552184078623732e+00 -9.947751278720425860e-01
8.639319659829915565e+00 -1.487084865970702330e+00 -9.960979426467140296e-01
8.644322161080539857e+00 -7.727158186591083222e-01 -9.972283348884978249e-01
8.649324662331165925e+00 -1.589529345824175488e-01 -9.981660862324019945e-01
8.654327163581790217e+00 1.581580929792878454e-01 -9.989110155271359037e-01
8.659329664832416285e+00 9.959662486434328610e-02 -9.994629788699825879e-01
8.664332166083042353e+00 -2.672854328613038510e-01 -9.998218696346509171e-01
8.669334667333666644e+00 -7.579631067984037296e-01 -9.999876184919893607e-01
8.674337168584292712e+00 -1.147336081240421191e+00 -9.999601934232289491e-01
8.679339669834917004e+00 -1.264117899182022553e+00 -9.997395997262539247e-01
8.684342171085543072e+00 -1.065968899707469664e+00 -9.993258800145111698e-01
8.689344672336167363e+00 -6.648785582083608370e-01 -9.987191142088824858e-01
8.694347173586793431e+00 -2.906517051508952232e-01 -9.979194195221416930e-01
8.699349674837419499e+00 -2.038570937903969593e-01 -9.969269504363993395e-01
8.704352176088043791e+00 -5.895572340733363781e-01 -9.957418986730722787e-01
8.709354677338669859e+00 -1.471975916540484874e+00 -9.943644931562034550e-01
8.714357178589295927e+00 -2.684333435206510465e+00 -9.927949999678834514e-01
8.719359679839920219e+00 -3.909109773028407009e+00 -9.910337222970878601e-01
8.724362181090544510e+00 -4.778551375190895456e+00 -9.890810003807699591e-01
8.729364682341170578e+00 -5.002441097196344444e+00 -9.869372114387414685e-01
8.734367183591796646e+00 -4.478416704633877643e+00 -9.846027696002754848e-01
8.739369684842420938e+00 -3.344085838727450799e+00 -9.820781258240980360e-01
8.744372186093047006e+00 -1.948943167862808412e+00 -9.793637678115790779e-01
8.749374687343673074e+00 -7.514156285467376017e-01 -9.764602199125825832e-01
8.754377188594297365e+00 -1.728012408379555609e-01 -9.733680430238191850e-01
8.759379689844921657e+00 -4.560750458097893034e-01 -9.700878344804321207e-01
8.764382191095547725e+00 -1.577570529503329544e+00 -9.666202279410115450e-01
8.769384692346173793e+00 -3.243025023800610640e+00 -9.629658932652475078e-01
8.774387193596798085e+00 -4.971792579195248862e+00 -9.591255363840753834e-01
8.779389694847424153e+00 -6.243519455058232026e+00 -9.550998991632457802e-01
8.784392196098050221e+00 -6.660321114575213919e+00 -9.508897592606566640e-01
8.789394697348674512e+00 -6.071812822546096555e+00 -9.464959299754857058e-01
8.794397198599298804e+00 -4.622247280015567839e+00 -9.419192600919359393e-01
8.799399699849924872e+00 -2.704520960095050164e+00 -9.371606337138036480e-01
8.804402201100550940e+00 -8.363234430504032924e-01 -9.322209700953220102e-01
8.809404702351175231e+00 5.010341805741383991e-01 -9.271012234620270576e-01
8.814407203601801299e+00 1.008957146389543258e+00 -9.218023828282156940e-01
8.819409704852427367e+00 6.566315107573020837e-01 -9.163254718042460611e-01
8.824412206103051659e+00 -3.207739635990378702e-01 -9.106715483998114591e-01
8.829414707353675951e+00 -1.507610154043877326e+00 -9.048417048184530520e-01
8.834417208604302019e+00 -2.446870240962065957e+00 -8.988370672484516932e-01
8.839419709854928087e+00 -2.786597170184370587e+00 -8.926587956433955640e-01
8.844422211105552378e+00 -2.386678902184056206e+00 -8.863080834992549395e-01
8.849424712356178446e+00 -1.353868962451222790e+00 -8.797861576225863844e-01
8.854427213606804514e+00 2.583015263540433537e-03 -8.730942778956480854e-01
8.859429714857428806e+00 1.276473077606234963e+00 -8.662337370309149964e-01
8.864432216108053098e+00 2.094585056450259053e+00 -8.592058603226430114e-01
8.869434717358680942e+00 2.228694075834712240e+00 -8.520120053897173307e-01
8.874437218609305233e+00 1.655779664619293490e+00 -8.446535619145294493e-01
8.879439719859929525e+00 5.514513477928899565e-01 -8.371319513748257668e-01
8.884442221110555593e+00 -7.761032294598624315e-01 -8.294486267669046731e-01
8.889444722361181661e+00 -1.986173137583924886e+00 -8.216050723273667922e-01
8.894447223611805953e+00 -2.805731000634414940e+00 -8.136028032449137415e-01
8.899449724862430244e+00 -3.099259621637985074e+00 -8.054433653692149031e-01
8.904452226113058089e+00 -2.890480566653493621e+00 -7.971283349096421889e-01
8.909454727363682380e+00 -2.335362434206408988e+00 -7.886593181334274894e-01
8.914457228614306672e+00 -1.661002794402566263e+00 -7.800379510537636119e-01
8.919459729864932740e+00 -1.093448240491408541e+00 -7.712658991154517363e-01
8.924462231115558808e+00 -7.972611910107713085e-01 -7.623448568703323769e-01
8.929464732366183100e+00 -8.419785819050020770e-01 -7.532765476527829573e-01
8.934467233616807391e+00 -1.199324463795425455e+00 -7.440627232450839346e-01
8.939469734867435236e+00 -1.764723949804406722e+00 -7.347051635408197168e-01
8.944472236118059527e+00 -2.390891495482714291e+00 -7.252056761980072430e-01
8.949474737368683819e+00 -2.921328217068078992e+00 -7.155660962932548497e-01
8.954477238619309887e+00 -3.216228490286216157e+00 -7.057882859641619877e-01
8.959479739869935955e+00 -3.169587606383992728e+00 -6.958741340530780750e-01
8.964482241120560246e+00 -2.720935410126565479e+00 -6.858255557390470214e-01
8.969484742371184538e+00 -1.865974667760115224e+00 -6.756444921697628558e-01
8.974487243621812382e+00 -6.674092237079116696e-01 -6.653329100849322275e-01
8.979489744872436674e+00 7.376556540364719305e-01 -6.548928014380014373e-01
8.984492246123060966e+00 2.141165834952404090e+00 -6.443261830114005440e-01
8.989494747373687034e+00 3.285915494247318325e+00 -6.336350960255825449e-01
8.994497248624313102e+00 3.908512877370571736e+00 -6.228216057446660514e-01
8.999499749874937393e+00 3.798197010296700427e+00 -6.118878010788754152e-01
9.004502251125561685e+00 2.857714753267038610e+00 -6.008357941810523739e-01
9.009504752376189529e+00 1.147463144922079792e+00 -5.896677200372063554e-01
9.014507253626813821e+00 -1.104576798437009622e+00 -5.783857360540479720e-01
9.019509754877438112e+00 -3.536350680701263460e+00 -5.669920216436906690e-01
9.024512256128065957e+00 -5.724924273751016202e+00 -5.554887778030552781e-01
9.029514757378690248e+00 -7.282142343538437146e+00 -5.438782266853073866e-01
9.034517258629314540e+00 -7.946549684365042943e+00 -5.321626111743353871e-01
9.039519759879938832e+00 -7.644545766636204220e+00 -5.203441944492174231e-01
9.044522261130566676e+00 -6.502018266171213590e+00 -5.084252595493449212e-01
9.049524762381190968e+00 -4.802725340037191870e+00 -4.964081089295104832e-01
9.054527263631815259e+00 -2.906523621577484118e+00 -4.842950640190109013e-01
9.059529764882443104e+00 -1.153330068964772526e+00 -4.720884647716615534e-01
9.064532266133067395e+00 2.171452041749407647e-01 -4.597906692121567773e-01
9.069534767383691687e+00 1.105978140033946122e+00 -4.474040529845637049e-01
9.074537268634315978e+00 1.546344373020860141e+00 -4.349310088893957316e-01
9.079539769884943823e+00 1.653471770655286832e+00 -4.223739464237965535e-01
9.084542271135568114e+00 1.555455144321616467e+00 -4.097352913136205754e-01
9.089544772386192406e+00 1.333079860309691167e+00 -3.970174850489617824e-01
9.094547273636820250e+00 9.921327426706018082e-01 -3.842229844088140278e-01
9.099549774887444542e+00 4.781336648613212503e-01 -3.713542609868633049e-01
9.104552276138068834e+00 -2.739380522289915909e-01 -3.584138007157092742e-01
9.109554777388693125e+00 -1.276941071980525422e+00 -3.454041033866660504e-01
9.114557278639320970e+00 -2.444077845434455831e+00 -3.323276821651674484e-01
9.119559779889945261e+00 -3.579943130612846858e+00 -3.191870631052608487e-01
9.124562281140569553e+00 -4.419115624479724502e+00 -3.059847846633452217e-01
9.129564782391197397e+00 -4.702660230260537588e+00 -2.927233972078218671e-01
9.134567283641821689e+00 -4.266963832508948506e+00 -2.794054625246956136e-01
9.139569784892445981e+00 -3.112286414752747810e+00 -2.660335533226791949e-01
9.144572286143070272e+00 -1.423360134611838745e+00 -2.526102527383906060e-01
9.149574787393698116e+00 4.699813478738443795e-01 -2.391381538351694258e-01
9.154577288644322408e+00 2.183144909417508384e+00 -2.256198591048008684e-01
9.159579789894946700e+00 3.390232600667594465e+00 -2.120579799603608540e-01
9.164582291145574544e+00 3.923046309405920695e+00 -1.984551362366137606e-01
9.169584792396198836e+00 3.821421146962639792e+00 -1.848139556794862193e-01
9.174587293646823127e+00 3.316314396976425272e+00 -1.711370734433472762e-01
9.179589794897449195e+00 2.749810628379282029e+00 -1.574271315775021829e-01
9.184592296148075263e+00 2.458103377348942242e+00 -1.436867785184893498e-01
9.189594797398699555e+00 2.656768563902635272e+00 -1.299186685757695581e-01
9.194597298649323847e+00 3.367376154169242408e+00 -1.161254614234761978e-01
9.199599799899951691e+00 4.410562033082697120e+00 -1.023098215821291040e-01
9.204602301150575983e+00 5.467840996401659659e+00 -8.847441790661540739e-02
9.209604802401200274e+00 6.190662774335161878e+00 -7.462192306791516627e-02
9.214607303651826342e+00 6.318890165167038830e+00 -6.075501304133405084e-02
9.219609804902452410e+00 5.767814941410960294e+00 -4.687636658503886028e-02
9.224612306153076702e+00 4.654132870923103127e+00 -3.298866472530413013e-02
9.229614807403700993e+00 3.252961075996134710e+00 -1.909459023587599044e-02
9.234617308654327061e+00 1.902278169818277798e+00 -5.196827124268524507e-03
9.239619809904953129e+00 8.894320203793116830e-01 8.701939890812906628e-03
9.244622311155577421e+00 3.600927903805769548e-01 2.259902589764227129e-02
9.249624812406203489e+00 2.812468060276782089e-01 3.649174630786031215e-02
9.254627313656829557e+00 4.697835446223758149e-01 5.037741737734655056e-02
9.259629814907453849e+00 6.742416308303583738e-01 6.425335672192962477e-02
9.264632316158078140e+00 6.780827143276957347e-01 7.811688384010177788e-02
9.269634817408704208e+00 3.854305113558857965e-01 9.196532062628685888e-02
9.274637318659330276e+00 -1.427758747478168888e-01 1.057959918909098657e-01
9.279639819909954568e+00 -7.154151094935018440e-01 1.196062258744651358e-01
9.284642321160580636e+00 -1.090066711312426939e+00 1.333933547681586951e-01
9.289644822411206704e+00 -1.073753276023396541e+00 1.471547152247441037e-01
9.294647323661830995e+00 -6.065652792203076737e-01 1.608876488757276790e-01
9.299649824912455287e+00 2.048415285704054400e-01 1.745895028422062012e-01
9.304652326163081355e+00 1.118420811781374535e+00 1.882576302518282341e-01
9.309654827413707423e+00 1.842849159060507169e+00 2.018893907451738412e-01
9.314657328664331715e+00 2.147670170772411069e+00 2.154821509902802579e-01
9.319659829914957783e+00 1.956395085721811089e+00 2.290332851864370356e-01
9.324662331165583851e+00 1.386322735432083508e+00 2.425401755758819777e-01
9.329664832416208142e+00 7.172514281103437028e-01 2.560002129468236243e-01
9.334667333666834210e+00 2.968279563890759976e-01 2.694107971396844659e-01
9.339669834917458502e+00 4.138756685932009072e-01 2.827693375471839743e-01
9.344672336168084570e+00 1.184061133097872531e+00 2.960732536147995808e-01
9.349674837418708861e+00 2.489736790660618482e+00 3.093199753410169062e-01
9.354677338669334929e+00 3.998249838455968597e+00 3.225069437737752565e-01
9.359679839919960997e+00 5.256316473108634924e+00 3.356316115030624214e-01
9.364682341170585289e+00 5.831448465209126297e+00 3.486914431530337422e-01
9.369684842421211357e+00 5.454221666931197809e+00 3.616839158735050686e-01
9.374687343671835649e+00 4.113551114292579136e+00 3.746065198272858221e-01
9.379689844922461717e+00 2.071877600631329752e+00 3.874567586733193569e-01
9.384692346173086008e+00 -2.066040691357600156e-01 4.002321500485235273e-01
9.389694847423712076e+00 -2.192707785869998816e+00 4.129302260510901990e-01
9.394697348674338144e+00 -3.450387316370155943e+00 4.255485337130333057e-01
9.399699849924962436e+00 -3.765471063134214980e+00 4.380846354765492445e-01
9.404702351175588504e+00 -3.203963413935087878e+00 4.505361096624321271e-01
9.409704852426212796e+00 -2.082089847505758318e+00 4.629005509419723552e-01
9.414707353676838864e+00 -8.590588756414048177e-01 4.751755707975217624e-01
9.419709854927463155e+00 1.177334970546206616e-02 4.873587979863393538e-01
9.424712356178089223e+00 2.251284075310111543e-01 4.994478789962653598e-01
9.429714857428715291e+00 -2.852815908682900803e-01 5.114404785043346058e-01
9.434717358679339583e+00 -1.333952309946447201e+00 5.233342798239346561e-01
9.439719859929965651e+00 -2.549771246838264283e+00 5.351269853539365462e-01
9.444722361180589942e+00 -3.496938464088990894e+00 5.468163170240600834e-01
9.449724862431216010e+00 -3.810246537948064116e+00 5.584000167311020668e-01
9.454727363681840302e+00 -3.302042799093596770e+00 5.698758467786158022e-01
9.459729864932466370e+00 -2.009723071330041577e+00 5.812415903087584379e-01
9.464732366183092438e+00 -1.733615821156061498e-01 5.924950517290338281e-01
9.469734867433716730e+00 1.844319649228415070e+00 6.036340571364643415e-01
9.474737368684342798e+00 3.666509895617013459e+00 6.146564547390117594e-01
9.479739869934967089e+00 5.004092301954749189e+00 6.255601152712138013e-01
9.484742371185593157e+00 5.721025916035377357e+00 6.363429324040653645e-01
9.489744872436219225e+00 5.848269140882051964e+00 6.470028231519503459e-01
9.494747373686843517e+00 5.548942489660571908e+00 6.575377282764369724e-01
9.499749874937469585e+00 5.052147547118340576e+00 6.679456126840329633e-01
9.504752376188093876e+00 4.579994227578150223e+00 6.782244658179388264e-01
9.509754877438719944e+00 4.290507275019749045e+00 6.883723020464809217e-01
9.514757378689344236e+00 4.250063419033174306e+00 6.983871610480351100e-01
9.519759879939970304e+00 4.437019484705769123e+00 7.082671081896700915e-01
9.524762381190596372e+00 4.767915336449497943e+00 7.180102348992460914e-01
9.529764882441220664e+00 5.132480846587940349e+00 7.276146590354205523e-01
9.534767383691846732e+00 5.424626002829822546e+00 7.370785252509030050e-01
9.539769884942471023e+00 5.562105706599985488e+00 7.464000053508647037e-01
9.544772386193097091e+00 5.494464327682994309e+00 7.555772986458046958e-01
9.549774887443721383e+00 5.203881183912796971e+00 7.646086323008893793e-01
9.554777388694347451e+00 4.704644048263586065e+00 7.734922616754438263e-01
9.559779889944973519e+00 4.044227619211136826e+00 7.822264706629535880e-01
9.564782391195597810e+00 3.304310715371394647e+00 7.908095720208083712e-01
9.569784892446223878e+00 2.596404497110373910e+00 7.992399076979264105e-01
9.574787393696848170e+00 2.046480760081865746e+00 8.075158491522679283e-01
9.579789894947474238e+00 1.766826683566745215e+00 8.156357976682138133e-01
9.584792396198098530e+00 1.819952262490285744e+00 8.235981846637503434e-01
9.589794897448724598e+00 2.185774349754841861e+00 8.314014719950494348e-01
9.594797398699350666e+00 2.746176153207413595e+00 8.390441522510232453e-01
9.599799899949974957e+00 3.298214622851568301e+00 8.465247490470987346e-01
9.604802401200601025e+00 3.598797732039931141e+00 8.538418173088944130e-01
9.609804902451225317e+00 3.432143527465123078e+00 8.609939435528156659e-01
9.614807403701851385e+00 2.681007298691110208e+00 8.679797461567393402e-01
9.619809904952475677e+00 1.377864819900525228e+00 8.747978756290570868e-01
9.624812406203101744e+00 -2.843534430105347788e-01 8.814470148690685125e-01
9.629814907453727812e+00 -1.990999026422484386e+00 8.879258794203122029e-01
9.634817408704352104e+00 -3.386902423891688940e+00 8.942332177197933607e-01
9.639819909954978172e+00 -4.177755161713738730e+00 9.003678113385128468e-01
9.644822411205604240e+00 -4.220522068333435683e+00 9.063284752188742743e-01
9.649824912456228532e+00 -3.572951409272543177e+00 9.121140579015731831e-01
9.654827413706852823e+00 -2.483878670229086705e+00 9.177234417492305951e-01
9.659829914957478891e+00 -1.324615899227144844e+00 9.231555431611873086e-01
9.664832416208104959e+00 -4.811515837538324902e-01 9.284093127846358984e-01
9.669834917458729251e+00 -2.404248520731615546e-01 9.334837357155245652e-01
9.674837418709355319e+00 -7.066585111816012788e-01 9.383778316956732368e-01
9.679839919959981387e+00 -1.774365009990853004e+00 9.430906553011695337e-01
9.684842421210605679e+00 -3.166135405671551162e+00 9.476212961265737533e-01
9.689844922461229970e+00 -4.521933826446308480e+00 9.519688789590771139e-01
9.694847423711856038e+00 -5.509733567116468222e+00 9.561325639490538819e-01
9.699849924962482106e+00 -5.920844463356978338e+00 9.601115467707509454e-01
9.704852426213106398e+00 -5.719468677562752568e+00 9.639050587790572999e-01
9.709854927463732466e+00 -5.032667857649694376e+00 9.675123671571759232e-01
9.714857428714358534e+00 -4.088071692406772151e+00 9.709327750587930517e-01
9.719859929964982825e+00 -3.124724363007946870e+00 9.741656217420858743e-01
9.724862431215607117e+00 -2.310978765116042055e+00 9.772102826974244927e-01
9.729864932466233185e+00 -1.699306189596203165e+00 9.800661697684344142e-01
9.734867433716859253e+00 -1.232877171299721297e+00 9.827327312655540492e-01
9.739869934967483545e+00 -7.984107573102233735e-01 9.852094520722332049e-01
9.744872436218109613e+00 -3.017062514139097207e-01 9.874958537445037710e-01
9.749874937468735681e+00 2.667135940730445132e-01 9.895914946037283055e-01
9.754877438719359972e+00 8.048182557036138718e-01 9.914959698218589468e-01
9.759879939969984264e+00 1.125112826885435569e+00 9.932089114993667422e-01
9.764882441220610332e+00 1.026562508836872167e+00 9.947299887363270088e-01
9.769884942471236400e+00 3.864429875431714123e-01 9.960589076967983901e-01
9.774887443721860691e+00 -7.636491520769548291e-01 9.971954116650565414e-01
9.779889944972486759e+00 -2.209961781322767216e+00 9.981392810954773376e-01
9.784892446223112827e+00 -3.593370004009875718e+00 9.988903336547563239e-01
9.789894947473737119e+00 -4.504281764252872300e+00 9.994484242574087629e-01
9.794897448724361411e+00 -4.607376810520544375e+00 9.998134450935192152e-01
9.799899949974989255e+00 -3.755247978972981571e+00 9.999853256497091003e-01
9.804902451225613547e+00 -2.051438975938768561e+00 9.999640327227180547e-01
9.809904952476237838e+00 1.611735890933967685e-01 9.997495704258426708e-01
9.814907453726863906e+00 2.386303236191277044e+00 9.993419801881174847e-01
9.819909954977489974e+00 4.109164371106899694e+00 9.987413407463463511e-01
9.824912456228114266e+00 4.938262364703602358e+00 9.979477681297769243e-01
9.829914957478738557e+00 4.709312923567373410e+00 9.969614156379134062e-01
9.834917458729366402e+00 3.519095310441497926e+00 9.957824738107174944e-01
9.839919959979990693e+00 1.680498848575799675e+00 9.944111703917530853e-01
9.844922461230614985e+00 -3.837674879545651674e-01 9.928477702843465647e-01
9.849924962481241053e+00 -2.271481383033287393e+00 9.910925755004764692e-01
9.854927463731867121e+00 -3.711264001926408707e+00 9.891459251022270971e-01
9.859929964982491413e+00 -4.617732191089201521e+00 9.870081951362272843e-01
9.864932466233115704e+00 -5.076950973546446200e+00 9.846797985612618653e-01
9.869934967483743549e+00 -5.272944810229146739e+00 9.821611851685602135e-01
9.874937468734367840e+00 -5.386689837963128724e+00 9.794528414946023220e-01
9.879939969984992132e+00 -5.507740219059806819e+00 9.765552907270697025e-01
9.884942471235618200e+00 -5.592469867450825305e+00 9.734690926041318360e-01
9.889944972486244268e+00 -5.484288080584206249e+00 9.701948433063806165e-01
9.894947473736868560e+00 -4.987075684281732535e+00 9.667331753412575779e-01
9.899949974987492851e+00 -3.962416556121139077e+00 9.630847574208076800e-01
9.904952476238120695e+00 -2.411613648441821134e+00 9.592502943332095189e-01
9.909954977488744987e+00 -5.085577458290995168e-01 9.552305268055382159e-01
9.914957478739369279e+00 1.432534504203529790e+00 9.510262313620690966e-01
9.919959979989993570e+00 3.046207038876304729e+00 9.466382201729868218e-01
9.924962481240621415e+00 4.031636425905161580e+00 9.420673408982883634e-01
9.929964982491245706e+00 4.254116631871375453e+00 9.373144765231440356e-01
9.934967483741869998e+00 3.794705128894359625e+00 9.323805451888510509e-01
9.939969984992497842e+00 2.928058772688305833e+00 9.272665000139447278e-01
9.944972486243122134e+00 2.033632757055893414e+00 9.219733289110177976e-01
9.949974987493746426e+00 1.469296429932939851e+00 9.165020543948457776e-01
9.954977488744372494e+00 1.450458344344911055e+00 9.108537333866221219e-01
9.959979989994998562e+00 1.976837744174703815e+00 9.050294570080256173e-01
9.964982491245622853e+00 2.833202977156559221e+00 8.990303503715205702e-01
9.969984992496247145e+00 3.665114841953865277e+00 8.928575723618406013e-01
9.974987493746874989e+00 4.104733341026557625e+00 8.865123154141102413e-01
9.979989994997499281e+00 3.904126597024738299e+00 8.799958052817196119e-01
9.984992496248123572e+00 3.030424435184185583e+00 8.733093007996753920e-01
9.989994997498749640e+00 1.689704208139707564e+00 8.664540936425035866e-01
9.994997498749375708e+00 2.703838466739754143e-01 8.594315080736487644e-01
1.000000000000000000e+01 -7.760628584380959705e-01 8.522429006910309246e-01

